Constrained Serial Dictatorships can be Fair

When allocating indivisible items to agents, it is known that the only strategyproof mechanisms that satisfy a set of rather mild conditions are constrained serial dictatorships: given a fixed order over agents, at each step the designated agent chooses a given number of items (depending on her position in the sequence). Agents who come earlier in the sequence have a larger choice of items; however, this advantage can be compensated by a higher number of items received by those who come later. How to balance priority in the sequence and number of items received is a nontrivial question. We use a previous model, parameterized by a mapping from ranks to scores, a social welfare functional, and a distribution over preference profiles. For several meaningful choices of parameters, we show that the optimal sequence can be computed exactly in polynomial time or approximated using sampling. Our results hold for several probabilistic models on preference profiles, with an emphasis on the Plackett-Luce model. We conclude with experimental results showing how the optimal sequence is impacted by various parameters.

==> Data/0.25_5_100_Borda_egalitarian_Tout.txt <==
m U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 TimeSW
5 5.0 1.0 0.301659125188537 1.0 0.2 1.0 4.2 0.8400000000000001 0.2533936651583711 1.0 0.2 1.0 3.375 0.675 0.20361990950226244 1.0 0.2 1.0 2.5 0.5 0.1508295625942685 1.0 0.2 1.0 1.4999999999999998 0.29999999999999993 0.09049773755656107 1.0 0.2 1.0 0.00078845024108886721.4999999999999998
10 10.0 0.631578947368421 0.16493549843900332 1.0 0.1 0.25 9.225 0.5826315789473684 0.15215299730998055 1.0 0.1 0.25 15.833333333333334 1.0 0.2611478725284219 2.0 0.2 0.5 12.571428571428571 0.793984962406015 0.20734748375188988 2.0 0.2 0.5 13.0 0.8210526315789474 0.2144161479707043 4.0 0.4 1.0 0.00310492515563964849.225
15 29.0 1.0 0.21805682367474089 2.0 0.13333333333333333 0.3333333333333333 25.892857142857142 0.8928571428571428 0.1946935925667329 2.0 0.13333333333333333 0.3333333333333333 22.75 0.7844827586206896 0.17106181857242603 2.0 0.13333333333333333 0.3333333333333333 27.6 0.9517241379310345 0.20752994253182236 3.0 0.2 0.5 27.75 0.9568965517241379 0.2086578226542779 6.0 0.4 1.0 0.00619578361511230522.75
20 57.0 1.0 0.24317406143344708 3.0 0.15 0.42857142857142855 50.0 0.8771929824561403 0.21331058020477814 3.0 0.15 0.42857142857142855 42.9 0.7526315789473684 0.18302047781569966 3.0 0.15 0.42857142857142855 45.125 0.7916666666666666 0.19251279863481227 4.0 0.2 0.5714285714285714 39.375 0.6907894736842105 0.1679820819112628 7.0 0.35 1.0 0.01421737670898437539.375
25 72.0 0.9568106312292359 0.19932969971901554 3.0 0.12 0.3 65.05434782608695 0.8645096056622851 0.18010088357764312 3.0 0.12 0.3 75.25 1.0 0.20832722088688777 4.0 0.16 0.4 75.15625 0.9987541528239202 0.20806767700704532 5.0 0.2 0.5 73.75 0.9800664451827242 0.2041745188094083 10.0 0.4 1.0 0.02638602256774902365.05434782608695
30 114.0 1.0 0.2195860699912375 4.0 0.13333333333333333 0.36363636363636365 101.62962962962963 0.8914879792072775 0.1957583417985561 4.0 0.13333333333333333 0.36363636363636365 108.69565217391305 0.9534706331045004 0.20936886917547437 5.0 0.16666666666666666 0.45454545454545453 102.70833333333334 0.9009502923976609 0.19783613396505867 6.0 0.2 0.5454545454545454 92.125 0.8081140350877193 0.1774505850696733 11.0 0.36666666666666664 1.0 0.0361449718475341892.125
35 134.0 0.8961337513061651 0.1910664446847898 4.0 0.11428571428571428 0.2857142857142857 149.53125 1.0 0.21321197243860054 5.0 0.14285714285714285 0.35714285714285715 130.0 0.8693834900731452 0.1853629687240498 5.0 0.14285714285714285 0.35714285714285715 146.04545454545456 0.9766885152465091 0.2082416847938364 7.0 0.2 0.5 141.75 0.9479623824451411 0.20211692935872352 14.0 0.4 1.0 0.04982399940490723130.0
40 190.0 0.9987384356602186 0.20804234362231447 5.0 0.125 0.3125 170.72916666666669 0.8974409517802076 0.18694155767377932 5.0 0.125 0.3125 178.30645161290323 0.9372710871157655 0.19523837935014318 6.0 0.15 0.375 190.24 1.0 0.20830513395110056 8.0 0.2 0.5 184.0 0.9671993271656854 0.20147258540266244 16.0 0.4 1.0 0.06987333297729492170.72916666666669
45 215.0 0.8948346339650688 0.1864817856133405 5.0 0.1111111111111111 0.2777777777777778 231.859756097561 0.9650053022269354 0.2011052154834734 6.0 0.13333333333333333 0.3333333333333333 234.05 0.9741211445559272 0.20300493917582485 7.0 0.15555555555555556 0.3888888888888889 240.26785714285714 1.0 0.20839804197902792 9.0 0.2 0.5 231.75 0.9645484949832777 0.2010100177483333 18.0 0.4 1.0 0.10342812538146973215.0
50 285.0 0.9609980892435652 0.20044129164639787 6.0 0.12 0.3 296.56666666666666 1.0 0.20857616044187158 7.0 0.14 0.35 290.92105263157896 0.9809634235076283 0.20460558440913468 8.0 0.16 0.4 264.375 0.8914521748904125 0.18593567185619803 9.0 0.18 0.45 285.0 0.9609980892435652 0.20044129164639787 20.0 0.4 1.0 0.1211252212524414264.375
55 364.0 1.0 0.21201946138559585 7.0 0.12727272727272726 0.3181818181818182 326.25 0.8962912087912088 0.1900311793325567 7.0 0.12727272727272726 0.3181818181818182 325.0 0.8928571428571429 0.18930309052285343 8.0 0.14545454545454545 0.36363636363636365 357.8235294117647 0.9830316742081447 0.2084218460905914 11.0 0.2 0.5 343.75 0.9443681318681318 0.20022442266840268 22.0 0.4 1.0 0.16100406646728516325.0
60 399.0 0.9380480365993138 0.19556271566119227 7.0 0.11666666666666667 0.2916666666666667 408.8333333333333 0.9611661795230227 0.20038234816913308 8.0 0.13333333333333333 0.3333333333333333 399.08152173913044 0.938239694011172 0.19560267208397367 9.0 0.15 0.375 425.35135135135135 1.0 0.20847835934944414 12.0 0.2 0.5 408.0 0.9592070148684713 0.19997390473625676 24.0 0.4 1.0 0.20996952056884766399.0
65 492.0 0.9970649895178197 0.20556291110332922 8.0 0.12307692307692308 0.3076923076923077 493.44827586206895 1.0 0.2061680163925316 9.0 0.13846153846153847 0.34615384615384615 472.7295918367347 0.9580124502631242 0.19751152655009716 10.0 0.15384615384615385 0.38461538461538464 457.5 0.9271488469601677 0.19114843867840065 12.0 0.18461538461538463 0.46153846153846156 477.75 0.9681865828092243 0.19960910727564132 26.0 0.4 1.0 0.24646806716918945457.5
70 532.0 0.9205633802816902 0.1919860988757956 8.0 0.11428571428571428 0.2857142857142857 538.5714285714286 0.9319344639264155 0.19435757055900896 9.0 0.12857142857142856 0.32142857142857145 569.5555555555555 0.9855488486474402 0.2055390022634353 11.0 0.15714285714285714 0.39285714285714285 577.9069767441861 1.0 0.2085528307861305 14.0 0.2 0.5 553.0 0.9569014084507041 0.19956449751562963 28.0 0.4 1.0 0.31029391288757324532.0
75 639.0 0.9733434881949733 0.20092319954383633 9.0 0.12 0.3 635.6529850746268 0.9682452171738413 0.19987078491515567 10.0 0.13333333333333333 0.3333333333333333 656.5 1.0 0.20642579108063938 12.0 0.16 0.4 615.4166666666667 0.9374206651434376 0.19350780237757323 14.0 0.18666666666666668 0.4666666666666667 633.75 0.9653465346534653 0.19927242208279544 30.0 0.4 1.0 0.36896729469299316615.4166666666667
80 755.0 1.0 0.20876676306948871 10.0 0.125 0.3125 740.1760563380282 0.9803656375338121 0.20466776077248963 11.0 0.1375 0.34375 698.175 0.9247350993377483 0.1930539533854838 12.0 0.15 0.375 703.125 0.9312913907284768 0.19442268911686658 15.0 0.1875 0.46875 720.0 0.9536423841059603 0.19908883365567137 32.0 0.4 1.0 0.43098902702331543698.175
85 805.0 0.9344880783271473 0.19732662551103666 10.0 0.11764705882352941 0.29411764705882354 861.4342105263157 1.0 0.21116013150673515 12.0 0.1411764705882353 0.35294117647058826 804.6796875 0.9341162420382166 0.1972481085113671 13.0 0.15294117647058825 0.38235294117647056 796.6666666666666 0.9248142886964315 0.1952839068204462 16.0 0.18823529411764706 0.47058823529411764 811.75 0.942323847928027 0.1989812276504149 34.0 0.4 1.0 0.5304474830627441796.6666666666666
90 935.0 1.0 0.2045512437246997 11.0 0.12222222222222222 0.3055555555555556 912.31875 0.9757419786096256 0.19958923527899827 12.0 0.13333333333333333 0.3333333333333333 918.6213235294117 0.9824826989619376 0.20096805801066409 14.0 0.15555555555555556 0.3888888888888889 896.0416666666666 0.9583333333333333 0.19602827523617056 17.0 0.18888888888888888 0.4722222222222222 909.0 0.9721925133689839 0.19886318774946743 36.0 0.4 1.0 0.6246740818023682896.0416666666666
95 990.0 0.9457340818287564 0.19450643558577874 11.0 0.11578947368421053 0.2894736842105263 1046.8058823529411 1.0 0.2056671524512087 13.0 0.1368421052631579 0.34210526315789475 1040.0 0.9934984293958653 0.20432999293859586 15.0 0.15789473684210525 0.39473684210526316 1001.25 0.9564810600313559 0.1967167359901626 18.0 0.18947368421052632 0.47368421052631576 1011.75 0.9665115730204488 0.19877968303425417 38.0 0.4 1.0 0.7151696681976318990.0


==> Data/0.33_20_20_Borda_egalitarian_M.txt <==
n U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 U5 U/Umax5 U/Su5 Nb5 Nb/m5 Nb/Nm5 U6 U/Umax6 U/Su6 Nb6 Nb/m6 Nb/Nm6 U7 U/Umax7 U/Su7 Nb7 Nb/m7 Nb/Nm7 U8 U/Umax8 U/Su8 Nb8 Nb/m8 Nb/Nm8 U9 U/Umax9 U/Su9 Nb9 Nb/m9 Nb/Nm9 U10 U/Umax10 U/Su10 Nb10 Nb/m10 Nb/Nm10 U11 U/Umax11 U/Su11 Nb11 Nb/m11 Nb/Nm11 U12 U/Umax12 U/Su12 Nb12 Nb/m12 Nb/Nm12 U13 U/Umax13 U/Su13 Nb13 Nb/m13 Nb/Nm13 U14 U/Umax14 U/Su14 Nb14 Nb/m14 Nb/Nm14 U15 U/Umax15 U/Su15 Nb15 Nb/m15 Nb/Nm15 U16 U/Umax16 U/Su16 Nb16 Nb/m16 Nb/Nm16 U17 U/Umax17 U/Su17 Nb17 Nb/m17 Nb/Nm17 U18 U/Umax18 U/Su18 Nb18 Nb/m18 Nb/Nm18 U19 U/Umax19 U/Su19 Nb19 Nb/m19 Nb/Nm19 TimeSW
1 210.0 1.0 1.0 20.0 1.0 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2.765655517578125e-05210.0
2 119.0 1.0 0.5288536319800903 7.0 0.35 0.5384615384615384 106.01499999999999 0.8908823529411763 0.4711463680199098 13.0 0.65 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0002300739288330078106.01499999999999
3 74.0 0.898767231432562 0.3192816416863045 4.0 0.2 0.36363636363636365 75.43529411764705 0.9161996006272792 0.3254743857698862 5.0 0.25 0.45454545454545453 82.33500000000001 1.0 0.35524397254380924 11.0 0.55 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.004184484481811523474.0
4 57.0 0.8714263874025379 0.24016685276086547 3.0 0.15 0.3333333333333333 65.41 1.0 0.27560199717698614 4.0 0.2 0.4444444444444444 53.589999999999996 0.8192936859807369 0.2257989761307856 4.0 0.2 0.4444444444444444 61.334999999999994 0.9377006573918361 0.25843217393136286 9.0 0.45 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00490188598632812553.589999999999996
5 57.0 1.0 0.23533491874752277 3.0 0.15 0.42857142857142855 50.64 0.888421052631579 0.20907649623464128 3.0 0.15 0.42857142857142855 44.147999999999996 0.7745263157894736 0.18227308759413394 3.0 0.15 0.42857142857142855 47.405 0.8316666666666667 0.1957202074250231 4.0 0.2 0.5714285714285714 43.015 0.7546491228070176 0.1775952899986788 7.0 0.35 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00560975074768066443.015
6 39.0 0.8042212518195051 0.1599902154114509 2.0 0.1 0.2857142857142857 36.215789473684204 0.7468078857989222 0.14856851177411518 2.0 0.1 0.2857142857142857 48.49411764705882 1.0 0.1989380597061842 3.0 0.15 0.42857142857142855 41.94 0.8648471615720524 0.1720510162655449 3.0 0.15 0.42857142857142855 35.099999999999994 0.7237991266375545 0.1439911938703058 3.0 0.15 0.42857142857142855 43.015 0.8870147986414363 0.176461002972399 7.0 0.35 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.006156682968139648435.099999999999994
7 39.0 0.9823296907695884 0.15824043982441358 2.0 0.1 0.3333333333333333 36.215789473684204 0.9122011608887365 0.14694365268985013 2.0 0.1 0.3333333333333333 33.40705882352941 0.8414550195804897 0.1355473764480859 2.0 0.1 0.3333333333333333 30.563999999999997 0.7698442222738897 0.1240118154562404 2.0 0.1 0.3333333333333333 39.70153846153846 1.0 0.1610868950733261 3.0 0.15 0.5 32.712 0.8239479190885841 0.13272721198810813 3.0 0.15 0.5 34.86 0.8780516159032783 0.1414426085199758 6.0 0.3 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00671005249023437530.563999999999997
8 39.0 1.0 0.156518001002338 2.0 0.1 0.4 36.215789473684204 0.9286099865047232 0.14534417879852735 2.0 0.1 0.4 33.40705882352941 0.8565912518853696 0.13407195042118825 2.0 0.1 0.4 30.563999999999997 0.7836923076923076 0.12266195340090918 2.0 0.1 0.4 27.67076923076923 0.7095069033530572 0.11105060221017954 2.0 0.1 0.4 24.7 0.6333333333333333 0.09912806730148073 2.0 0.1 0.4 30.240000000000002 0.7753846153846154 0.12136165000796671 3.0 0.15 0.6 27.375 0.7019230769230769 0.10986359685741033 5.0 0.25 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00732541084289550824.7
9 20.0 0.5317663950226665 0.07964252452865314 1.0 0.05 0.25 37.6105 1.0 0.14976975843924548 2.0 0.1 0.5 34.815 0.9256723521357066 0.13863772457325296 2.0 0.1 0.5 31.990625 0.8505769665385996 0.12739070681247222 2.0 0.1 0.5 29.125 0.7743848127517581 0.11597942634485114 2.0 0.1 0.5 26.197499999999998 0.6965475066803153 0.10432175181696954 2.0 0.1 0.5 23.171 0.6160779569535103 0.0922698467926711 2.0 0.1 0.5 27.6525 0.7352335119182143 0.11011574547642905 3.0 0.15 0.75 20.559999999999995 0.5466558540833011 0.08187251521545541 4.0 0.2 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00792217254638671920.0
10 20.0 0.5744650294413328 0.07953855289911616 1.0 0.05 0.25 19.313499999999998 0.554746517305759 0.07680839207085399 1.0 0.05 0.25 18.625263157894736 0.5349781174176286 0.07407132394720849 1.0 0.05 0.25 34.815 1.0 0.13845673595913643 2.0 0.1 0.5 31.990625 0.9188747666235819 0.1272244009419144 2.0 0.1 0.5 29.125 0.8365646991239409 0.11582801765933791 2.0 0.1 0.5 26.197499999999998 0.7524773804394658 0.10418556197872977 2.0 0.1 0.5 23.171 0.6655464598592561 0.09214939046127102 2.0 0.1 0.5 27.6525 0.7942697113313227 0.10997199170214048 3.0 0.15 0.75 20.559999999999995 0.59055005026569 0.0817656323802914 4.0 0.2 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0084259510040283218.625263157894736
11 20.0 0.5986758698408227 0.07916540937100833 1.0 0.05 0.25 19.313499999999998 0.5781263206085363 0.07644805669434845 1.0 0.05 0.25 18.625263157894736 0.5575247811033429 0.0737238291268748 1.0 0.05 0.25 17.935 0.5368625862797577 0.07099158085345171 1.0 0.05 0.25 33.40705882352941 1.0 0.1322341743823031 2.0 0.1 0.5 30.563999999999997 0.9148964642907451 0.12098057860077492 2.0 0.1 0.5 27.67076923076923 0.828291091919772 0.10952838868822737 2.0 0.1 0.5 24.7 0.739364699253416 0.09776928057319528 2.0 0.1 0.5 21.6 0.6465699394280885 0.085498642120689 2.0 0.1 0.5 18.259999999999998 0.546591069164671 0.0722780187557306 2.0 0.1 0.5 20.559999999999995 0.6154387941963656 0.08138204083339655 4.0 0.2 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00901317596435546917.935
12 20.0 0.6543646119617852 0.07904583446603705 1.0 0.05 0.25 19.313499999999998 0.6319035466561969 0.07633258619799031 1.0 0.05 0.25 18.625263157894736 0.6093856549500961 0.0736124734232663 1.0 0.05 0.25 17.935 0.5868014657767309 0.07088435205741872 1.0 0.05 0.25 17.24235294117647 0.5641392795830543 0.06814680881966112 1.0 0.05 0.25 16.546875 0.5413844719277582 0.06539807710901034 1.0 0.05 0.25 30.563999999999997 1.0 0.1207978442309978 2.0 0.1 0.5 27.67076923076923 0.9053386085188206 0.1093629522081648 2.0 0.1 0.5 24.7 0.8081402957728047 0.09762160556555576 2.0 0.1 0.5 21.6 0.706713780918728 0.08536950122332002 2.0 0.1 0.5 18.259999999999998 0.5974348907211098 0.07216884686749182 2.0 0.1 0.5 20.559999999999995 0.672686821096715 0.08125911783108607 4.0 0.2 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00948095321655273416.546875
13 20.0 0.7227843878572223 0.07891203649228588 1.0 0.05 0.25 19.313499999999998 0.697974813744023 0.07620338083968817 1.0 0.05 0.25 18.625263157894736 0.673102471512931 0.07348787229971086 1.0 0.05 0.25 17.935 0.648156899810964 0.07076436872445736 1.0 0.05 0.25 17.24235294117647 0.6231251757903206 0.06803145922534952 1.0 0.05 0.25 16.546875 0.5979911458912487 0.06528738019166465 1.0 0.05 0.25 15.847999999999999 0.5727343489380629 0.06252989771648733 1.0 0.05 0.25 15.145 0.5473284777048816 0.059756139633783484 1.0 0.05 0.25 27.67076923076923 1.0 0.10917783756540415 2.0 0.1 0.5 24.7 0.8926387190036695 0.09745636506797306 2.0 0.1 0.5 21.6 0.7806071388858001 0.08522499941166876 2.0 0.1 0.5 18.259999999999998 0.6599021461136438 0.072046689317457 2.0 0.1 0.5 20.559999999999995 0.7430223507172243 0.08112157351406987 4.0 0.2 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01022005081176757815.145
14 20.0 0.7634316251550721 0.0783475977130527 1.0 0.05 0.3333333333333333 19.313499999999998 0.7372268346216242 0.07565831642155216 1.0 0.05 0.3333333333333333 18.625263157894736 0.7109557460786234 0.07296223125972393 1.0 0.05 0.3333333333333333 17.935 0.6846073098578108 0.07025820824918001 1.0 0.05 0.3333333333333333 17.24235294117647 0.6581678763689846 0.06754484659308826 1.0 0.05 0.3333333333333333 16.546875 0.6316203836243917 0.06482039529540845 1.0 0.05 0.3333333333333333 15.847999999999999 0.6049432197728791 0.06208263642782296 1.0 0.05 0.3333333333333333 15.145 0.5781085981486783 0.05932871836820916 1.0 0.05 0.3333333333333333 14.436923076923076 0.5510801823427074 0.056554912072252814 1.0 0.05 0.3333333333333333 26.197499999999998 1.0 0.1026255595543849 2.0 0.1 0.6666666666666666 23.171 0.8844737093234087 0.09076960933045722 2.0 0.1 0.6666666666666666 19.971249999999998 0.7623341921939116 0.07823497304134018 2.0 0.1 0.6666666666666666 16.425 0.626968222158603 0.06434296462184454 2.0 0.1 0.6666666666666666 14.415000000000001 0.5502433438305182 0.056469031051682744 3.0 0.15 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01067018508911132814.415000000000001
15 20.0 0.8631479003927324 0.07818679683579742 1.0 0.05 0.3333333333333333 19.313499999999998 0.8335203487117517 0.07550303503440867 1.0 0.05 0.3333333333333333 18.625263157894736 0.8038178394499477 0.07281248332697891 1.0 0.05 0.3333333333333333 17.935 0.7740278796771827 0.07011401006250133 1.0 0.05 0.3333333333333333 17.24235294117647 0.7441350369503461 0.06740621731914394 1.0 0.05 0.3333333333333333 16.546875 0.7141200207155496 0.06468735769461677 1.0 0.05 0.3333333333333333 15.847999999999999 0.683958396271201 0.06195521781268587 1.0 0.05 0.3333333333333333 15.145 0.6536187475723966 0.059206951903907595 1.0 0.05 0.3333333333333333 14.436923076923076 0.6230599920988769 0.05643883857747099 1.0 0.05 0.3333333333333333 13.7225 0.5922273531569635 0.053645915978961504 1.0 0.05 0.3333333333333333 13.0 0.561046135255276 0.050821417943268325 1.0 0.05 0.3333333333333333 23.171 1.0 0.0905833134741131 2.0 0.1 0.6666666666666666 19.971249999999998 0.8619071252859176 0.07807440331534596 2.0 0.1 0.6666666666666666 16.425 0.7088602131975315 0.06421090690139863 2.0 0.1 0.6666666666666666 14.415000000000001 0.6221138492080619 0.05635313381940099 3.0 0.15 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0115342140197753913.0
16 20.0 1.0 0.07799896337143962 1.0 0.05 0.3333333333333333 19.313499999999998 0.9656749999999998 0.07532164895371495 1.0 0.05 0.3333333333333333 18.625263157894736 0.9312631578947368 0.07263756094180276 1.0 0.05 0.3333333333333333 17.935 0.8967499999999999 0.06994557040333847 1.0 0.05 0.3333333333333333 17.24235294117647 0.8621176470588235 0.06724428277481288 1.0 0.05 0.3333333333333333 16.546875 0.82734375 0.0645319548518395 1.0 0.05 0.3333333333333333 15.847999999999999 0.7924 0.06180637857552875 1.0 0.05 0.3333333333333333 15.145 0.75725 0.05906471501302265 1.0 0.05 0.3333333333333333 14.436923076923076 0.7218461538461538 0.05630325171366072 1.0 0.05 0.3333333333333333 13.7225 0.686125 0.05351703874322901 1.0 0.05 0.3333333333333333 13.0 0.65 0.05069932619143575 1.0 0.05 0.3333333333333333 12.267 0.61335 0.04784066418387249 1.0 0.05 0.3333333333333333 11.52 0.576 0.04492740290194922 1.0 0.05 0.3333333333333333 19.971249999999998 0.9985624999999999 0.07788683986159317 2.0 0.1 0.6666666666666666 16.425 0.82125 0.06405664866879479 2.0 0.1 0.6666666666666666 14.415000000000001 0.72075 0.05621775284996511 3.0 0.15 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01184749603271484411.52
17 20.0 1.0 0.07777375301924422 1.0 0.05 0.3333333333333333 19.313499999999998 0.9656749999999998 0.07510416894685865 1.0 0.05 0.3333333333333333 18.625263157894736 0.9312631578947368 0.07242783083802669 1.0 0.05 0.3333333333333333 17.935 0.8967499999999999 0.06974361302000724 1.0 0.05 0.3333333333333333 17.24235294117647 0.8621176470588235 0.0670501249558849 1.0 0.05 0.3333333333333333 16.546875 0.82734375 0.06434562847451533 1.0 0.05 0.3333333333333333 15.847999999999999 0.7924 0.06162792189244912 1.0 0.05 0.3333333333333333 15.145 0.75725 0.05889417447382268 1.0 0.05 0.3333333333333333 14.436923076923076 0.7218461538461538 0.05614068448712213 1.0 0.05 0.3333333333333333 13.7225 0.686125 0.05336251629032894 1.0 0.05 0.3333333333333333 13.0 0.65 0.050552939462508745 1.0 0.05 0.3333333333333333 12.267 0.61335 0.04770253141435344 1.0 0.05 0.3333333333333333 11.52 0.576 0.04479768173908467 1.0 0.05 0.3333333333333333 10.75375 0.5376875 0.041817974826534876 1.0 0.05 0.3333333333333333 9.96 0.49800000000000005 0.03873132900358362 1.0 0.05 0.3333333333333333 16.425 0.82125 0.06387169466705432 2.0 0.1 0.6666666666666666 14.415000000000001 0.72075 0.05605543248862027 3.0 0.15 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0125634670257568369.96
18 20.0 1.0 0.0772877669277862 1.0 0.05 0.5 19.313499999999998 0.9656749999999998 0.07463486432798994 1.0 0.05 0.5 18.625263157894736 0.9312631578947368 0.07197524989580258 1.0 0.05 0.5 17.935 0.8967499999999999 0.06930780499249227 1.0 0.05 0.5 17.24235294117647 0.8621176470588235 0.0666311477702138 1.0 0.05 0.5 16.546875 0.82734375 0.06394355091916061 1.0 0.05 0.5 15.847999999999999 0.7924 0.061242826513577785 1.0 0.05 0.5 15.145 0.75725 0.0585261615060661 1.0 0.05 0.5 14.436923076923076 0.7218461538461538 0.055789877296180436 1.0 0.05 0.5 13.7225 0.686125 0.05302906908332731 1.0 0.05 0.5 13.0 0.65 0.05023704850306103 1.0 0.05 0.5 12.267 0.61335 0.047404451845157666 1.0 0.05 0.5 11.52 0.576 0.04451775375040485 1.0 0.05 0.5 10.75375 0.5376875 0.04155666617998404 1.0 0.05 0.5 9.96 0.49800000000000005 0.038489307930037533 1.0 0.05 0.5 9.125 0.45625 0.035262543660802455 1.0 0.05 0.5 14.392 0.7196 0.05561627708123495 2.0 0.1 1.0 8.939999999999998 0.4469999999999999 0.03454763181672042 2.0 0.1 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0.0131404399871826178.939999999999998
19 20.0 1.0 0.0769785416866832 1.0 0.05 0.5 19.313499999999998 0.9656749999999998 0.07433625324328778 1.0 0.05 0.5 18.625263157894736 0.9312631578947368 0.07168727982127224 1.0 0.05 0.5 17.935 0.8967499999999999 0.06903050725753315 1.0 0.05 0.5 17.24235294117647 0.8621176470588235 0.06636455923294288 1.0 0.05 0.5 16.546875 0.82734375 0.0636877153485918 1.0 0.05 0.5 15.847999999999999 0.7924 0.060997796432527764 1.0 0.05 0.5 15.145 0.75725 0.05829200069224085 1.0 0.05 0.5 14.436923076923076 0.7218461538461538 0.055566664245218084 1.0 0.05 0.5 13.7225 0.686125 0.052816901914775505 1.0 0.05 0.5 13.0 0.65 0.050036052096344076 1.0 0.05 0.5 12.267 0.61335 0.047214788543527134 1.0 0.05 0.5 11.52 0.576 0.04433964001152952 1.0 0.05 0.5 10.75375 0.5376875 0.04139039963315847 1.0 0.05 0.5 9.96 0.49800000000000005 0.03833531375996824 1.0 0.05 0.5 9.125 0.45625 0.035121459644549206 1.0 0.05 0.5 8.224 0.4112 0.031653576341564134 1.0 0.05 0.5 7.2075000000000005 0.360375 0.02774114196033846 1.0 0.05 0.5 8.939999999999998 0.4469999999999999 0.034409408133947376 2.0 0.1 1.0 0 0 0 0 0 0 0.0138974189758300787.2075000000000005
20 20.0 1.0 0.07663784731012566 1.0 0.05 1.0 19.313499999999998 0.9656749999999998 0.07400725320120559 1.0 0.05 1.0 18.625263157894736 0.9312631578947368 0.07137000370028228 1.0 0.05 1.0 17.935 0.8967499999999999 0.06872498957535518 1.0 0.05 1.0 17.24235294117647 0.8621176470588235 0.06607084059865892 1.0 0.05 1.0 16.546875 0.82734375 0.06340584398548678 1.0 0.05 1.0 15.847999999999999 0.7924 0.06072783020854357 1.0 0.05 1.0 15.145 0.75725 0.05803400987559265 1.0 0.05 1.0 14.436923076923076 0.7218461538461538 0.055320735319863014 1.0 0.05 1.0 13.7225 0.686125 0.05258314298565997 1.0 0.05 1.0 13.0 0.65 0.04981460075158168 1.0 0.05 1.0 12.267 0.61335 0.04700582364766557 1.0 0.05 1.0 11.52 0.576 0.04414340005063238 1.0 0.05 1.0 10.75375 0.5376875 0.04120721252556319 1.0 0.05 1.0 9.96 0.49800000000000005 0.038165647960442584 1.0 0.05 1.0 9.125 0.45625 0.034966017835244834 1.0 0.05 1.0 8.224 0.4112 0.031513482813923674 1.0 0.05 1.0 7.2075000000000005 0.360375 0.027618364224386537 1.0 0.05 1.0 5.96 0.298 0.022838078498417447 1.0 0.05 1.0 4.135000000000003 0.20675000000000016 0.01584487493136849 1.0 0.05 1.0 0.0144853591918945314.135000000000003


==> Data/0.33_5_100_Borda_egalitarian_Tout.txt <==
m U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 TimeSW
5 5.0 1.0 0.2927571871889455 1.0 0.2 1.0 4.263999999999999 0.8527999999999999 0.24966332923473267 1.0 0.2 1.0 3.495 0.6990000000000001 0.2046372738450729 1.0 0.2 1.0 2.66 0.532 0.155746823584519 1.0 0.2 1.0 1.6599999999999997 0.33199999999999996 0.09719538614672989 1.0 0.2 1.0 0.00062441825866699221.6599999999999997
6 6.0 1.0 0.25140893758773125 1.0 0.16666666666666666 0.5 5.2749999999999995 0.8791666666666665 0.22103035762921372 1.0 0.16666666666666666 0.5 4.528 0.7546666666666666 0.18972994489954118 1.0 0.16666666666666666 0.5 3.7424999999999997 0.6237499999999999 0.15681632482034738 1.0 0.16666666666666666 0.5 4.32 0.7200000000000001 0.18101443506316653 2.0 0.3333333333333333 1.0 0.00075364112854003913.7424999999999997
7 7.0 0.8771929824561403 0.22148494354393988 1.0 0.14285714285714285 0.3333333333333333 6.282857142857143 0.7873254564983888 0.1987940370829077 1.0 0.14285714285714285 0.3333333333333333 5.549999999999999 0.6954887218045112 0.17560591952412372 1.0 0.14285714285714285 0.3333333333333333 4.792 0.600501253132832 0.15162226420893712 1.0 0.14285714285714285 0.3333333333333333 7.98 1.0 0.25249283564009145 3.0 0.42857142857142855 1.0 0.00101876258850097664.792
8 8.0 0.7629947544110635 0.19600894290802018 1.0 0.125 0.3333333333333333 7.28875 0.6951597520267049 0.178582522827604 1.0 0.125 0.3333333333333333 6.565714285714286 0.6262006948702228 0.16086733957236798 1.0 0.125 0.3333333333333333 10.485 1.0 0.2568942207988239 2.0 0.25 0.6666666666666666 8.475 0.8082975679542204 0.20764697389318387 3.0 0.375 1.0 0.00111365318298339846.565714285714286
9 9.0 0.6395452122934803 0.17538446548336284 1.0 0.1111111111111111 0.3333333333333333 8.293333333333333 0.5893290696985848 0.16161353708244694 1.0 0.1111111111111111 0.3333333333333333 14.072499999999998 1.0 0.27423309894606923 2.0 0.2222222222222222 0.6666666666666666 10.98 0.780245158998046 0.21396904788970267 2.0 0.2222222222222222 0.6666666666666666 8.97 0.6374133949191687 0.17479985059841832 3.0 0.3333333333333333 1.0 0.0014953613281258.293333333333333
10 10.0 0.5694436535504812 0.15845412158977018 1.0 0.1 0.3333333333333333 17.561 1.0 0.2782612829237954 2.0 0.2 0.6666666666666666 14.60875 0.8318859973805592 0.23148166487745553 2.0 0.2 0.6666666666666666 11.475 0.6534365924491772 0.1818261045242613 2.0 0.2 0.6666666666666666 9.465 0.5389784180855304 0.1499768260847175 3.0 0.3 1.0 0.00172615051269531259.465
11 11.0 0.56208482370976 0.14582504781925268 1.0 0.09090909090909091 0.25 19.569999999999997 1.0 0.2594360168929795 2.0 0.18181818181818182 0.5 16.65 0.8507920286152275 0.22072609510823246 2.0 0.18181818181818182 0.5 13.592857142857142 0.6945762464413462 0.18019809480521937 2.0 0.18181818181818182 0.5 14.620000000000001 0.7470618293306083 0.19381474537431587 4.0 0.36363636363636365 1.0 0.002212762832641601611.0
12 23.0 1.0 0.25632044832197665 2.0 0.16666666666666666 0.5 20.14 0.8756521739130435 0.2244475577915048 2.0 0.16666666666666666 0.5 17.2 0.7478260869565218 0.19168311787556516 2.0 0.16666666666666666 0.5 14.11142857142857 0.6135403726708074 0.157262943386614 2.0 0.16666666666666666 0.5 15.280000000000001 0.6643478260869565 0.1702859326243393 4.0 0.3333333333333333 1.0 0.002832889556884765614.11142857142857
13 25.0 1.0 0.23988523890170943 2.0 0.15384615384615385 0.4 22.155 0.8862000000000001 0.21258629871469492 2.0 0.15384615384615385 0.4 19.244 0.76976 0.18465406149697985 2.0 0.15384615384615385 0.4 16.2175 0.6487 0.15561355447553893 2.0 0.15384615384615385 0.4 21.599999999999998 0.8639999999999999 0.20726084641107692 5.0 0.38461538461538464 1.0 0.003300428390502929716.2175
14 26.999999999999996 1.0 0.22407997931569418 2.0 0.14285714285714285 0.4 24.167692307692306 0.8950997150997152 0.20057392564502793 2.0 0.14285714285714285 0.4 21.279999999999998 0.7881481481481482 0.17660822073473972 2.0 0.14285714285714285 0.4 25.619999999999997 0.9488888888888889 0.21262700259511427 3.0 0.21428571428571427 0.6 22.424999999999997 0.8305555555555556 0.18611087170942378 5.0 0.35714285714285715 1.0 0.003497838973999023421.279999999999998
15 29.0 0.9695753928452022 0.21144643947111308 2.0 0.13333333333333333 0.3333333333333333 26.17857142857143 0.8752447819649425 0.19087467996591861 2.0 0.13333333333333333 0.3333333333333333 23.310000000000002 0.7793380140421264 0.16995918979557403 2.0 0.13333333333333333 0.3333333333333333 28.752 0.961283851554664 0.2096382078508084 3.0 0.2 0.5 29.91 1.0 0.21808148291658594 6.0 0.4 1.0 0.00414037704467773423.310000000000002
16 30.999999999999996 0.8528017606229896 0.19873990026511804 2.0 0.125 0.3333333333333333 28.187999999999995 0.7754443880142203 0.18071226802171442 2.0 0.125 0.3333333333333333 36.35076923076923 1.0 0.23304349198333546 3.0 0.1875 0.5 29.543999999999997 0.8127475876079228 0.18940553591718218 3.0 0.1875 0.5 30.9 0.8500507872016252 0.19809880381264994 6.0 0.375 1.0 0.00501418113708496128.187999999999995
17 33.0 0.7545875493054365 0.18734356648436695 2.0 0.11764705882352941 0.3333333333333333 43.7325 1.0 0.24827280367507815 3.0 0.17647058823529413 0.5 37.18846153846154 0.8503621228711264 0.21112178838430584 3.0 0.17647058823529413 0.5 30.336 0.6936717544160521 0.17221983129908353 3.0 0.17647058823529413 0.5 31.89 0.7292059681015263 0.18104201015716553 6.0 0.35294117647058826 1.0 0.00596547126770019530.336
18 35.0 0.7487102051088461 0.17841220844971356 2.0 0.1111111111111111 0.2857142857142857 46.747058823529414 1.0 0.23829274294955863 3.0 0.16666666666666666 0.42857142857142855 40.24285714285713 0.8608639378741302 0.2051376290623849 3.0 0.16666666666666666 0.42857142857142855 33.48 0.7161947904869761 0.170664021111326 3.0 0.16666666666666666 0.42857142857142855 40.705 0.8707499685415879 0.20749339842701686 7.0 0.3888888888888889 1.0 0.00713825225830078133.48
19 37.0 0.7435691318327976 0.16951482109314153 2.0 0.10526315789473684 0.2857142857142857 49.75999999999999 1.0 0.2279745269620195 3.0 0.15789473684210525 0.42857142857142855 43.29 0.8699758842443731 0.1983323406789756 3.0 0.15789473684210525 0.42857142857142855 46.36 0.9316720257234729 0.21239748934805516 4.0 0.21052631578947367 0.5714285714285714 41.86 0.8412379421221866 0.19178082191780824 7.0 0.3684210526315789 1.0 0.0079407691955566437.0
20 57.0 1.0 0.23533491874752277 3.0 0.15 0.42857142857142855 50.64 0.888421052631579 0.20907649623464128 3.0 0.15 0.42857142857142855 44.147999999999996 0.7745263157894736 0.18227308759413394 3.0 0.15 0.42857142857142855 47.405 0.8316666666666667 0.1957202074250231 4.0 0.2 0.5714285714285714 43.015 0.7546491228070176 0.1775952899986788 7.0 0.35 1.0 0.00784254074096679743.015
21 60.0 1.0 0.2258948941694996 3.0 0.14285714285714285 0.375 53.65736842105263 0.8942894736842105 0.20201542601479222 3.0 0.14285714285714285 0.375 47.1975 0.786625 0.1776945711260826 3.0 0.14285714285714285 0.375 51.59538461538461 0.8599230769230768 0.1942522324554489 4.0 0.19047619047619047 0.5 53.16 0.8859999999999999 0.20014287623417662 8.0 0.38095238095238093 1.0 0.00830459594726562547.1975
22 63.0 0.9728934268376876 0.21607173637516236 3.0 0.13636363636363635 0.375 56.672999999999995 0.8751871298281312 0.1943719605649139 3.0 0.13636363636363635 0.375 64.75529411764705 1.0 0.22209188634102123 4.0 0.18181818181818182 0.5 52.661538461538456 0.8132391208950926 0.18061381040590493 4.0 0.18181818181818182 0.5 54.480000000000004 0.8413211729224956 0.18685060631299757 8.0 0.36363636363636365 1.0 0.01054334640502929752.661538461538456
23 66.0 0.959023539668701 0.20810998297281957 3.0 0.13043478260869565 0.3333333333333333 59.68714285714286 0.8672935608419481 0.18820439823782198 3.0 0.13043478260869565 0.3333333333333333 68.82 1.0 0.2170019549725673 4.0 0.17391304347826086 0.4444444444444444 56.84285714285714 0.8259642130609873 0.17923584897161235 4.0 0.17391304347826086 0.4444444444444444 65.78999999999999 0.9559721011333915 0.20744781484517877 9.0 0.391304347826087 1.0 0.01334309577941894556.84285714285714
24 69.0 0.9426229508196723 0.1999693410850053 3.0 0.125 0.3333333333333333 62.7 0.8565573770491804 0.18171127081202657 3.0 0.125 0.3333333333333333 72.87789473684211 0.9955996548748923 0.21120789261143033 4.0 0.16666666666666666 0.4444444444444444 73.19999999999999 1.0 0.21214138793365775 5.0 0.20833333333333334 0.5555555555555556 67.275 0.9190573770491806 0.1949701075578802 9.0 0.375 1.0 0.01678800582885742262.7
25 72.0 0.8418141705385374 0.19208514456079878 3.0 0.12 0.3333333333333333 85.52956521739131 1.0 0.22817998470840106 4.0 0.16 0.4444444444444444 74.02421052631578 0.865480963666397 0.1974854330548107 4.0 0.16 0.4444444444444444 74.52000000000001 0.8712776665073863 0.19880812462042677 5.0 0.2 0.5555555555555556 68.75999999999999 0.8039325328643031 0.1834413130555628 9.0 0.36 1.0 0.01611280441284179768.75999999999999
26 75.0 0.837544320053603 0.1857449999767819 3.0 0.11538461538461539 0.3 89.54749999999999 1.0 0.22177333847227831 4.0 0.15384615384615385 0.4 78.085 0.8719953097518077 0.19338531097582684 4.0 0.15384615384615385 0.4 79.74687499999999 0.8905538959769955 0.19750111060031236 5.0 0.19230769230769232 0.5 81.4 0.9090147686981772 0.20159523997480064 10.0 0.38461538461538464 1.0 0.01829457283020019575.0
27 102.0 1.0 0.23388728696479652 4.0 0.14814814814814814 0.4 90.72999999999999 0.8895098039215685 0.20804503476780378 4.0 0.14814814814814814 0.4 79.24 0.7768627450980392 0.18169831979500464 4.0 0.14814814814814814 0.4 81.0875 0.7949754901960785 0.18593466060546998 5.0 0.18518518518518517 0.5 83.05 0.8142156862745098 0.190434697866925 10.0 0.37037037037037035 1.0 0.01961898803710937579.24
28 106.0 1.0 0.2268759184234487 4.0 0.14285714285714285 0.36363636363636365 94.752 0.8938867924528301 0.2028013870043265 4.0 0.14285714285714285 0.36363636363636365 83.30285714285714 0.7858760107816711 0.1782963417130477 4.0 0.14285714285714285 0.36363636363636365 86.30588235294117 0.8142064372918978 0.1847238332468834 5.0 0.17857142857142858 0.45454545454545453 96.85500000000002 0.9137264150943398 0.20730251961229365 11.0 0.39285714285714285 1.0 0.0224044322967529383.30285714285714
29 110.0 1.0 0.21933890658066346 4.0 0.13793103448275862 0.36363636363636365 98.77230769230768 0.8979300699300697 0.1969509997243602 4.0 0.13793103448275862 0.36363636363636365 106.4 0.9672727272727273 0.2121605423652963 5.0 0.1724137931034483 0.45454545454545453 87.66470588235293 0.7969518716577539 0.174802552126825 5.0 0.1724137931034483 0.45454545454545453 98.67 0.897 0.19674699920285513 11.0 0.3793103448275862 1.0 0.0245943069458007887.66470588235293
30 114.0 1.0 0.212492559878905 4.0 0.13333333333333333 0.36363636363636365 102.7911111111111 0.9016764132553606 0.191599529235061 4.0 0.13333333333333333 0.36363636363636365 111.47826086956522 0.9778794813119756 0.20779211423703753 5.0 0.16666666666666666 0.45454545454545453 107.735 0.9450438596491229 0.20081478893468271 6.0 0.2 0.5454545454545454 100.48500000000001 0.8814473684210528 0.1873010077143138 11.0 0.36666666666666664 1.0 0.02924823760986328100.48500000000001
31 118.0 1.0 0.206663318406625 4.0 0.12903225806451613 0.3333333333333333 106.80857142857143 0.9051573849878934 0.18706282886186107 4.0 0.12903225806451613 0.3333333333333333 116.55 0.9877118644067796 0.20412381152789952 5.0 0.16129032258064516 0.4166666666666667 113.99842105263158 0.9660883140053524 0.19965501684620765 6.0 0.1935483870967742 0.5 115.61999999999999 0.9798305084745762 0.20249502435740663 12.0 0.3870967741935484 1.0 0.03258943557739258106.80857142857143
32 122.0 0.8976050334889386 0.2002874040226053 4.0 0.125 0.3333333333333333 135.91724137931033 1.0 0.22313533965390078 5.0 0.15625 0.4166666666666667 117.99375 0.8681293763953726 0.19371034326551054 5.0 0.15625 0.4166666666666667 115.61368421052632 0.8506182367833529 0.18980298918045563 6.0 0.1875 0.5 117.6 0.8652323929368785 0.19306392387752772 12.0 0.375 1.0 0.028511762619018555115.61368421052632
33 126.0 0.8939974457215837 0.19511379315150587 4.0 0.12121212121212122 0.3076923076923077 140.94 1.0 0.21824871433947016 5.0 0.15151515151515152 0.38461538461538464 123.06799999999998 0.8731942670639987 0.19057352615531367 5.0 0.15151515151515152 0.38461538461538464 121.869 0.8646871008939975 0.18871684807603864 6.0 0.18181818181818182 0.46153846153846156 133.89999999999998 0.9500496665247622 0.2073471182776717 13.0 0.3939393939393939 1.0 0.03250002861022949121.869
34 130.0 0.8906471004243283 0.1896916234800502 4.0 0.11764705882352941 0.3076923076923077 145.96129032258062 1.0 0.21298180097333275 5.0 0.14705882352941177 0.38461538461538464 128.13653846153846 0.877880280301382 0.1869725231375625 5.0 0.14705882352941177 0.38461538461538464 145.18 0.994647277227723 0.21184176843718222 7.0 0.20588235294117646 0.5384615384615384 136.045 0.9320621905940595 0.1985122839718725 13.0 0.38235294117647056 1.0 0.033420562744140625128.13653846153846
35 134.0 0.8561753242604307 0.18438728209362126 4.0 0.11428571428571428 0.3076923076923077 150.98125 0.9646747811641428 0.2077538980193847 5.0 0.14285714285714285 0.38461538461538464 156.51 1.0 0.21536159343636313 6.0 0.17142857142857143 0.46153846153846156 147.05 0.9395565778544503 0.20234440173035081 7.0 0.2 0.5384615384615384 138.19 0.8829467765637978 0.19015282472028 13.0 0.37142857142857144 1.0 0.03562331199645996134.0
36 170.0 1.0 0.2207892865245615 5.0 0.1388888888888889 0.38461538461538464 152.4765625 0.896920955882353 0.19803053791819242 5.0 0.1388888888888889 0.38461538461538464 158.23333333333332 0.9307843137254901 0.2055072045357046 6.0 0.16666666666666666 0.46153846153846156 148.92 0.8759999999999999 0.19341141499551587 7.0 0.19444444444444445 0.5384615384615384 140.335 0.8255 0.18226155602602553 13.0 0.3611111111111111 1.0 0.038909912109375140.335
37 175.0 1.0 0.21573111274107953 5.0 0.13513513513513514 0.35714285714285715 157.5 0.9 0.19415800146697157 5.0 0.13513513513513514 0.35714285714285715 164.325 0.939 0.20257151486387368 6.0 0.16216216216216217 0.42857142857142855 156.23999999999998 0.8927999999999999 0.1926047374552358 7.0 0.1891891891891892 0.5 158.13 0.9036 0.19493463347283946 14.0 0.3783783783783784 1.0 0.042463064193725586156.23999999999998
38 180.0 1.0 0.21092359777087547 5.0 0.13157894736842105 0.3333333333333333 162.52205882352942 0.9029003267973856 0.19044298535660378 5.0 0.13157894736842105 0.3333333333333333 170.4103448275862 0.9467241379310344 0.19968646126894432 6.0 0.15789473684210525 0.4 163.53217391304347 0.908512077294686 0.19162663596128685 7.0 0.18421052631578946 0.4666666666666667 176.925 0.9829166666666668 0.20732031964228967 15.0 0.39473684210526316 1.0 0.043459177017211914162.52205882352942
39 185.0 0.9720470786044557 0.20584079208172595 5.0 0.1282051282051282 0.3333333333333333 167.54285714285714 0.8803218639284214 0.18641705092930363 5.0 0.1282051282051282 0.3333333333333333 176.49 0.9273329129886507 0.19637211564596657 6.0 0.15384615384615385 0.4 190.32 1.0 0.21176010567023829 8.0 0.20512820512820512 0.5333333333333333 179.39999999999998 0.9426229508196721 0.19960993567276558 15.0 0.38461538461538464 1.0 0.04657745361328125167.54285714285714
40 190.0 0.9316579834508122 0.20073606746422276 5.0 0.125 0.3333333333333333 203.9375 1.0 0.21546111451834174 6.0 0.15 0.4 178.23899999999998 0.8739883542752067 0.18831050488818735 6.0 0.15 0.4 192.46499999999997 0.9437450199203186 0.20334035381316648 8.0 0.2 0.5333333333333333 181.875 0.8918173460006129 0.19215195931608167 15.0 0.375 1.0 0.0499725341796875178.23899999999998
41 195.0 0.9235959279274324 0.19596910566960138 5.0 0.12195121951219512 0.3333333333333333 209.96351351351353 0.9944689543303463 0.21100698444354107 6.0 0.14634146341463414 0.4 211.13129032258064 1.0 0.21218056483787226 7.0 0.17073170731707318 0.4666666666666667 194.60999999999999 0.9217487360715775 0.19557716745826215 8.0 0.1951219512195122 0.5333333333333333 184.35 0.8731533810944726 0.18526617759072314 15.0 0.36585365853658536 1.0 0.05159950256347656184.35
42 200.0 0.9164485328231771 0.19197021091138114 5.0 0.11904761904761904 0.3125 215.98815789473684 0.9897101520490614 0.20731646112706661 6.0 0.14285714285714285 0.375 218.23375 1.0 0.20947189507740813 7.0 0.16666666666666666 0.4375 202.9664 0.9300412974620104 0.19481751307961875 8.0 0.19047619047619047 0.5 204.64 0.9377101387846747 0.19642391980452517 16.0 0.38095238095238093 1.0 0.06221437454223633200.0
43 242.99999999999997 1.0 0.2222319794003614 6.0 0.13953488372093023 0.375 217.78578947368422 0.8962378167641327 0.19917270403295162 6.0 0.13953488372093023 0.375 220.255 0.9063991769547326 0.20143088322150868 7.0 0.16279069767441862 0.4375 205.13120000000004 0.8441613168724282 0.18759964038177543 8.0 0.18604651162790697 0.5 207.27999999999997 0.8530041152263375 0.18956479296340295 16.0 0.37209302325581395 1.0 0.06725788116455078205.13120000000004
44 249.0 1.0 0.21796460650722327 6.0 0.13636363636363635 0.35294117647058826 223.81384615384616 0.8988507877664504 0.19591765826422203 6.0 0.13636363636363635 0.35294117647058826 227.36 0.9130923694779117 0.19902181901800114 7.0 0.1590909090909091 0.4117647058823529 213.47846153846154 0.857343219029966 0.18687047737750268 8.0 0.18181818181818182 0.47058823529411764 228.73499999999999 0.9186144578313252 0.20022543883305105 17.0 0.38636363636363635 1.0 0.06332230567932129213.47846153846154
45 255.0 1.0 0.21342138930825794 6.0 0.13333333333333333 0.35294117647058826 229.8405 0.901335294117647 0.19236423070315553 6.0 0.13333333333333333 0.35294117647058826 234.45882352941175 0.9194463667820069 0.196229520993046 7.0 0.15555555555555556 0.4117647058823529 243.98000000000002 0.9567843137254902 0.20419823750364227 9.0 0.2 0.5294117647058824 231.54 0.9079999999999999 0.1937866214918982 17.0 0.37777777777777777 1.0 0.06665730476379395229.8405
46 261.0 1.0 0.20948189407512102 6.0 0.13043478260869565 0.3333333333333333 235.86585365853657 0.9037005887300251 0.18930891100396763 6.0 0.13043478260869565 0.3333333333333333 241.55199999999996 0.925486590038314 0.19387268382235104 7.0 0.15217391304347827 0.3888888888888889 253.35321428571427 0.9707019704433497 0.20334448735092503 9.0 0.1956521739130435 0.5 254.16 0.9737931034482759 0.2039920237476351 18.0 0.391304347826087 1.0 0.07209300994873047235.86585365853657
47 267.0 0.9585696847849502 0.20505953967918553 6.0 0.1276595744680851 0.3333333333333333 278.53999999999996 1.0 0.21392241266756679 7.0 0.14893617021276595 0.3888888888888889 243.59799999999998 0.874553026495297 0.18708649343359637 7.0 0.14893617021276595 0.3888888888888889 255.79285714285714 0.9183343761860314 0.1964523053892807 9.0 0.19148936170212766 0.5 257.13 0.9231349177855964 0.19747924883037068 18.0 0.3829787234042553 1.0 0.07555031776428223243.59799999999998
48 273.0 0.9559804357492218 0.20089287719749044 6.0 0.125 0.3333333333333333 285.5706976744186 1.0 0.21014329340332838 7.0 0.14583333333333334 0.3888888888888889 282.03 0.9876013270855422 0.20753779544325354 8.0 0.16666666666666666 0.4444444444444444 258.2325 0.9042681973428972 0.19002589710952728 9.0 0.1875 0.5 260.1 0.9108077338401928 0.19140013684640023 18.0 0.375 1.0 0.0787515640258789258.2325
49 279.0 0.95352016404648 0.19739460381163526 6.0 0.12244897959183673 0.3157894736842105 292.59999999999997 1.0 0.20701670636302677 7.0 0.14285714285714285 0.3684210526315789 290.1459459459459 0.99161293898136 0.2052804446148822 8.0 0.16326530612244897 0.42105263157894735 267.6165517241379 0.9146156928371084 0.18934072831907595 9.0 0.1836734693877551 0.47368421052631576 284.04999999999995 0.9707792207792207 0.20096751689137987 19.0 0.3877551020408163 1.0 0.09869885444641113267.6165517241379
50 285.0 0.9449758782473187 0.19365836275819864 6.0 0.12 0.3157894736842105 299.628 0.9934780085876758 0.2035981330403984 7.0 0.14 0.3684210526315789 298.2557894736842 0.9889281635096215 0.20266571183378126 8.0 0.16 0.42105263157894735 301.5949999999999 1.0 0.20493471549494352 10.0 0.2 0.5263157894736842 287.18499999999995 0.9522206933138813 0.19514307687267812 19.0 0.38 1.0 0.08841490745544434285.0
51 291.0 0.9317963496637847 0.19040519793168323 6.0 0.11764705882352941 0.3 306.65478260869565 0.9819237355385706 0.20064833188764944 7.0 0.13725490196078433 0.35 306.36 0.980979827089337 0.20045545167818032 8.0 0.1568627450980392 0.4 312.0048387096774 0.9990548789935234 0.20414894525827842 10.0 0.19607843137254902 0.5 312.30000000000007 1.0 0.20434207324420853 20.0 0.39215686274509803 1.0 0.09446501731872559291.0
52 343.0 1.0 0.21561767846298366 7.0 0.1346153846153846 0.35 308.7639130434783 0.9001863354037267 0.19409608782385232 7.0 0.1346153846153846 0.35 308.6953846153846 0.8999865440681768 0.19405300927990402 8.0 0.15384615384615385 0.4 314.71935483870965 0.9175491394714567 0.1978398153285439 10.0 0.19230769230769232 0.5 315.59999999999997 0.9201166180758017 0.19839340910471615 20.0 0.38461538461538464 1.0 0.10047388076782227308.6953846153846
53 350.0 0.996065541112605 0.2116709046247151 7.0 0.1320754716981132 0.35 315.7938297872341 0.8987181484201234 0.19098390178847754 7.0 0.1320754716981132 0.35 351.38250000000005 1.0 0.21250700469798275 9.0 0.16981132075471697 0.45 317.4338709677419 0.9033855441512934 0.1919757560750486 10.0 0.18867924528301888 0.5 318.9 0.907558003030885 0.1928624328137761 20.0 0.37735849056603776 1.0 0.1012108325958252315.7938297872341
54 357.0 0.9902658028480037 0.20834166702522022 7.0 0.12962962962962962 0.3333333333333333 322.8225 0.8954624149577021 0.18839601625559987 7.0 0.12962962962962962 0.3333333333333333 360.5092682926829 1.0 0.21038964127210064 9.0 0.16666666666666666 0.42857142857142855 327.8546875 0.9094209673240025 0.19133275108062361 10.0 0.18518518518518517 0.47619047619047616 345.34499999999997 0.9579365369314953 0.20153992436645565 21.0 0.3888888888888889 1.0 0.12612128257751465322.8225
55 364.0 0.9764397504483653 0.20457512824927057 7.0 0.12727272727272726 0.3333333333333333 372.7828571428571 1.0 0.209511265959147 8.0 0.14545454545454545 0.38095238095238093 363.11707317073166 0.9740712755779396 0.20407890608077525 9.0 0.16363636363636364 0.42857142857142855 330.58750000000003 0.8868098241795302 0.1857966489288619 10.0 0.18181818181818182 0.47619047619047616 348.81 0.9356921685546546 0.19603805078194525 21.0 0.38181818181818183 1.0 0.11337804794311523330.58750000000003
56 371.0 0.97422172551211 0.2011256281942537 7.0 0.125 0.3333333333333333 380.81679999999994 1.0 0.2064474882127371 8.0 0.14285714285714285 0.38095238095238093 372.24642857142857 0.9774947653870014 0.20180133905524517 9.0 0.16071428571428573 0.42857142857142855 368.28 0.9670791834814011 0.19965106833255997 11.0 0.19642857142857142 0.5238095238095238 352.275 0.9250511006867345 0.19097447620520408 21.0 0.375 1.0 0.11996698379516602352.275
57 378.0 0.972098680269392 0.19811164367384154 7.0 0.12280701754385964 0.3181818181818182 388.8494117647059 1.0 0.2037978732971225 8.0 0.14035087719298245 0.36363636363636365 381.3697674418605 0.9807646762562898 0.19987775522597273 9.0 0.15789473684210525 0.4090909090909091 379.7458823529412 0.9765885478122485 0.19902666913046146 11.0 0.19298245614035087 0.5 380.04999999999995 0.9773706440115936 0.19918605867260178 22.0 0.38596491228070173 1.0 0.12670183181762695378.0
58 385.0 0.9417232312113986 0.1951958091005713 7.0 0.1206896551724138 0.30434782608695654 396.8807692307692 0.9707840010536763 0.20121938406871978 8.0 0.13793103448275862 0.34782608695652173 390.4875 0.9551458447991195 0.1979779831328814 9.0 0.15517241379310345 0.391304347826087 391.18514285714286 0.9568523032034315 0.1983316895275911 11.0 0.1896551724137931 0.4782608695652174 408.825 1.0 0.2072751341702365 23.0 0.39655172413793105 1.0 0.15158915519714355385.0
59 444.0 1.0 0.2173035099809077 8.0 0.13559322033898305 0.34782608695652173 399.29230769230765 0.8993069993069992 0.19542256749980866 8.0 0.13559322033898305 0.34782608695652173 393.12 0.8854054054054055 0.19240170235066315 9.0 0.15254237288135594 0.391304347826087 394.1928571428572 0.8878217503217504 0.19292678258230941 11.0 0.1864406779661017 0.4782608695652174 412.62 0.9293243243243243 0.20194543758631112 23.0 0.3898305084745763 1.0 0.13599228858947754393.12
60 452.0 1.0 0.21390305573497878 8.0 0.13333333333333333 0.34782608695652173 407.3267924528302 0.9011654700283854 0.19276204776192007 8.0 0.13333333333333333 0.34782608695652173 402.24 0.8899115044247787 0.19035479013017229 9.0 0.15 0.391304347826087 435.125 0.9626659292035398 0.20591718390858993 12.0 0.2 0.5217391304347826 416.41499999999996 0.9212721238938052 0.1970629224643389 23.0 0.38333333333333336 1.0 0.1424250602722168402.24
61 460.0 1.0 0.2104851862594952 8.0 0.13114754098360656 0.34782608695652173 415.36 0.9029565217391304 0.1900589716624868 8.0 0.13114754098360656 0.34782608695652173 451.4869565217391 0.9814933837429111 0.20658981768958884 10.0 0.16393442622950818 0.43478260869565216 438.37 0.9529782608695653 0.20058780674038024 12.0 0.19672131147540983 0.5217391304347826 420.2099999999999 0.9134999999999999 0.19227821764804884 23.0 0.3770491803278688 1.0 0.15427231788635254415.36
62 467.99999999999994 0.9923664122137406 0.2071151679823502 8.0 0.12903225806451613 0.34782608695652173 471.5999999999999 1.0 0.2087083615822144 9.0 0.14516129032258066 0.391304347826087 454.3923913043478 0.9635122801194824 0.2010930693480808 10.0 0.16129032258064516 0.43478260869565216 441.61499999999995 0.9364185750636133 0.19543838655667858 12.0 0.1935483870967742 0.5217391304347826 424.005 0.8990776081424938 0.18764501453067609 23.0 0.3709677419354839 1.0 0.16833806037902832424.005
63 476.0 0.9903491486029005 0.20431372946098444 8.0 0.12698412698412698 0.3333333333333333 480.63857142857137 1.0 0.20630474590624198 9.0 0.14285714285714285 0.375 464.5351063829787 0.9664956871902116 0.19939264716525534 10.0 0.15873015873015872 0.4166666666666667 454.13675675675665 0.9448612403431438 0.1949293581056489 12.0 0.19047619047619047 0.5 454.44 0.9454921577544161 0.19505951936186927 24.0 0.38095238095238093 1.0 0.16413187980651855454.13675675675665
64 484.0 0.9884090870006363 0.2015949562239737 8.0 0.125 0.32 489.6757894736842 1.0 0.2039590275679486 9.0 0.140625 0.36 474.6718749999999 0.9693594929620456 0.19770961954829852 10.0 0.15625 0.4 466.6310526315789 0.9529387865655471 0.1943604682396899 12.0 0.1875 0.48 485.875 0.9922381511289963 0.20237592842008928 25.0 0.390625 1.0 0.1802523136138916466.6310526315789
65 492.0 0.9627426424546024 0.19866307941497865 8.0 0.12307692307692308 0.32 498.711724137931 0.9758761039017123 0.20137318466990795 9.0 0.13846153846153847 0.36 484.8030612244898 0.9486597159214344 0.19575705092005197 10.0 0.15384615384615385 0.4 511.03999999999996 1.0 0.2063511790736396 13.0 0.2 0.52 490.0 0.9588290544771447 0.19785550592142184 25.0 0.38461538461538464 1.0 0.17908239364624023484.8030612244898
66 499.99999999999994 0.9531802621150401 0.19609110495767254 8.0 0.12121212121212122 0.3076923076923077 507.74644067796606 0.9679477708268048 0.1991291211817354 9.0 0.13636363636363635 0.34615384615384615 494.929 0.9435131078966694 0.19410234897119183 10.0 0.15151515151515152 0.38461538461538464 524.55975 1.0 0.20572300198764096 13.0 0.19696969696969696 0.5 522.6 0.9962640099626401 0.20495442290175936 26.0 0.3939393939393939 1.0 0.18703627586364746494.929
67 508.0 0.9245609245609245 0.19321326979608777 8.0 0.11940298507462686 0.3076923076923077 516.78 0.9405405405405404 0.19655266449846895 9.0 0.13432835820895522 0.34615384615384615 549.45 1.0 0.20897840765641817 11.0 0.16417910447761194 0.4230769230769231 528.0989999999999 0.9611411411411409 0.2008577452087483 13.0 0.19402985074626866 0.5 526.89 0.9589407589407588 0.20039791284027694 26.0 0.3880597014925373 1.0 0.21414589881896973508.0
68 576.0 1.0 0.21246978599413688 9.0 0.1323529411764706 0.34615384615384615 519.5025 0.9019140625000001 0.19162948784447761 9.0 0.1323529411764706 0.34615384615384615 552.6529411764706 0.9594669117647059 0.20385772941110247 11.0 0.16176470588235295 0.4230769230769231 531.63825 0.9229830729166666 0.196106015978815 13.0 0.19117647058823528 0.5 531.18 0.9221874999999999 0.1959369807714681 26.0 0.38235294117647056 1.0 0.20146989822387695519.5025
69 585.0 1.0 0.20941280012401037 9.0 0.13043478260869565 0.34615384615384615 582.0221311475409 0.9949096258932323 0.2083468106286334 10.0 0.14492753623188406 0.38461538461538464 555.8558823529412 0.9501809954751131 0.19898006288706307 11.0 0.15942028985507245 0.4230769230769231 535.1775 0.9148333333333334 0.19157780998011548 13.0 0.18840579710144928 0.5 535.47 0.9153333333333333 0.1916825163801775 26.0 0.37681159420289856 1.0 0.2261981964111328535.1775
70 594.0 1.0 0.20686995802353872 9.0 0.12857142857142856 0.3333333333333333 592.0653225806452 0.9967429673074836 0.20619617580715655 10.0 0.14285714285714285 0.37037037037037035 567.011923076923 0.954565527065527 0.19747093051476267 11.0 0.15714285714285714 0.4074074074074074 548.7268292682926 0.9237825408557114 0.19110285544969896 13.0 0.18571428571428572 0.48148148148148145 569.5649999999999 0.9588636363636363 0.1983600802048431 27.0 0.38571428571428573 1.0 0.21531128883361816548.7268292682926
71 603.0 1.0 0.20412037329138388 9.0 0.1267605633802817 0.3333333333333333 602.1071428571428 0.9985193082208006 0.20381813393268422 10.0 0.14084507042253522 0.37037037037037035 578.1620754716981 0.9588094120592009 0.1957125351048164 11.0 0.15492957746478872 0.4074074074074074 596.8499999999999 0.9898009950248755 0.2020385485886608 14.0 0.19718309859154928 0.5185185185185185 574.02 0.9519402985074626 0.1943104090824547 27.0 0.38028169014084506 1.0 0.22545552253723145574.02
72 612.0 0.9997587898140385 0.20170327843639765 9.0 0.125 0.32142857142857145 612.14765625 1.0 0.20175194306010127 10.0 0.1388888888888889 0.35714285714285715 589.3066666666666 0.9626871240130909 0.19422399782858174 11.0 0.1527777777777778 0.39285714285714285 611.4255813953487 0.9988204237208476 0.20151396125379464 14.0 0.19444444444444445 0.5 609.28 0.995315417414865 0.20080681942112477 28.0 0.3888888888888889 1.0 0.25182509422302246589.3066666666666
73 621.0 0.9578189490829 0.19899542938157533 9.0 0.1232876712328767 0.32142857142857145 622.186923076923 0.9596496373505017 0.1993757711969299 10.0 0.136986301369863 0.35714285714285715 648.348 1.0 0.2077589189189784 12.0 0.1643835616438356 0.42857142857142855 615.2397674418603 0.9489344726009186 0.19714960015251778 14.0 0.1917808219178082 0.5 613.9 0.9468680400032082 0.19672028034999853 28.0 0.3835616438356164 1.0 0.24458861351013184613.9
74 630.0 0.9538130623725614 0.1966989368890792 9.0 0.12162162162162163 0.3103448275862069 632.2249999999999 0.9571816878706231 0.19739362757888582 10.0 0.13513513513513514 0.3448275862068966 660.5067857142857 1.0 0.20622378183813148 12.0 0.16216216216216217 0.41379310344827586 629.8074999999999 0.9535216194923918 0.19663883443614083 14.0 0.1891891891891892 0.4827586206896552 650.325 0.9845848885514857 0.20304481925776258 29.0 0.3918918918918919 1.0 0.27016186714172363629.8074999999999
75 639.0 0.9380918126165275 0.19421300321220586 9.0 0.12 0.3103448275862069 642.2619402985074 0.9428805442085051 0.19520441357475993 10.0 0.13333333333333333 0.3448275862068966 672.66 0.9875067897881586 0.20444337831098966 12.0 0.16 0.41379310344827586 681.17 1.0 0.2070298456933619 15.0 0.2 0.5172413793103449 655.11 0.9617422963430569 0.1991093592086826 29.0 0.38666666666666666 1.0 0.2736012935638428639.0
76 648.0 0.9103842563687025 0.19165412682327077 9.0 0.11842105263157894 0.3103448275862069 711.7873529411763 1.0 0.21052003643794506 11.0 0.14473684210526316 0.3793103448275862 676.1684210526316 0.9499584647839503 0.19998529062085157 12.0 0.15789473684210525 0.41379310344827586 685.24 0.9627032528303854 0.20266832386478095 15.0 0.19736842105263158 0.5172413793103449 659.895 0.9270957081117669 0.19517222225315164 29.0 0.3815789473684211 1.0 0.28472137451171875648.0
77 725.0 1.0 0.20870733322035911 10.0 0.12987012987012986 0.3448275862068966 715.0970588235293 0.986340770791075 0.20585655191831873 11.0 0.14285714285714285 0.3793103448275862 679.6768421052632 0.9374852994555354 0.19566005678265458 12.0 0.15584415584415584 0.41379310344827586 689.31 0.9507724137931034 0.1984331749822424 15.0 0.19480519480519481 0.5172413793103449 664.6800000000001 0.9168000000000001 0.19134288309642525 29.0 0.37662337662337664 1.0 0.30110979080200195664.6800000000001
78 735.0 1.0 0.20643022410832668 10.0 0.1282051282051282 0.3333333333333333 726.1434782608695 0.9879503105590062 0.20394280401658657 11.0 0.14102564102564102 0.36666666666666664 691.8403448275863 0.9412793807178044 0.1943085135101233 12.0 0.15384615384615385 0.4 704.9413043478261 0.9591038154392192 0.19798801556426918 15.0 0.19230769230769232 0.5 702.5999999999999 0.9559183673469387 0.19733044280069428 30.0 0.38461538461538464 1.0 0.3028547763824463691.8403448275863
79 745.0 0.9862306893540487 0.2038766467261844 10.0 0.12658227848101267 0.3333333333333333 737.1885714285713 0.9758899234683573 0.2017389717419106 11.0 0.13924050632911392 0.36666666666666664 755.4013559322034 1.0 0.2067230810468061 13.0 0.16455696202531644 0.43333333333333335 709.0304347826087 0.9386141939176551 0.19403321808092197 15.0 0.189873417721519 0.5 707.55 0.936654394969741 0.1936280824041769 30.0 0.379746835443038 1.0 0.3296828269958496707.55
80 755.0 0.9823316911262922 0.20170446493081948 10.0 0.125 0.3225806451612903 748.2323943661971 0.9735263487592334 0.1998964433768738 11.0 0.1375 0.3548387096774194 768.5794999999999 1.0 0.20533234013814142 13.0 0.1625 0.41935483870967744 724.6531914893617 0.9428474106964364 0.1935970652314866 15.0 0.1875 0.4838709677419355 746.635 0.9714479764292439 0.19946968632267867 31.0 0.3875 1.0 0.32945942878723145724.6531914893617
81 765.0 0.9785714555330337 0.19934818078925604 10.0 0.12345679012345678 0.3225806451612903 759.2749999999999 0.9712481593462013 0.1978563267565521 11.0 0.13580246913580246 0.3548387096774194 781.7518032786885 1.0 0.20371346380696329 13.0 0.16049382716049382 0.41935483870967744 779.73 0.9974137529709443 0.20318661046641387 16.0 0.19753086419753085 0.5161290322580645 751.75 0.9616223420875268 0.19589541818081468 31.0 0.38271604938271603 1.0 0.33368635177612305751.75
82 775.0 0.9731550159702489 0.1972706015150386 10.0 0.12195121951219512 0.3125 770.3164383561643 0.9672739430588883 0.19607843503411962 11.0 0.13414634146341464 0.34375 794.9185483870967 0.9981664163234738 0.20234072283326957 13.0 0.15853658536585366 0.40625 796.3787755102042 1.0 0.20271241300478435 16.0 0.1951219512195122 0.5 792.0 0.9945016421270156 0.20159782761278786 32.0 0.3902439024390244 1.0 0.35817527770996094770.3164383561643
83 785.0 0.9277626052097808 0.19489215360868273 10.0 0.12048192771084337 0.3125 846.1216216216216 1.0 0.2100668344620494 12.0 0.14457831325301204 0.375 798.7241935483871 0.9439827243955832 0.1982994627006414 13.0 0.1566265060240964 0.40625 800.7428571428571 0.9463685085936057 0.19880063683482957 16.0 0.1927710843373494 0.5 797.28 0.9422758851995592 0.19794091239379688 32.0 0.3855421686746988 1.0 0.37055158615112305785.0
84 869.0 1.0 0.2104661212158832 11.0 0.13095238095238096 0.34375 849.7337837837838 0.9778294404876684 0.20579996955013685 12.0 0.14285714285714285 0.375 802.5298387096773 0.9235095957533686 0.19436748252385977 13.0 0.15476190476190477 0.40625 805.1069387755101 0.9264751884643384 0.1949916393188437 16.0 0.19047619047619047 0.5 802.56 0.9235443037974683 0.19437478739127642 32.0 0.38095238095238093 1.0 0.37036609649658203802.5298387096773
85 880.0 1.0 0.20836303558929045 11.0 0.12941176470588237 0.3333333333333333 861.7847999999999 0.9793009090909089 0.20405011017353358 12.0 0.1411764705882353 0.36363636363636365 815.7066666666667 0.926939393939394 0.19313990592850927 13.0 0.15294117647058825 0.3939393939393939 821.7664 0.9338254545454545 0.1945747064196399 16.0 0.18823529411764706 0.48484848484848486 844.1399999999999 0.9592499999999998 0.19987224188902686 33.0 0.38823529411764707 1.0 0.3868372440338135815.7066666666667
86 891.0 1.0 0.20607743674434897 11.0 0.12790697674418605 0.3333333333333333 873.8344736842105 0.9807345383661172 0.20210725979314184 12.0 0.13953488372093023 0.36363636363636365 828.87796875 0.9302783038720539 0.19170936832083346 13.0 0.1511627906976744 0.3939393939393939 880.3199999999999 0.9880134680134679 0.2036072829571103 17.0 0.19767441860465115 0.5151515151515151 849.585 0.9535185185185185 0.19649865218456536 33.0 0.38372093023255816 1.0 0.40892863273620605828.87796875
87 902.0 1.0 0.20375652542423792 11.0 0.12643678160919541 0.3333333333333333 885.8828571428571 0.982131770668356 0.20011575710013868 12.0 0.13793103448275862 0.36363636363636365 898.9992307692307 0.9966732048439365 0.20307866920244022 14.0 0.16091954022988506 0.42424242424242425 884.9399999999999 0.9810864745011085 0.19990277118506106 17.0 0.19540229885057472 0.5151515151515151 855.03 0.9479268292682926 0.1931462770881221 33.0 0.3793103448275862 1.0 0.4248509407043457855.03
88 913.0 0.9997974123534662 0.20178135929726232 11.0 0.125 0.3235294117647059 897.9299999999998 0.9832947321736558 0.19845075131850023 12.0 0.13636363636363635 0.35294117647058826 913.185 1.0 0.20182224599109583 14.0 0.1590909090909091 0.4117647058823529 902.644423076923 0.988457347719162 0.19949268198308287 17.0 0.19318181818181818 0.5 897.9399999999999 0.9833056828572524 0.19845296141005883 34.0 0.38636363636363635 1.0 0.4311966896057129897.9299999999998
89 924.0 0.9810479375696768 0.19984801872228986 11.0 0.12359550561797752 0.3142857142857143 909.9759493670886 0.9661580393556178 0.1968148166298132 12.0 0.1348314606741573 0.34285714285714286 927.365223880597 0.9846209310193736 0.200575868641223 14.0 0.15730337078651685 0.4 920.3222641509434 0.9771431376025307 0.1990525769227034 17.0 0.19101123595505617 0.4857142857142857 941.8499999999999 1.0 0.20370871908397042 35.0 0.39325842696629215 1.0 0.46492934226989746909.9759493670886
90 935.0 0.9424824862687987 0.19762705674390105 11.0 0.12222222222222222 0.3142857142857143 992.060875 1.0 0.20968777629628785 13.0 0.14444444444444443 0.37142857142857144 931.4680597014925 0.9389222810560819 0.196880525229688 14.0 0.15555555555555556 0.4 924.9796226415094 0.9323819192461444 0.19550909130558905 17.0 0.18888888888888888 0.4857142857142857 947.625 0.9552085198400754 0.20029555042453395 35.0 0.3888888888888889 1.0 0.49891209602355957924.9796226415094
91 946.0 0.9411887823798494 0.19556879803585359 11.0 0.12087912087912088 0.3142857142857143 1005.1118518518518 1.0 0.2077891297656 13.0 0.14285714285714285 0.37142857142857144 945.650588235294 0.9408411476722671 0.19549656332248874 14.0 0.15384615384615385 0.4 987.01 0.9819902115187475 0.20404689148981803 18.0 0.1978021978021978 0.5142857142857142 953.3999999999999 0.9485511470623131 0.19709861738623974 35.0 0.38461538461538464 1.0 0.4950108528137207945.650588235294
92 957.0 0.9399293921073671 0.1937497421794285 11.0 0.11956521739130435 0.3055555555555556 1018.1615853658536 1.0 0.2061322305764183 13.0 0.14130434782608695 0.3611111111111111 959.8278260869565 0.9427067764907511 0.19432225061754355 14.0 0.15217391304347827 0.3888888888888889 1005.7319999999997 0.9877921289267778 0.2036157948815057 18.0 0.1956521739130435 0.5 998.6399999999999 0.9808266333689666 0.20217998174510393 36.0 0.391304347826087 1.0 0.49389195442199707957.0
93 968.0 0.9350643615729395 0.19169611339879422 11.0 0.11827956989247312 0.3055555555555556 1031.2101204819278 0.9961237943760205 0.20421381424988416 13.0 0.13978494623655913 0.3611111111111111 1035.222857142857 1.0 0.20500846923128188 15.0 0.16129032258064516 0.4166666666666667 1010.6459999999998 0.9762593561634761 0.20014143617979108 18.0 0.1935483870967742 0.5 1004.5799999999999 0.9703997482943632 0.19894016694024863 36.0 0.3870967741935484 1.0 0.5091903209686279968.0
94 1062.0 1.0 0.20570131782067766 12.0 0.1276595744680851 0.3333333333333333 1035.138313253012 0.974706509654437 0.20049841352431075 13.0 0.13829787234042554 0.3611111111111111 1039.6071428571427 0.9789144471347859 0.20136399180932554 15.0 0.1595744680851064 0.4166666666666667 1015.56 0.9562711864406779 0.19670624324479039 18.0 0.19148936170212766 0.5 1010.52 0.9515254237288135 0.19573003360089564 36.0 0.3829787234042553 1.0 0.52498507499694821010.52
95 1074.0 1.0 0.2038577635004754 12.0 0.12631578947368421 0.32432432432432434 1048.19 0.9759683426443203 0.19895872357873678 13.0 0.1368421052631579 0.35135135135135137 1054.806338028169 0.9821288063576992 0.20021458193347205 15.0 0.15789473684210525 0.40540540540540543 1034.292857142857 0.9630287310454907 0.19632088329763456 18.0 0.18947368421052632 0.4864864864864865 1057.09 0.9842551210428304 0.2006480476896811 37.0 0.3894736842105263 1.0 0.53819918632507321034.292857142857
96 1086.0 0.9874522640480088 0.20184990153995339 12.0 0.125 0.32432432432432434 1061.2404705882354 0.964939507717981 0.1972479599433233 13.0 0.13541666666666666 0.35135135135135137 1070.0 0.9729041643935261 0.19887605400345315 15.0 0.15625 0.40540540540540543 1099.8 1.0 0.2044148450401848 19.0 0.19791666666666666 0.5135135135135135 1063.195 0.9667166757592289 0.19761123947308537 37.0 0.3854166666666667 1.0 0.55271601676940921061.2404705882354
97 1098.0 0.9807436428149026 0.20007409868896214 12.0 0.12371134020618557 0.3157894736842105 1074.2897674418605 0.9595654462292392 0.19575369485583333 13.0 0.13402061855670103 0.34210526315789475 1085.1883561643833 0.9693001653597205 0.1977396013363802 15.0 0.15463917525773196 0.39473684210526316 1119.558620689655 1.0 0.20400244259010963 19.0 0.1958762886597938 0.5 1110.93 0.9922928370786518 0.2024301625287147 38.0 0.3917525773195876 1.0 0.5650281906127931074.2897674418605
98 1110.0 0.9538863088422506 0.19803025314920034 12.0 0.12244897959183673 0.3157894736842105 1163.6606896551723 1.0 0.20760362247944758 14.0 0.14285714285714285 0.3684210526315789 1089.5958904109589 0.9363518937241396 0.1943900450526221 15.0 0.15306122448979592 0.39473684210526316 1124.7475862068964 0.966559750798313 0.2006613056085619 19.0 0.19387755102040816 0.5 1117.2 0.9600736794942004 0.19931477371016815 38.0 0.3877551020408163 1.0 0.58204984664916991089.5958904109589
99 1122.0 0.9526922897305375 0.1960635985224578 12.0 0.12121212121212122 0.3157894736842105 1177.715 1.0 0.20579950172359748 14.0 0.1414141414141414 0.3684210526315789 1169.5113513513513 0.9930342666530964 0.2043659572716653 16.0 0.16161616161616163 0.42105263157894735 1129.9365517241379 0.9594312305813698 0.19745046919170386 19.0 0.1919191919191919 0.5 1123.47 0.9539404694684198 0.19632047329057548 38.0 0.3838383838383838 1.0 0.60877656936645511122.0


==> Data/0.5_5_100_Borda_egalitarian_Tout.txt <==
m U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 TimeSW
5 5.0 1.0 0.27548209366391185 1.0 0.2 1.0 4.4 0.8800000000000001 0.24242424242424246 1.0 0.2 1.0 3.75 0.75 0.2066115702479339 1.0 0.2 1.0 3.0 0.6 0.1652892561983471 1.0 0.2 1.0 1.9999999999999996 0.3999999999999999 0.11019283746556473 1.0 0.2 1.0 0.00077533721923828121.9999999999999996
10 10.0 0.5602240896358543 0.1486160133754412 1.0 0.1 0.3333333333333333 17.85 1.0 0.26527958387516254 2.0 0.2 0.6666666666666666 15.4375 0.8648459383753501 0.22942597064833734 2.0 0.2 0.6666666666666666 12.75 0.7142857142857142 0.18948541705368752 2.0 0.2 0.6666666666666666 11.250000000000002 0.6302521008403362 0.16719301504737136 3.0 0.3 1.0 0.002175807952880859410.0
15 29.0 0.8285714285714286 0.19667366381398355 2.0 0.13333333333333333 0.4 26.785714285714285 0.7653061224489796 0.1816567091877927 2.0 0.13333333333333333 0.4 35.0 1.0 0.23736476667204912 3.0 0.2 0.6 29.166666666666664 0.8333333333333333 0.1978039722267076 3.0 0.2 0.6 27.500000000000004 0.7857142857142858 0.1865008880994672 5.0 0.3333333333333333 1.0 0.00561618804931640626.785714285714285
20 57.0 1.0 0.22024729520865532 3.0 0.15 0.42857142857142855 52.0 0.9122807017543859 0.20092735703245748 3.0 0.15 0.42857142857142855 46.8 0.8210526315789474 0.18083462132921171 3.0 0.15 0.42857142857142855 52.25000000000001 0.9166666666666667 0.2018933539412674 4.0 0.2 0.5714285714285714 50.75 0.8903508771929824 0.19609737248840803 7.0 0.35 1.0 0.01390576362609863346.8
25 72.0 0.8242906918865106 0.17977271298872707 3.0 0.12 0.3333333333333333 87.34782608695653 1.0 0.21809382874055114 4.0 0.16 0.4444444444444444 78.1578947368421 0.8947892379031199 0.19514801081013133 4.0 0.16 0.4444444444444444 82.0 0.9387755102040816 0.20474114534827248 5.0 0.2 0.5555555555555556 81.0 0.9273270283723245 0.20224430211231795 9.0 0.36 1.0 0.02666115760803222772.0
30 114.0 0.9627023223082336 0.19884279414656064 4.0 0.13333333333333333 0.36363636363636365 105.25925925925927 0.888888888888889 0.18359688790270481 4.0 0.13333333333333333 0.36363636363636365 117.3913043478261 0.9913410641617967 0.20475802600904416 5.0 0.16666666666666666 0.45454545454545453 118.41666666666667 1.0 0.2065464988905429 6.0 0.2 0.5454545454545454 118.25 0.9985925404644616 0.20625579305114736 11.0 0.36666666666666664 1.0 0.03325700759887695105.25925925925927
35 165.0 1.0 0.2112535776815575 5.0 0.14285714285714285 0.4166666666666667 151.29032258064518 0.9169110459433041 0.19370073887126193 5.0 0.14285714285714285 0.4166666666666667 160.96153846153845 0.9755244755244755 0.20608303557047042 6.0 0.17142857142857143 0.5 156.8 0.9503030303030304 0.20075491503314072 7.0 0.2 0.5833333333333334 147.0 0.8909090909090909 0.18820773284356943 12.0 0.34285714285714286 1.0 0.049533843994140625147.0
40 190.0 0.8822163751741217 0.18704075769340653 5.0 0.125 0.35714285714285715 208.54166666666669 0.9683098591549296 0.20529363865252187 6.0 0.15 0.42857142857142855 215.36666666666667 1.0 0.21201233955387713 7.0 0.175 0.5 205.9130434782609 0.9561045200971717 0.20270595616383832 8.0 0.2 0.5714285714285714 196.0 0.9100758396533044 0.1929473079363562 14.0 0.35 1.0 0.07431888580322266190.0
45 255.0 0.9413067552602438 0.1988184482873934 6.0 0.13333333333333333 0.375 270.9 1.0 0.21121536329825435 7.0 0.15555555555555556 0.4375 242.98484848484847 0.8969540364889202 0.189450472678843 7.0 0.15555555555555556 0.4375 261.69230769230774 0.9660107334525941 0.20403630801620284 9.0 0.2 0.5625 251.99999999999997 0.9302325581395349 0.1964794077193064 16.0 0.35555555555555557 1.0 0.09552764892578125242.98484848484847
50 329.0 1.0 0.20828059746995511 7.0 0.14 0.3888888888888889 302.2727272727273 0.918762088974855 0.19136031682442686 7.0 0.14 0.3888888888888889 309.18918918918916 0.9397847695720035 0.195738933299621 8.0 0.16 0.4444444444444444 324.1379310344828 0.9852216748768474 0.20520255908369964 10.0 0.2 0.5555555555555556 315.0 0.9574468085106383 0.19941759332229744 18.0 0.36 1.0 0.1153872013092041302.2727272727273
55 364.0 0.9256198347107438 0.19088103966105954 7.0 0.12727272727272726 0.35 381.42857142857144 0.9699391517573336 0.2000205556887869 8.0 0.14545454545454545 0.4 383.2682926829268 0.9746174003380211 0.20098530268251738 9.0 0.16363636363636364 0.45 393.25 1.0 0.20621969463382325 11.0 0.2 0.55 385.0 0.9790209790209791 0.20189340733381297 20.0 0.36363636363636365 1.0 0.1576216220855713364.0
60 452.0 0.9728719948018194 0.19887729495976725 8.0 0.13333333333333333 0.38095238095238093 464.60377358490564 1.0 0.20442287990855354 9.0 0.15 0.42857142857142855 459.375 0.9887457358674464 0.20212225082332538 10.0 0.16666666666666666 0.47619047619047616 461.02941176470586 0.9923066448801743 0.20285018209879954 12.0 0.2 0.5714285714285714 435.75 0.937895955165692 0.19172739220955437 21.0 0.35 1.0 0.20501923561096191435.75
65 549.0 1.0 0.20616541958855136 9.0 0.13846153846153847 0.391304347826087 504.94736842105266 0.919758412424504 0.18962237901759774 9.0 0.13846153846153847 0.391304347826087 548.625 0.9993169398907104 0.20602459621451547 11.0 0.16923076923076924 0.4782608695652174 542.8378378378378 0.9887756609068084 0.20385134900979934 13.0 0.2 0.5652173913043478 517.5 0.9426229508196722 0.19433625616953612 23.0 0.35384615384615387 1.0 0.24519801139831543504.94736842105266
70 594.0 0.9198606271777003 0.19264944645585935 9.0 0.12857142857142856 0.36 606.008064516129 0.9384561587551359 0.1965439699946447 10.0 0.14285714285714285 0.4 645.75 1.0 0.20943329974557437 12.0 0.17142857142857143 0.48 631.3125 0.9776422764227642 0.20475084792199447 14.0 0.2 0.56 606.25 0.9388308168795974 0.19662243588192715 25.0 0.35714285714285715 1.0 0.3129429817199707594.0
75 705.0 0.9704681872749101 0.19934611199310184 10.0 0.13333333333333333 0.37037037037037035 710.0 0.9773509403761506 0.20075991420581887 11.0 0.14666666666666667 0.4074074074074074 693.1090909090908 0.9540997489905053 0.19598383327631294 12.0 0.16 0.4444444444444444 726.4534883720929 1.0 0.20541230985929468 15.0 0.2 0.5555555555555556 702.0 0.9663385354141658 0.19849783066547164 27.0 0.36 1.0 0.3742547035217285693.1090909090908
80 825.0 1.0 0.20506685014012135 11.0 0.1375 0.3793103448275862 821.8714285714286 0.9962077922077923 0.2042891940330965 12.0 0.15 0.41379310344827586 794.4568965517241 0.9629780564263322 0.19747487678540399 13.0 0.1625 0.4482758620689655 777.0 0.9418181818181818 0.19313568795015065 15.0 0.1875 0.5172413793103449 804.7500000000001 0.9754545454545456 0.2000333910912275 29.0 0.3625 1.0 0.4380810260772705777.0
85 880.0 0.939433551198257 0.1941598471072254 11.0 0.12941176470588237 0.3548387096774194 882.2800000000001 0.9418675381263617 0.19466289762018504 12.0 0.1411764705882353 0.3870967741935484 918.8333333333333 0.9808896151053013 0.202727885814798 14.0 0.16470588235294117 0.45161290322580644 936.7346938775511 1.0 0.2066775737992033 17.0 0.2 0.5483870967741935 914.5000000000001 0.9762636165577343 0.20177179565858824 31.0 0.36470588235294116 1.0 0.544952392578125880.0
90 1014.0 0.9799253239622225 0.19956264155081915 12.0 0.13333333333333333 0.36363636363636365 1007.0886075949368 0.9732461834873096 0.1982024288041242 13.0 0.14444444444444443 0.3939393939393939 1034.7727272727275 1.0 0.20365086672513893 15.0 0.16666666666666666 0.45454545454545453 994.0000000000002 0.9605974083022183 0.19562649477466892 17.0 0.18888888888888888 0.5151515151515151 1031.25 0.9965956512189763 0.2029575681452488 33.0 0.36666666666666664 1.0 0.6113839149475098994.0000000000002
95 1157.0 0.9996619083395943 0.20411761909900805 13.0 0.1368421052631579 0.38235294117647056 1139.777108433735 0.9847811229893279 0.2010791613457614 14.0 0.14736842105263157 0.4117647058823529 1157.391304347826 1.0 0.20418665290352087 16.0 0.16842105263157894 0.47058823529411764 1100.632075471698 0.9509593439462456 0.19417320548771197 18.0 0.18947368421052632 0.5294117647058824 1113.5 0.962077385424493 0.1964433611639978 34.0 0.35789473684210527 1.0 0.72848796844482421100.632075471698


==> Data/0.66_20_20_Borda_egalitarian_M.txt <==
n U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 U5 U/Umax5 U/Su5 Nb5 Nb/m5 Nb/Nm5 U6 U/Umax6 U/Su6 Nb6 Nb/m6 Nb/Nm6 U7 U/Umax7 U/Su7 Nb7 Nb/m7 Nb/Nm7 U8 U/Umax8 U/Su8 Nb8 Nb/m8 Nb/Nm8 U9 U/Umax9 U/Su9 Nb9 Nb/m9 Nb/Nm9 U10 U/Umax10 U/Su10 Nb10 Nb/m10 Nb/Nm10 U11 U/Umax11 U/Su11 Nb11 Nb/m11 Nb/Nm11 U12 U/Umax12 U/Su12 Nb12 Nb/m12 Nb/Nm12 U13 U/Umax13 U/Su13 Nb13 Nb/m13 Nb/Nm13 U14 U/Umax14 U/Su14 Nb14 Nb/m14 Nb/Nm14 U15 U/Umax15 U/Su15 Nb15 Nb/m15 Nb/Nm15 U16 U/Umax16 U/Su16 Nb16 Nb/m16 Nb/Nm16 U17 U/Umax17 U/Su17 Nb17 Nb/m17 Nb/Nm17 U18 U/Umax18 U/Su18 Nb18 Nb/m18 Nb/Nm18 U19 U/Umax19 U/Su19 Nb19 Nb/m19 Nb/Nm19 TimeSW
1 210.0 1.0 1.0 20.0 1.0 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2.8848648071289062e-05210.0
2 119.0 0.9832272990167726 0.4957713619130942 7.0 0.35 0.5384615384615384 121.03 1.0 0.5042286380869058 13.0 0.65 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00023508071899414062119.0
3 90.0 1.0 0.3510054844606947 5.0 0.25 0.5 78.40625 0.8711805555555555 0.30578915295551495 5.0 0.25 0.5 88.0 0.9777777777777777 0.34320536258379036 10.0 0.5 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00427365303039550878.40625
4 74.0 1.0 0.27638184160822665 4.0 0.2 0.5 67.00705882352942 0.9055007949125597 0.2502639772756464 4.0 0.2 0.5 59.058461538461536 0.798087318087318 0.22057684273714354 4.0 0.2 0.5 67.67999999999999 0.9145945945945945 0.2527773383789835 8.0 0.4 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00502705574035644559.058461538461536
5 57.0 0.9822505600551439 0.2077138359279342 3.0 0.15 0.42857142857142855 53.28 0.9181457866620714 0.19415777505684798 3.0 0.15 0.42857142857142855 49.296 0.8494916422540065 0.17963967115620078 3.0 0.15 0.42857142857142855 56.81000000000002 0.978976391521627 0.20702145647484113 4.0 0.2 0.5714285714285714 58.03 1.0 0.21146726138417582 7.0 0.35 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00558257102966308649.296
6 57.0 1.0 0.20094762670276672 3.0 0.15 0.6 53.28 0.9347368421052632 0.18783315001269144 3.0 0.15 0.6 49.296 0.8648421052631579 0.17378796852525594 3.0 0.15 0.6 44.849999999999994 0.7868421052631578 0.1581140536424401 3.0 0.15 0.6 39.480000000000004 0.6926315789473685 0.1391826719688637 3.0 0.15 0.6 39.75 0.6973684210526315 0.14013452914798205 5.0 0.25 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00630354881286621139.480000000000004
7 39.0 0.7911392405063291 0.13654424879136065 2.0 0.1 0.4 37.43157894736842 0.759322844599327 0.1310529956011008 2.0 0.1 0.4 35.81411764705882 0.7265116367871394 0.1253900459036682 2.0 0.1 0.4 49.296 1.0 0.17259193047227986 3.0 0.15 0.6 44.849999999999994 0.9098101265822783 0.1570258861100647 3.0 0.15 0.6 39.480000000000004 0.8008763388510225 0.13822479339186972 3.0 0.15 0.6 39.75 0.8063534566699124 0.13917009972965605 5.0 0.25 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00663113594055175835.81411764705882
8 39.0 0.9027777777777777 0.13432516506877662 2.0 0.1 0.5 37.43157894736842 0.8664717348927875 0.1289231543818002 2.0 0.1 0.5 35.81411764705882 0.8290305010893245 0.12335223755727595 2.0 0.1 0.5 34.128 0.7899999999999999 0.11754485214018484 2.0 0.1 0.5 32.34153846153846 0.7486467236467236 0.11139185878011133 2.0 0.1 0.5 43.2 1.0 0.14879095207618334 3.0 0.15 0.75 37.305 0.8635416666666667 0.1284871867407875 3.0 0.15 0.75 31.11999999999999 0.7203703703703701 0.1071845932548802 4.0 0.2 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00737380981445312531.11999999999999
9 39.0 1.0 0.13267326228286033 2.0 0.1 0.5 37.43157894736842 0.9597840755735493 0.12733768439348214 2.0 0.1 0.5 35.81411764705882 0.9183107088989442 0.12183527753890902 2.0 0.1 0.5 34.128 0.8750769230769231 0.11609931013306302 2.0 0.1 0.5 32.34153846153846 0.8292702169625247 0.11002198499843353 2.0 0.1 0.5 30.4 0.7794871794871795 0.10341710701022959 2.0 0.1 0.5 28.200000000000003 0.7230769230769232 0.09593297426606825 2.0 0.1 0.5 25.52 0.6543589743589744 0.08681593983227168 2.0 0.1 0.5 31.11999999999999 0.7979487179487177 0.10586645954468236 4.0 0.2 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00804924964904785225.52
10 20.0 0.5232725465058475 0.06724005624630705 1.0 0.05 0.3333333333333333 38.221000000000004 1.0 0.1284991094895051 2.0 0.1 0.6666666666666666 36.629999999999995 0.9583736689254596 0.12315016301511134 2.0 0.1 0.6666666666666666 34.98125 0.915236388372884 0.11760706087830643 2.0 0.1 0.6666666666666666 33.25 0.8699406085659716 0.11178659350948547 2.0 0.1 0.6666666666666666 31.395000000000003 0.8214070798775542 0.1055500782926405 2.0 0.1 0.6666666666666666 29.342000000000006 0.7676931529787291 0.09864788651895709 2.0 0.1 0.6666666666666666 26.942500000000003 0.7049135292116899 0.09058076077080639 2.0 0.1 0.6666666666666666 23.85 0.6240025117082232 0.08018376707372116 2.0 0.1 0.6666666666666666 22.830000000000002 0.597315611836425 0.0767545242051595 3.0 0.15 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00848817825317382820.0
11 20.0 0.546000546000546 0.06709196794822478 1.0 0.05 0.3333333333333333 19.627 0.5358176358176359 0.06584070274599038 1.0 0.05 0.3333333333333333 19.25052631578947 0.5255398939609466 0.06457778472827025 1.0 0.05 0.3333333333333333 36.629999999999995 1.0 0.12287893929717367 2.0 0.1 0.6666666666666666 34.98125 0.9549890799890802 0.1173480451894419 2.0 0.1 0.6666666666666666 33.25 0.9077259077259079 0.1115403967139237 2.0 0.1 0.6666666666666666 31.395000000000003 0.8570843570843573 0.10531761668672586 2.0 0.1 0.6666666666666666 29.342000000000006 0.8010374010374013 0.09843062617684059 2.0 0.1 0.6666666666666666 26.942500000000003 0.7355309855309857 0.09038126732225231 2.0 0.1 0.6666666666666666 23.85 0.6511056511056512 0.08000717177825806 2.0 0.1 0.6666666666666666 22.830000000000002 0.6232596232596234 0.07658548141289859 3.0 0.15 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00909161567687988319.25052631578947
12 20.0 0.5717348579596212 0.06692925642090833 1.0 0.05 0.3333333333333333 19.627 0.5610720028586742 0.06568102578865839 1.0 0.05 0.3333333333333333 19.25052631578947 0.5503098464402921 0.06442117060134586 1.0 0.05 0.3333333333333333 18.869999999999997 0.5394318384849025 0.06314775343312701 1.0 0.05 0.3333333333333333 18.48470588235294 0.5284175346036216 0.06185838099325363 1.0 0.05 0.3333333333333333 34.98125 1.0 0.11706345255869499 2.0 0.1 0.6666666666666666 33.25 0.9505092013578702 0.1112698887997601 2.0 0.1 0.6666666666666666 31.395000000000003 0.8974807932821154 0.10506220026672086 2.0 0.1 0.6666666666666666 29.342000000000006 0.8387922101125604 0.09819191209511463 2.0 0.1 0.6666666666666666 26.942500000000003 0.7701983205288547 0.09016207455601614 2.0 0.1 0.6666666666666666 23.85 0.6817938181168482 0.07981313828193319 2.0 0.1 0.6666666666666666 22.830000000000002 0.6526353403609076 0.07639974620446686 3.0 0.15 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01005506515502929718.48470588235294
13 20.0 0.6015037593984962 0.06674866023181857 1.0 0.05 0.3333333333333333 19.627 0.5902857142857143 0.06550379771849514 1.0 0.05 0.3333333333333333 19.25052631578947 0.5789631974673526 0.06424734201681567 1.0 0.05 0.3333333333333333 18.869999999999997 0.5675187969924811 0.0629773609287208 1.0 0.05 0.3333333333333333 18.48470588235294 0.5559310039805396 0.06169146762131372 1.0 0.05 0.3333333333333333 18.09375 0.5441729323308271 0.06038667855347336 1.0 0.05 0.3333333333333333 17.696 0.5322105263157895 0.05905921457311307 1.0 0.05 0.3333333333333333 33.25 1.0 0.11096964763539836 2.0 0.1 0.6666666666666666 31.395000000000003 0.9442105263157896 0.1047787093988972 2.0 0.1 0.6666666666666666 29.342000000000006 0.8824661654135341 0.09792695942610104 2.0 0.1 0.6666666666666666 26.942500000000003 0.8103007518796993 0.08991878891478859 2.0 0.1 0.6666666666666666 23.85 0.7172932330827068 0.07959777732644364 2.0 0.1 0.6666666666666666 22.830000000000002 0.6866165413533836 0.0761935956546209 3.0 0.15 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01209139823913574217.696
14 20.0 0.6370441153049848 0.06654570247246257 1.0 0.05 0.3333333333333333 19.627 0.6251632425545468 0.06530462512135113 1.0 0.05 0.3333333333333333 19.25052631578947 0.6131717252998716 0.06405198983244186 1.0 0.05 0.3333333333333333 18.869999999999997 0.6010511227902531 0.06278587028276843 1.0 0.05 0.3333333333333333 18.48470588235294 0.5887786552748189 0.06150388689690187 1.0 0.05 0.3333333333333333 18.09375 0.5763258480649784 0.060203065205555975 1.0 0.05 0.3333333333333333 17.696 0.5636566332218506 0.05887963754763488 1.0 0.05 0.3333333333333333 17.29 0.5507246376811593 0.05752875978744389 1.0 0.05 0.3333333333333333 16.873846153846152 0.5374692197434672 0.05614409728599764 1.0 0.05 0.3333333333333333 31.395000000000003 1.0 0.10446011645614812 2.0 0.1 0.6666666666666666 29.342000000000006 0.9346074215639434 0.09762920009734985 2.0 0.1 0.6666666666666666 26.942500000000003 0.8581780538302277 0.08964537944321614 2.0 0.1 0.6666666666666666 23.85 0.7596751075011944 0.07935575019841161 2.0 0.1 0.6666666666666666 22.830000000000002 0.7271858576206403 0.07596191937231603 3.0 0.15 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01144695281982421916.873846153846152
15 20.0 0.6816167950378296 0.06631402452181959 1.0 0.05 0.3333333333333333 19.627 0.668904641810374 0.06507726796448765 1.0 0.05 0.3333333333333333 19.25052631578947 0.6560741025079908 0.06382899370815982 1.0 0.05 0.3333333333333333 18.869999999999997 0.6431054461181921 0.06256728213633678 1.0 0.05 0.3333333333333333 18.48470588235294 0.6299742990373164 0.06128976195804879 1.0 0.05 0.3333333333333333 18.09375 0.6166501942607865 0.059993469059583665 1.0 0.05 0.3333333333333333 17.696 0.6030945402494717 0.05867464889690598 1.0 0.05 0.3333333333333333 17.29 0.5892577193102037 0.057328474199113036 1.0 0.05 0.3333333333333333 16.873846153846152 0.5750748467673011 0.05594863238117825 1.0 0.05 0.3333333333333333 16.445 0.5604594097198554 0.05452670666306616 1.0 0.05 0.3333333333333333 16.0 0.5452934360302637 0.053051219617455674 1.0 0.05 0.3333333333333333 29.342000000000006 1.0 0.09728930537596155 2.0 0.1 0.6666666666666666 26.942500000000003 0.9182230250153363 0.08933328028395622 2.0 0.1 0.6666666666666666 23.85 0.8128280280826118 0.07907947424226987 2.0 0.1 0.6666666666666666 22.830000000000002 0.7780655715356826 0.07569745899165707 3.0 0.15 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01270365715026855516.0
16 20.0 0.7423216108378955 0.06604423751595227 1.0 0.05 0.3333333333333333 19.627 0.7284773127957687 0.06481251248627976 1.0 0.05 0.3333333333333333 19.25052631578947 0.7145040852107069 0.06356931661535448 1.0 0.05 0.3333333333333333 18.869999999999997 0.7003804398255543 0.06231273809630096 1.0 0.05 0.3333333333333333 18.48470588235294 0.6860798323226478 0.061040415285331884 1.0 0.05 0.3333333333333333 18.09375 0.6715690823049085 0.05974939612771307 1.0 0.05 0.3333333333333333 17.696 0.65680616126937 0.058435941354114576 1.0 0.05 0.3333333333333333 17.29 0.6417370325693605 0.057095243332540735 1.0 0.05 0.3333333333333333 16.873846153846152 0.6262910328976952 0.05572101515961265 1.0 0.05 0.3333333333333333 16.445 0.6103739445114595 0.054304874297491756 1.0 0.05 0.3333333333333333 16.0 0.5938572886703164 0.052835390012761815 1.0 0.05 0.3333333333333333 15.533999999999999 0.5765611951377934 0.05129655927864012 1.0 0.05 0.3333333333333333 15.04 0.5582258513500974 0.049665266611996106 1.0 0.05 0.3333333333333333 26.942500000000003 1.0 0.08896984346367721 2.0 0.1 0.6666666666666666 23.85 0.8852185209241904 0.07875775323777309 2.0 0.1 0.6666666666666666 22.830000000000002 0.8473601187714577 0.07538949712445953 3.0 0.15 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01327872276306152315.04
17 20.0 0.7836990595611285 0.06538162817366809 1.0 0.05 0.5 19.627 0.7690830721003135 0.06416226080822918 1.0 0.05 0.5 19.25052631578947 0.7543309684870483 0.062931537686318 1.0 0.05 0.5 18.869999999999997 0.7394200626959246 0.06168756618185584 1.0 0.05 0.5 18.48470588235294 0.7243223308132031 0.06042800834498077 1.0 0.05 0.5 18.09375 0.7090027429467085 0.05914994173836535 1.0 0.05 0.5 17.696 0.6934169278996866 0.057849664608061534 1.0 0.05 0.5 17.29 0.6775078369905956 0.056522417556136066 1.0 0.05 0.5 16.873846153846152 0.6612008680974197 0.05516197675452243 1.0 0.05 0.5 16.445 0.6443965517241379 0.05376004376579859 1.0 0.05 0.5 16.0 0.6269592476489029 0.05230530253893448 1.0 0.05 0.5 15.533999999999999 0.6086990595611285 0.050781910602488003 1.0 0.05 0.5 15.04 0.5893416927899686 0.0491669843865984 1.0 0.05 0.5 14.5075 0.5684757053291536 0.04742619853647449 1.0 0.05 0.5 25.52 1.0 0.08342695754960049 2.0 0.1 1.0 21.784 0.8536050156739812 0.07121366940675929 2.0 0.1 1.0 14.879999999999995 0.5830721003134794 0.04864393136120905 2.0 0.1 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01412844657897949214.5075
18 20.0 0.9181050312155711 0.06503085277321174 1.0 0.05 0.5 19.627 0.9009823723834006 0.06381802736899134 1.0 0.05 0.5 19.25052631578947 0.8837002532037033 0.06259390713244717 1.0 0.05 0.5 18.869999999999997 0.8662320969518912 0.061356609591525266 1.0 0.05 0.5 18.48470588235294 0.8485450735564148 0.060103809339570755 1.0 0.05 0.5 18.09375 0.8305981454278369 0.058832599618264994 1.0 0.05 0.5 17.696 0.8123393316195374 0.05753929853373775 1.0 0.05 0.5 17.29 0.7937017994858612 0.05621917222244155 1.0 0.05 0.5 16.873846153846152 0.7745981524901833 0.05486603024742971 1.0 0.05 0.5 16.445 0.7549118619170033 0.05347161869277335 1.0 0.05 0.5 16.0 0.7344840249724569 0.052024682218569394 1.0 0.05 0.5 15.533999999999999 0.713092177745134 0.05050946334895356 1.0 0.05 0.5 15.04 0.6904149834741095 0.04890320128545522 1.0 0.05 0.5 14.5075 0.6659704370179949 0.047171754830368465 1.0 0.05 0.5 13.920000000000002 0.6390011017260375 0.045261473530155374 1.0 0.05 0.5 13.25 0.6082445831803158 0.04308293996225278 1.0 0.05 0.5 21.784 1.0 0.07083160484058222 2.0 0.1 1.0 14.879999999999995 0.6830701432243846 0.04838295446326952 2.0 0.1 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0.01454687118530273413.25
19 20.0 1.0 0.06459419875774369 1.0 0.05 0.5 19.627 0.98135 0.06338951695091177 1.0 0.05 0.5 19.25052631578947 0.9625263157894736 0.06217361615166403 1.0 0.05 0.5 18.869999999999997 0.9434999999999999 0.060944626527931166 1.0 0.05 0.5 18.48470588235294 0.924235294117647 0.059700238287156995 1.0 0.05 0.5 18.09375 0.9046875 0.05843756418864625 1.0 0.05 0.5 17.696 0.8848 0.057152947060851625 1.0 0.05 0.5 17.29 0.8644999999999999 0.055841684826069424 1.0 0.05 0.5 16.873846153846152 0.8436923076923076 0.05449762861345637 1.0 0.05 0.5 16.445 0.82225 0.053112579928554754 1.0 0.05 0.5 16.0 0.8 0.05167535900619496 1.0 0.05 0.5 15.533999999999999 0.7767 0.05017031417513952 1.0 0.05 0.5 15.04 0.752 0.04857483746582326 1.0 0.05 0.5 14.5075 0.725375 0.04685501692389833 1.0 0.05 0.5 13.920000000000002 0.6960000000000001 0.04495756233538962 1.0 0.05 0.5 13.25 0.6625 0.042793656677005194 1.0 0.05 0.5 12.448 0.6224000000000001 0.04020342930681968 1.0 0.05 0.5 11.415000000000001 0.5707500000000001 0.036867138940982216 1.0 0.05 0.5 14.879999999999995 0.7439999999999998 0.04805808387576129 2.0 0.1 1.0 0 0 0 0 0 0 0.01499104499816894511.415000000000001
20 20.0 1.0 0.06411585409598734 1.0 0.05 1.0 19.627 0.98135 0.06292009341709717 1.0 0.05 1.0 19.25052631578947 0.9625263157894736 0.061713196826706125 1.0 0.05 1.0 18.869999999999997 0.9434999999999999 0.06049330833956405 1.0 0.05 1.0 18.48470588235294 0.924235294117647 0.05925813526800901 1.0 0.05 1.0 18.09375 0.9046875 0.05800481175246355 1.0 0.05 1.0 17.696 0.8848 0.056729707704129606 1.0 0.05 1.0 17.29 0.8644999999999999 0.05542815586598106 1.0 0.05 1.0 16.873846153846152 0.8436923076923076 0.05409405290190686 1.0 0.05 1.0 16.445 0.82225 0.052719261030425596 1.0 0.05 1.0 16.0 0.8 0.051292683276789874 1.0 0.05 1.0 15.533999999999999 0.7767 0.049798783876353364 1.0 0.05 1.0 15.04 0.752 0.04821512228018248 1.0 0.05 1.0 14.5075 0.725375 0.04650803766487682 1.0 0.05 1.0 13.920000000000002 0.6960000000000001 0.044624634450807193 1.0 0.05 1.0 13.25 0.6625 0.04247675333859161 1.0 0.05 1.0 12.448 0.6224000000000001 0.039905707589342525 1.0 0.05 1.0 11.415000000000001 0.5707500000000001 0.03659412372528478 1.0 0.05 1.0 9.92 0.496 0.031801463631609725 1.0 0.05 1.0 7.270000000000006 0.36350000000000027 0.02330611296389142 1.0 0.05 1.0 0.0164041519165039067.270000000000006


==> Data/0.66_5_100_Borda_egalitarian_Tout.txt <==
m U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 TimeSW
5 5.0 1.0 0.2609875769913352 1.0 0.2 1.0 4.5280000000000005 0.9056000000000001 0.23635034972335317 1.0 0.2 1.0 3.99 0.798 0.2082680864390855 1.0 0.2 1.0 3.3200000000000003 0.664 0.17329575112224657 1.0 0.2 1.0 2.3199999999999994 0.46399999999999986 0.1210982357239795 1.0 0.2 1.0 0.00058197975158691412.3199999999999994
6 6.0 1.0 0.22445849388350603 1.0 0.16666666666666666 0.5 5.55 0.9249999999999999 0.20762410684224306 1.0 0.16666666666666666 0.5 5.055999999999999 0.8426666666666666 0.18914369084583438 1.0 0.16666666666666666 0.5 4.485 0.7475 0.16778272417792076 1.0 0.16666666666666666 0.5 5.640000000000001 0.9400000000000001 0.2109909842504957 2.0 0.3333333333333333 1.0 0.00075197219848632814.485
7 7.0 0.7163323782234958 0.19587150829056138 1.0 0.14285714285714285 0.5 6.565714285714286 0.6718905327173851 0.18371948002110614 1.0 0.14285714285714285 0.5 6.1 0.624232501023332 0.17068802865320346 1.0 0.14285714285714285 0.5 9.771999999999998 1.0 0.27343662557362364 2.0 0.2857142857142857 1.0 6.300000000000001 0.6446991404011463 0.17628435746150525 2.0 0.2857142857142857 1.0 0.00099372863769531256.1
8 8.0 0.6683375104427737 0.175327369071939 1.0 0.125 0.3333333333333333 7.577500000000001 0.6330409356725147 0.16606789239282724 1.0 0.125 0.3333333333333333 7.131428571428572 0.5957751521661296 0.15629182614412848 1.0 0.125 0.3333333333333333 11.969999999999999 1.0 0.26233357597388873 2.0 0.25 0.6666666666666666 10.95 0.9147869674185464 0.2399793364172165 3.0 0.375 1.0 0.00120139122009277347.131428571428572
9 9.0 0.5942555298778475 0.15616414586887994 1.0 0.1111111111111111 0.3333333333333333 8.586666666666666 0.5669637944316056 0.14899216287342026 1.0 0.1111111111111111 0.3333333333333333 15.145 1.0 0.2627895543537985 2.0 0.2222222222222222 0.6666666666666666 12.96 0.8557279630241005 0.22487637005118713 2.0 0.2222222222222222 0.6666666666666666 11.940000000000001 0.7883790029712777 0.20717776685271408 3.0 0.3333333333333333 1.0 0.00148344039916992198.586666666666666
10 10.0 0.5518154729058603 0.1404109829470861 1.0 0.1 0.3333333333333333 18.122 1.0 0.25445278329670945 2.0 0.2 0.6666666666666666 16.2175 0.894906743185079 0.2277115115944369 2.0 0.2 0.6666666666666666 13.95 0.7697825847036751 0.1958733212111851 2.0 0.2 0.6666666666666666 12.930000000000003 0.7134974064672776 0.18155140095058236 3.0 0.3 1.0 0.001802444458007812510.0
11 21.0 1.0 0.24307243558580455 2.0 0.18181818181818182 0.6666666666666666 19.244 0.9163809523809524 0.2227469500196773 2.0 0.18181818181818182 0.6666666666666666 17.29 0.8233333333333333 0.2001296386323124 2.0 0.18181818181818182 0.6666666666666666 14.940000000000001 0.7114285714285715 0.1729286756024724 2.0 0.18181818181818182 0.6666666666666666 13.919999999999998 0.6628571428571428 0.16112230015973328 3.0 0.2727272727272727 1.0 0.00274538993835449213.919999999999998
12 23.0 1.0 0.2266839378238342 2.0 0.16666666666666666 0.5 21.28 0.9252173913043479 0.20973192160396487 2.0 0.16666666666666666 0.5 19.4 0.8434782608695651 0.1912029736427123 2.0 0.16666666666666666 0.5 17.22285714285714 0.7488198757763974 0.1697454381617481 2.0 0.16666666666666666 0.5 20.560000000000002 0.893913043478261 0.2026357287677405 4.0 0.3333333333333333 1.0 0.00311827659606933617.22285714285714
13 25.0 0.9290226681531029 0.21081391034506022 2.0 0.15384615384615385 0.5 23.310000000000002 0.8662207357859532 0.19656289000573418 2.0 0.15384615384615385 0.5 21.488 0.798513563730955 0.18119877221978617 2.0 0.15384615384615385 0.5 26.910000000000004 1.0 0.22692009309542285 3.0 0.23076923076923078 0.75 21.88 0.8130806391675955 0.18450433433399668 4.0 0.3076923076923077 1.0 0.00501775741577148421.488
14 27.0 0.8928571428571428 0.19855074923210073 2.0 0.14285714285714285 0.4 25.33538461538462 0.8378103378103379 0.18630961472103905 2.0 0.14285714285714285 0.4 23.559999999999995 0.7791005291005288 0.17325391303364046 2.0 0.14285714285714285 0.4 30.240000000000002 1.0 0.22237683913995282 3.0 0.21428571428571427 0.6 29.849999999999994 0.9871031746031743 0.2195088838732669 5.0 0.35714285714285715 1.0 0.00622487068176269523.559999999999995
15 29.0 0.7923497267759563 0.18561527348536108 2.0 0.13333333333333333 0.4 27.357142857142858 0.7474629195940671 0.1751001225243677 2.0 0.13333333333333333 0.4 36.6 1.0 0.2342592761918695 3.0 0.2 0.6 31.779999999999998 0.8683060109289616 0.20340873763326808 3.0 0.2 0.6 31.5 0.860655737704918 0.20161659016513359 5.0 0.3333333333333333 1.0 0.00592947006225585927.357142857142858
16 31.0 0.7305806938159879 0.1740087116619516 2.0 0.125 0.4 42.432 1.0 0.2381786339754816 3.0 0.1875 0.6 38.25 0.9014423076923076 0.2147042974538596 3.0 0.1875 0.6 33.32 0.7852564102564102 0.18703129911536215 3.0 0.1875 0.6 33.15 0.7812499999999999 0.186077057793345 5.0 0.3125 1.0 0.00558900833129882831.0
17 48.0 1.0 0.23796775536914744 3.0 0.17647058823529413 0.6 44.147999999999996 0.91975 0.21887084300077334 3.0 0.17647058823529413 0.6 39.900000000000006 0.8312500000000002 0.19781069665060386 3.0 0.17647058823529413 0.6 34.86 0.72625 0.17282408233684332 3.0 0.17647058823529413 0.6 34.8 0.725 0.17252662264263188 5.0 0.29411764705882354 1.0 0.00746965408325195334.8
18 51.0 1.0 0.22740871880911917 3.0 0.16666666666666666 0.5 47.197500000000005 0.9254411764705883 0.21045339227438045 3.0 0.16666666666666666 0.5 43.0523076923077 0.844162895927602 0.19197000262909178 3.0 0.16666666666666666 0.5 38.256 0.7501176470588236 0.1705832930737581 3.0 0.16666666666666666 0.5 44.760000000000005 0.8776470588235296 0.1995845932136505 6.0 0.3333333333333333 1.0 0.00735902786254882838.256
19 54.0 1.0 0.2164120193874994 3.0 0.15789473684210525 0.5 50.24117647058823 0.930392156862745 0.20134804548895777 3.0 0.15789473684210525 0.5 46.182857142857145 0.8552380952380952 0.18508380324759474 3.0 0.15789473684210525 0.5 52.36 0.9696296296296296 0.20983950620610128 4.0 0.21052631578947367 0.6666666666666666 46.74 0.8655555555555556 0.18731662566984672 6.0 0.3157894736842105 1.0 0.007764816284179687546.182857142857145
20 57.0 0.9822505600551439 0.2077138359279342 3.0 0.15 0.42857142857142855 53.28 0.9181457866620714 0.19415777505684798 3.0 0.15 0.42857142857142855 49.296 0.8494916422540065 0.17963967115620078 3.0 0.15 0.42857142857142855 56.81000000000002 0.978976391521627 0.20702145647484113 4.0 0.2 0.5714285714285714 58.03 1.0 0.21146726138417582 7.0 0.35 1.0 0.007721185684204101649.296
21 60.0 0.8906702293475839 0.1980722703165247 3.0 0.14285714285714285 0.42857142857142855 56.314736842105276 0.8359643263134456 0.18590646297655714 3.0 0.14285714285714285 0.42857142857142855 67.36500000000001 1.0 0.22238564149787812 4.0 0.19047619047619047 0.5714285714285714 58.900000000000006 0.8743412751428783 0.19444094536072173 4.0 0.19047619047619047 0.5714285714285714 60.34 0.8957173606472203 0.19919467984831832 7.0 0.3333333333333333 1.0 0.00941085815429687556.314736842105276
22 63.0 0.818926296633303 0.18909691216748578 3.0 0.13636363636363635 0.42857142857142855 76.93 1.0 0.23090834052451878 4.0 0.18181818181818182 0.5714285714285714 69.5925 0.9046210841024307 0.2088845533335834 4.0 0.18181818181818182 0.5714285714285714 60.99000000000001 0.7927986481216691 0.1830638202078565 4.0 0.18181818181818182 0.5714285714285714 62.65000000000002 0.8143767060964515 0.18804637376655536 7.0 0.3181818181818182 1.0 0.01179146766662597760.99000000000001
23 66.0 0.8150448098228777 0.18242380855287546 3.0 0.13043478260869565 0.375 80.97714285714285 1.0 0.22382058796561022 4.0 0.17391304347826086 0.5 73.76235294117646 0.910903377651957 0.2038789295659213 4.0 0.17391304347826086 0.5 65.45538461538462 0.8083192652383253 0.180918493209572 4.0 0.17391304347826086 0.5 75.6 0.9335967821607508 0.20895818070602096 8.0 0.34782608695652173 1.0 0.01274323463439941465.45538461538462
24 69.0 0.8115737473535638 0.1752626823536242 3.0 0.125 0.375 85.02000000000001 1.0 0.2159541051261613 4.0 0.16666666666666666 0.5 77.91333333333333 0.9164118246687052 0.19790289552336288 4.0 0.16666666666666666 0.5 83.52142857142859 0.982373895217932 0.21214767544108987 5.0 0.20833333333333334 0.625 78.24000000000001 0.9202540578687368 0.19873264155576173 8.0 0.3333333333333333 1.0 0.01598453521728515669.0
25 94.0 1.0 0.21934893147957188 4.0 0.16 0.5 87.36 0.9293617021276596 0.2038544963197383 4.0 0.16 0.5 80.18666666666667 0.8530496453900709 0.18711552821533975 4.0 0.16 0.5 86.11428571428573 0.9161094224924013 0.2009476229420759 5.0 0.2 0.625 80.87999999999998 0.8604255319148935 0.18873342104327415 8.0 0.32 1.0 0.01661491394042968880.18666666666667
26 98.0 1.0 0.21261675341178002 4.0 0.15384615384615385 0.4444444444444444 91.41217391304347 0.9327772848269742 0.19832407795616647 4.0 0.15384615384615385 0.4444444444444444 84.34105263157895 0.8606229860365199 0.18298286520263654 4.0 0.15384615384615385 0.4444444444444444 91.68 0.9355102040816328 0.1989051423754285 5.0 0.19230769230769232 0.5555555555555556 95.49000000000001 0.9743877551020409 0.20717116105398853 9.0 0.34615384615384615 1.0 0.0193114280700683684.34105263157895
27 102.0 0.949367088607595 0.20495097251245778 4.0 0.14814814814814814 0.4444444444444444 95.46 0.8884959046909903 0.19180999839254134 4.0 0.14814814814814814 0.4444444444444444 107.44 1.0 0.21588169104645552 5.0 0.18518518518518517 0.5555555555555556 94.32000000000002 0.8778853313477292 0.1895193698762257 5.0 0.18518518518518517 0.5555555555555556 98.46000000000001 0.9164184661206256 0.19783796817231955 9.0 0.3333333333333333 1.0 0.02080917358398437594.32000000000002
28 106.0 0.9199891510713317 0.19821185922657175 4.0 0.14285714285714285 0.4444444444444444 99.50399999999999 0.8636094385679414 0.18606483811774333 4.0 0.14285714285714285 0.4444444444444444 112.62857142857142 0.9775194699523422 0.21060677872537623 5.0 0.17857142857142858 0.5555555555555556 115.21875 1.0 0.21545021372888268 6.0 0.21428571428571427 0.6666666666666666 101.43 0.8803254678600488 0.18966631020142616 9.0 0.32142857142857145 1.0 0.0215592384338378999.50399999999999
29 110.0 0.8683507408307022 0.19135540945828117 4.0 0.13793103448275862 0.4444444444444444 126.67692307692305 1.0 0.22036649531181632 5.0 0.1724137931034483 0.5555555555555556 115.45714285714284 0.9114299594017836 0.2008486258755621 5.0 0.1724137931034483 0.5555555555555556 118.3125 0.9339704274957495 0.20581578983211718 6.0 0.20689655172413793 0.6666666666666666 104.39999999999999 0.8241437940247754 0.1816136795222232 9.0 0.3103448275862069 1.0 0.023273706436157227104.39999999999999
30 114.0 0.8653846153846153 0.18615004000592966 4.0 0.13333333333333333 0.4 131.73333333333335 1.0 0.21510671289574096 5.0 0.16666666666666666 0.5 120.65 0.9158653846153846 0.1970087923396089 5.0 0.16666666666666666 0.5 125.02588235294118 0.9490831150273874 0.20415414913839172 6.0 0.2 0.6 121.00000000000003 0.9185222672064779 0.19758030562032888 10.0 0.3333333333333333 1.0 0.02634429931640625114.0
31 145.0 1.0 0.22115887850467286 5.0 0.16129032258064516 0.5 134.66666666666669 0.9287356321839082 0.2053981308411215 5.0 0.16129032258064516 0.5 123.5 0.8517241379310345 0.18836635514018688 5.0 0.16129032258064516 0.5 128.17058823529413 0.8839350912778906 0.1954900934579439 6.0 0.1935483870967742 0.6 124.30000000000003 0.857241379310345 0.18958654205607478 10.0 0.3225806451612903 1.0 0.027132272720336914123.5
32 150.0 1.0 0.21566976110354327 5.0 0.15625 0.45454545454545453 139.73214285714286 0.9315476190476191 0.20090665245657455 5.0 0.15625 0.45454545454545453 128.69565217391306 0.8579710144927537 0.18503840372941685 5.0 0.15625 0.45454545454545453 134.85000000000002 0.8990000000000001 0.19388711523208543 6.0 0.1875 0.5454545454545454 142.23000000000002 0.9482000000000002 0.20449806747837976 11.0 0.34375 1.0 0.031529903411865234128.69565217391306
33 155.0 0.9883628248047185 0.20931291116075534 5.0 0.15151515151515152 0.45454545454545453 144.79310344827587 0.9232781982992243 0.19552945805650984 5.0 0.15151515151515152 0.45454545454545453 156.82500000000002 1.0 0.21177740188893845 6.0 0.18181818181818182 0.5454545454545454 138.04000000000002 0.8802168021680217 0.18641002746213337 6.0 0.18181818181818182 0.5454545454545454 145.86 0.9300813008130081 0.19697020143166308 11.0 0.3333333333333333 1.0 0.03150320053100586138.04000000000002
34 160.0 0.9794445518396803 0.20362609854270697 5.0 0.14705882352941177 0.45454545454545453 149.85 0.9173110380823505 0.19070856791640398 5.0 0.14705882352941177 0.45454545454545453 163.05599999999998 0.998151942779818 0.20751535702487264 6.0 0.17647058823529413 0.5454545454545454 163.35789473684213 1.0 0.20789956732133355 7.0 0.20588235294117646 0.6363636363636364 149.49 0.9151072878407113 0.19025040919468292 11.0 0.3235294117647059 1.0 0.03400683403015137149.49
35 165.0 0.9641454749439041 0.1989417608743191 5.0 0.14285714285714285 0.4166666666666667 154.90322580645164 0.9051469346394191 0.18676800307301675 5.0 0.14285714285714285 0.4166666666666667 169.26923076923077 0.9890918963235716 0.2040892050368015 6.0 0.17142857142857143 0.5 171.13600000000002 1.0 0.2063399829635605 7.0 0.2 0.5833333333333334 169.07999999999998 0.9879861630516078 0.20386104805230226 12.0 0.34285714285714286 1.0 0.03605484962463379154.90322580645164
36 170.0 0.9012143200304821 0.1933570416626352 5.0 0.1388888888888889 0.4166666666666667 188.63437500000003 1.0 0.21455167474047152 6.0 0.16666666666666666 0.5 172.69615384615386 0.9155073344725946 0.19642363184828018 6.0 0.16666666666666666 0.5 174.832 0.926830011762172 0.1988529312233049 7.0 0.19444444444444445 0.5833333333333334 173.04000000000002 0.9173301525769096 0.19681472052530824 12.0 0.3333333333333333 1.0 0.03857231140136719170.0
37 207.0 1.0 0.22238639735709756 6.0 0.16216216216216217 0.5 192.16125 0.9283152173913043 0.206444676807423 6.0 0.16216216216216217 0.5 176.12307692307695 0.8508361204013379 0.18921437955734324 6.0 0.16216216216216217 0.5 178.52800000000002 0.8624541062801934 0.19179806158148754 7.0 0.1891891891891892 0.5833333333333334 177.0 0.855072463768116 0.19015648469664864 12.0 0.32432432432432434 1.0 0.044269561767578125176.12307692307695
38 213.0 1.0 0.21775356021959372 6.0 0.15789473684210525 0.46153846153846156 198.24 0.9307042253521127 0.20266415858184159 6.0 0.15789473684210525 0.46153846153846156 182.36 0.8561502347417841 0.18642976169786438 6.0 0.15789473684210525 0.46153846153846156 186.32 0.8747417840375586 0.19047813774701736 7.0 0.18421052631578946 0.5384615384615384 198.24999999999997 0.93075117370892 0.20267438175368285 13.0 0.34210526315789475 1.0 0.05474853515625182.36
39 219.0 1.0 0.21232572808391284 6.0 0.15384615384615385 0.46153846153846156 204.31411764705885 0.9329411764705884 0.1980874145535799 6.0 0.15384615384615385 0.46153846153846156 215.52 0.9841095890410959 0.20895178500751097 7.0 0.1794871794871795 0.5384615384615384 190.06 0.8678538812785388 0.1842677072129154 7.0 0.1794871794871795 0.5384615384615384 202.54000000000005 0.9248401826484021 0.19636736514208092 13.0 0.3333333333333333 1.0 0.04848432540893555190.06
40 225.0 1.0 0.20741014626913173 6.0 0.15 0.46153846153846156 210.38400000000001 0.9350400000000001 0.19393678316748897 6.0 0.15 0.46153846153846156 222.79310344827584 0.990191570881226 0.20537577855093642 7.0 0.175 0.5384615384615384 219.79999999999998 0.9768888888888888 0.20261666733313402 8.0 0.2 0.6153846153846154 206.82999999999998 0.9192444444444444 0.19066062467930897 13.0 0.325 1.0 0.050562143325805664206.82999999999998
41 231.0 1.0 0.20335757012621028 6.0 0.14634146341463414 0.42857142857142855 216.45 0.937012987012987 0.19054868421566326 6.0 0.14634146341463414 0.42857142857142855 230.04799999999997 0.9958787878787878 0.2025194904432659 7.0 0.17073170731707318 0.5 228.69217391304352 0.9900094108789763 0.20132590819842955 8.0 0.1951219512195122 0.5714285714285714 229.73999999999998 0.9945454545454545 0.20224834701643093 14.0 0.34146341463414637 1.0 0.05399751663208008216.45
42 237.0 0.9267831777597403 0.19848009908292819 6.0 0.14285714285714285 0.42857142857142855 255.72324324324325 1.0 0.21416023061909983 7.0 0.16666666666666666 0.5 234.05200000000002 0.9152550899621212 0.19601124114159288 7.0 0.16666666666666666 0.5 232.93913043478267 0.9109032385187279 0.19507924763285567 8.0 0.19047619047619047 0.5714285714285714 234.36 0.9164595170454546 0.19626918152352343 14.0 0.3333333333333333 1.0 0.055280208587646484232.93913043478267
43 243.0 0.9246501269716655 0.19478763864501178 6.0 0.13953488372093023 0.4 262.80210526315796 1.0 0.21066091158497266 7.0 0.16279069767441862 0.4666666666666667 241.31032258064516 0.9182206601389593 0.19343320130102853 7.0 0.16279069767441862 0.4666666666666667 241.8 0.9200839535051388 0.19382572438009812 8.0 0.18604651162790697 0.5333333333333333 258.59999999999997 0.984010382036513 0.20729252408888904 15.0 0.3488372093023256 1.0 0.06027579307556152241.31032258064516
44 249.0 0.9053228621291448 0.19065566376751672 6.0 0.13636363636363635 0.4 269.8769230769231 0.981227905311675 0.20664081889464186 7.0 0.1590909090909091 0.4666666666666667 248.5525 0.9036958260616638 0.19031301955251287 7.0 0.1590909090909091 0.4666666666666667 275.04 1.0 0.21059411149645704 9.0 0.20454545454545456 0.6 263.55 0.9582242582897033 0.20179638628887162 15.0 0.3409090909090909 1.0 0.06681108474731445248.5525
45 255.0 0.8876357560568086 0.18646893646893647 6.0 0.13333333333333333 0.4 276.94800000000004 0.9640350877192982 0.20251842751842755 7.0 0.15555555555555556 0.4666666666666667 287.28000000000003 1.0 0.2100737100737101 8.0 0.17777777777777778 0.5333333333333333 279.79200000000003 0.9739348370927319 0.20459810459810462 9.0 0.2 0.6 268.50000000000006 0.9346282372598164 0.1963408213408214 15.0 0.3333333333333333 1.0 0.06768035888671875255.0
46 301.0 1.0 0.21020433817059372 7.0 0.15217391304347827 0.4666666666666667 281.106 0.933906976744186 0.19631129795941168 7.0 0.15217391304347827 0.4666666666666667 291.84000000000003 0.9695681063122925 0.2038074220986913 8.0 0.17391304347826086 0.5333333333333333 284.544 0.945328903654485 0.198712236546224 9.0 0.1956521739130435 0.6 273.45 0.9084717607973422 0.19096470522507925 15.0 0.32608695652173914 1.0 0.08339500427246094273.45
47 308.0 1.0 0.20663505435869894 7.0 0.14893617021276595 0.4375 288.1848780487805 0.9356651884700665 0.1933412270810545 7.0 0.14893617021276595 0.4375 300.1364705882353 0.9744690603514132 0.20135946725658457 8.0 0.1702127659574468 0.5 294.5492307692308 0.9563286713286714 0.19761102698478236 9.0 0.19148936170212766 0.5625 299.68000000000006 0.9729870129870132 0.2010532243188796 16.0 0.3404255319148936 1.0 0.07789325714111328288.1848780487805
48 315.0 0.945945945945946 0.20230894620534937 7.0 0.14583333333333334 0.4375 332.99999999999994 1.0 0.21386945741708357 8.0 0.16666666666666666 0.5 304.71764705882356 0.9150680091856565 0.19570509862426722 8.0 0.16666666666666666 0.5 299.3469230769231 0.8989397089397091 0.19225574780160662 9.0 0.1875 0.5625 304.9600000000001 0.9157957957957963 0.19586074995169322 16.0 0.3333333333333333 1.0 0.08065223693847656299.3469230769231
49 322.0 0.9440265740139743 0.19849256441235014 7.0 0.14285714285714285 0.4375 341.0920930232558 1.0 0.2102616280899439 8.0 0.16326530612244897 0.5 313.01714285714286 0.917690996829414 0.19295520307683614 8.0 0.16326530612244897 0.5 335.87777777777785 0.984712881499946 0.20704733366531863 10.0 0.20408163265306123 0.625 310.24 0.9095490817456379 0.19124327075555128 16.0 0.32653061224489793 1.0 0.08571362495422363310.24
50 329.0 0.942207457471791 0.19529949809809835 7.0 0.14 0.4117647058823529 349.18 1.0 0.20727865880210938 8.0 0.16 0.47058823529411764 321.3 0.9201557935735151 0.19072865878090883 8.0 0.16 0.47058823529411764 346.98214285714283 0.9937056614271803 0.20597397674468892 10.0 0.2 0.5882352941176471 338.12999999999994 0.9683544303797467 0.20071920757419448 17.0 0.34 1.0 0.08939313888549805321.3
51 336.0 0.9203980099502487 0.19152401644349354 7.0 0.13725490196078433 0.4117647058823529 357.26400000000007 0.9786460554371003 0.20364475062698897 8.0 0.1568627450980392 0.47058823529411764 365.0594594594595 1.0 0.2080882557034714 9.0 0.17647058823529413 0.5294117647058824 352.2857142857142 0.9650091379835514 0.20080706826090775 10.0 0.19607843137254902 0.5882352941176471 343.74000000000007 0.9416000355366028 0.19593590896513835 17.0 0.3333333333333333 1.0 0.0913233757019043336.0
52 388.0 1.0 0.21235233356676128 8.0 0.15384615384615385 0.47058823529411764 362.0160000000001 0.9330309278350517 0.1981312948157337 8.0 0.15384615384615385 0.47058823529411764 370.1967567567567 0.9541153524658679 0.20260862158799997 9.0 0.17307692307692307 0.5294117647058824 357.58928571428567 0.9216218703976434 0.19570855484510283 10.0 0.19230769230769232 0.5882352941176471 349.34999999999997 0.9003865979381442 0.19119919518440218 17.0 0.3269230769230769 1.0 0.11299681663513184349.34999999999997
53 396.0 1.0 0.20916419546138465 8.0 0.1509433962264151 0.4444444444444444 370.10782608695655 0.9346157224418095 0.19548814565010186 8.0 0.1509433962264151 0.4444444444444444 379.5347368421053 0.9584210526315791 0.20046736838693763 9.0 0.16981132075471697 0.5 368.7068965517241 0.931078021595263 0.1947481852987509 10.0 0.18867924528301888 0.5555555555555556 378.90000000000003 0.9568181818181819 0.2001321052028249 18.0 0.33962264150943394 1.0 0.10272073745727539368.7068965517241
54 404.0 0.9872922776148583 0.2055884299598288 8.0 0.14814814814814814 0.4444444444444444 378.195744680851 0.9242320251242694 0.1924571023921397 8.0 0.14814814814814814 0.4444444444444444 388.85538461538465 0.9502819760884278 0.19788160397154034 9.0 0.16666666666666666 0.5 409.2 1.0 0.20823461767218301 11.0 0.2037037037037037 0.6111111111111112 384.84000000000003 0.9404692082111438 0.19583824600430821 18.0 0.3333333333333333 1.0 0.10631728172302246378.195744680851
55 412.0 0.9590986335172383 0.20182308495855053 8.0 0.14545454545454545 0.4444444444444444 429.56999999999994 1.0 0.21042995778069065 9.0 0.16363636363636364 0.5 394.0338461538462 0.9172750568099407 0.19302215147779644 9.0 0.16363636363636364 0.5 415.008 0.966100984705636 0.20329658942349063 11.0 0.2 0.6111111111111112 390.78000000000003 0.9097003980724913 0.1914282163594718 18.0 0.32727272727272727 1.0 0.11782431602478027390.78000000000003
56 420.0 0.9574373060003125 0.1989348151972064 8.0 0.14285714285714285 0.42105263157894735 438.6710204081633 1.0 0.20777842470778077 9.0 0.16071428571428573 0.47368421052631576 403.35749999999996 0.91949885275005 0.19105202314501707 9.0 0.16071428571428573 0.47368421052631576 427.2258064516129 0.9739093456734362 0.2023573496522121 11.0 0.19642857142857142 0.5789473684210527 421.99 0.9619737351406473 0.19987738729778365 19.0 0.3392857142857143 1.0 0.13238787651062012403.35749999999996
57 428.0 0.9465910745977204 0.1955000791526843 8.0 0.14035087719298245 0.42105263157894735 447.76800000000003 0.9903111969403554 0.20452962486457746 9.0 0.15789473684210525 0.47368421052631576 452.14878048780486 1.0 0.20653065975269985 10.0 0.17543859649122806 0.5263157894736842 433.0806451612903 0.9578277413334109 0.19782079534702768 11.0 0.19298245614035087 0.5789473684210527 428.26 0.9471661065589246 0.1956188408830107 19.0 0.3333333333333333 1.0 0.12575030326843262428.0
58 436.0 0.9426881438124508 0.19279797254077177 8.0 0.13793103448275862 0.4 456.86117647058825 0.9877926936399801 0.20202272604614946 9.0 0.15517241379310345 0.45 462.50714285714287 1.0 0.2045193564873446 10.0 0.1724137931034483 0.5 445.26625 0.9627229695294282 0.1968954822037441 11.0 0.1896551724137931 0.55 460.8 0.9963089373137094 0.20376446272198998 20.0 0.3448275862068966 1.0 0.13726472854614258436.0
59 495.0 1.0 0.21117507069417554 9.0 0.15254237288135594 0.45 462.21882352941174 0.9337754010695186 0.1971900863333377 9.0 0.15254237288135594 0.45 468.24285714285713 0.945945165945166 0.19976003729128403 10.0 0.1694915254237288 0.5 451.165 0.9114444444444445 0.1924743449893691 11.0 0.1864406779661017 0.55 467.4 0.9442424242424242 0.19940046069183362 20.0 0.3389830508474576 1.0 0.13905906677246094451.165
60 504.0 1.0 0.20792042611288997 9.0 0.15 0.45 471.31961538461536 0.9351579670329669 0.1944384429883584 9.0 0.15 0.45 478.60465116279073 0.9496124031007752 0.19744381549479864 10.0 0.16666666666666666 0.5 496.08000000000004 0.9842857142857143 0.204653105131116 12.0 0.2 0.6 474.0 0.9404761904761905 0.195544210272837 20.0 0.3333333333333333 1.0 0.16286778450012207471.31961538461536
61 513.0 0.9711571089243298 0.2044935717073601 9.0 0.14754098360655737 0.45 528.2358490566038 1.0 0.21056693075527264 10.0 0.16393442622950818 0.5 484.36046511627916 0.9169397835859052 0.19307719591708797 10.0 0.16393442622950818 0.5 502.44000000000005 0.9511660386119695 0.20028411338917354 12.0 0.19672131147540983 0.6 480.6 0.9098208704659511 0.19157818823110578 20.0 0.32786885245901637 1.0 0.154677152633667480.6
62 522.0 0.9696294232376707 0.20185805402603207 9.0 0.14516129032258066 0.42857142857142855 538.35 1.0 0.2081806195113302 10.0 0.16129032258064516 0.47619047619047616 494.725 0.918965357109687 0.19131077735254545 10.0 0.16129032258064516 0.47619047619047616 515.7705882352941 0.9580581187615753 0.19944913269164433 12.0 0.1935483870967742 0.5714285714285714 515.13 0.9568682084146001 0.19920141641844807 21.0 0.3387096774193548 1.0 0.1575005054473877494.725
63 531.0 0.9680100920976833 0.19870936429821187 9.0 0.14285714285714285 0.42857142857142855 548.46 0.9998395764819124 0.20524319763276327 10.0 0.15873015873015872 0.47619047619047616 548.548 1.0 0.20527612875151702 11.0 0.1746031746031746 0.5238095238095238 522.1764705882354 0.9519248463001148 0.1954074473108704 12.0 0.19047619047619047 0.5714285714285714 522.0600000000001 0.9517125210555869 0.1953638620066375 21.0 0.3333333333333333 1.0 0.18236494064331055522.0600000000001
64 540.0 0.9643755629406464 0.19622747709780844 9.0 0.140625 0.4090909090909091 558.5660714285716 0.997532351061989 0.2029740944238201 10.0 0.15625 0.45454545454545453 559.9478260869566 1.0 0.20347620225823315 11.0 0.171875 0.5 535.4742857142858 0.9562931772702868 0.1945829039564173 12.0 0.1875 0.5454545454545454 557.92 0.9963785445848989 0.20273932226372088 22.0 0.34375 1.0 0.17412114143371582535.4742857142858
65 549.0 0.9395054333875248 0.19341003333804835 9.0 0.13846153846153847 0.4090909090909091 568.6684210526315 0.9731640644350673 0.20033912253931652 10.0 0.15384615384615385 0.45454545454545453 571.3306382978724 0.9777199252124111 0.20127700874360643 11.0 0.16923076923076924 0.5 584.3499999999999 1.0 0.20586366663221953 13.0 0.2 0.5909090909090909 565.1800000000001 0.9671943184735179 0.19911016874680906 22.0 0.3384615384615385 1.0 0.17966604232788086549.0
66 615.0 1.0 0.20982620732086646 10.0 0.15151515151515152 0.45454545454545453 574.6315789473686 0.934360290971331 0.19605327612573561 10.0 0.15151515151515152 0.45454545454545453 577.6638297872341 0.9392907801418441 0.19708782196862099 11.0 0.16666666666666666 0.5 591.2616666666667 0.9614010840108401 0.20172714317216428 13.0 0.19696969696969696 0.5909090909090909 572.44 0.9307967479674798 0.1953055514126127 22.0 0.3333333333333333 1.0 0.20321440696716309572.44
67 625.0 1.0 0.20733736488788154 10.0 0.14925373134328357 0.43478260869565216 584.7413793103449 0.9355862068965518 0.19398197876337941 10.0 0.14925373134328357 0.43478260869565216 589.05 0.9424799999999999 0.1954113196595306 11.0 0.16417910447761194 0.4782608695652174 605.6594594594594 0.9690551351351351 0.20092133814998886 13.0 0.19402985074626866 0.5652173913043478 609.96 0.975936 0.2023479985392196 23.0 0.34328358208955223 1.0 0.19658398628234863584.7413793103449
68 635.0 0.9796102999623478 0.20425981986271075 10.0 0.14705882352941177 0.43478260869565216 648.2169491525424 1.0 0.20851130278087282 11.0 0.16176470588235295 0.4782608695652174 595.4025 0.9185234986194202 0.19152253133198055 11.0 0.16176470588235295 0.4782608695652174 612.6162162162161 0.9450789847706551 0.19705965034535394 13.0 0.19117647058823528 0.5652173913043478 617.5500000000001 0.9526903003807055 0.19864669567908194 23.0 0.3382352941176471 1.0 0.21767067909240723595.4025
69 645.0 0.9782509782509784 0.2013542169434484 10.0 0.14492753623188406 0.43478260869565216 659.3399999999999 1.0 0.2058308362782841 11.0 0.15942028985507245 0.4782608695652174 654.2571428571429 0.9922909922909924 0.20424408477466335 12.0 0.17391304347826086 0.5217391304347826 619.5729729729729 0.9396866153622911 0.19341648187953067 13.0 0.18840579710144928 0.5652173913043478 625.1400000000001 0.9481299481299484 0.1951543801240734 23.0 0.3333333333333333 1.0 0.20904922485351562619.5729729729729
70 655.0 0.9769426377817986 0.19906031085337647 10.0 0.14285714285714285 0.4166666666666667 670.4590163934427 1.0 0.20375844308050034 11.0 0.15714285714285714 0.4583333333333333 666.6984 0.9943909824441293 0.20261555839610493 12.0 0.17142857142857143 0.5 633.9826315789473 0.9455949074848595 0.19267294613396474 13.0 0.18571428571428572 0.5416666666666666 664.32 0.9908435620323732 0.20189274153605355 24.0 0.34285714285714286 1.0 0.2263195514678955633.9826315789473
71 665.0 0.967580187718391 0.19644229213953457 10.0 0.14084507042253522 0.4166666666666667 681.5741935483871 0.9916957686279089 0.20133834111849616 11.0 0.15492957746478872 0.4583333333333333 679.1223529411764 0.9881283214174118 0.20061406263903558 12.0 0.16901408450704225 0.5 687.2815384615385 1.0 0.20302430189559445 14.0 0.19718309859154928 0.5833333333333334 672.24 0.9781144441982124 0.19858100220733943 24.0 0.3380281690140845 1.0 0.23109793663024902665.0
72 737.0 1.0 0.2114129020891606 11.0 0.1527777777777778 0.4583333333333333 688.1316129032257 0.9336928261916224 0.19739471004500111 11.0 0.1527777777777778 0.4583333333333333 686.0329411764706 0.9308452390454146 0.19679269338246952 12.0 0.16666666666666666 0.5 694.7446153846154 0.9426656925164387 0.19929168975478864 14.0 0.19444444444444445 0.5833333333333334 680.1600000000001 0.9228765264586162 0.19510800472858006 24.0 0.3333333333333333 1.0 0.23610258102416992680.1600000000001
73 748.0 1.0 0.20911557809214784 11.0 0.1506849315068493 0.44 699.2542857142857 0.9348319327731093 0.19548792004084864 11.0 0.1506849315068493 0.44 698.46 0.9337700534759359 0.19526586453775613 12.0 0.1643835616438356 0.48 710.2550000000001 0.9495387700534761 0.19856334882063967 14.0 0.1917808219178082 0.56 721.0000000000001 0.9639037433155082 0.20156728850860778 25.0 0.3424657534246575 1.0 0.2547316551208496698.46
74 759.0 0.9962860007291287 0.2063500877009994 11.0 0.14864864864864866 0.44 710.373125 0.9324569166425605 0.19312985065109753 11.0 0.14864864864864866 0.44 761.8294339622641 1.0 0.20711932873691166 13.0 0.17567567567567569 0.52 717.7625 0.942156430300845 0.1951388074090759 14.0 0.1891891891891892 0.56 729.25 0.9572352648639224 0.19826192550191546 25.0 0.33783783783783783 1.0 0.2593257427215576710.373125
75 770.0 0.9866633863312525 0.2035715315793219 11.0 0.14666666666666667 0.44 780.4079999999999 1.0 0.20632318417760445 12.0 0.16 0.48 769.2762264150945 0.9857359565959019 0.20338018132322336 13.0 0.17333333333333334 0.52 725.27 0.9293472132525552 0.19174587624485037 14.0 0.18666666666666668 0.56 737.5000000000001 0.9450185031419466 0.1949792266749999 25.0 0.3333333333333333 1.0 0.27774572372436523725.27
76 781.0 0.9854392207333385 0.2010861522799128 11.0 0.14473684210526316 0.44 792.54 1.0 0.20405738684753147 12.0 0.15789473684210525 0.48 782.758888888889 0.9876585268742134 0.2015390180916344 13.0 0.17105263157894737 0.52 781.8585365853658 0.986522492978734 0.20130720198355265 15.0 0.19736842105263158 0.6 745.7500000000001 0.9409619703737353 0.19201024079736875 25.0 0.32894736842105265 1.0 0.2909078598022461745.7500000000001
77 792.0 0.9842567881889187 0.19899565758868498 11.0 0.14285714285714285 0.4230769230769231 804.6680597014924 1.0 0.2021785980819567 12.0 0.15584415584415584 0.46153846153846156 796.224 0.9895061577259263 0.20005696776249132 13.0 0.16883116883116883 0.5 798.5142857142857 0.99235240679307 0.20063241840867851 15.0 0.19480519480519481 0.5769230769230769 788.58 0.9800065884217393 0.19813635815818842 26.0 0.33766233766233766 1.0 0.2882990837097168788.58
78 803.0 0.9646688530892229 0.19696009985465995 11.0 0.14102564102564102 0.4074074074074074 816.7923529411765 0.9812380352724939 0.20034309264734343 12.0 0.15384615384615385 0.4444444444444444 809.6724999999999 0.972684734686032 0.198596732813913 13.0 0.16666666666666666 0.48148148148148145 815.0930232558138 0.979196577715085 0.1999262805122064 15.0 0.19230769230769232 0.5555555555555556 832.41 1.0 0.2041737941718773 27.0 0.34615384615384615 1.0 0.3132355213165283803.0
79 882.0 1.0 0.21062151113673874 12.0 0.1518987341772152 0.4444444444444444 823.9552941176471 0.9341896758703482 0.1967604412201529 12.0 0.1518987341772152 0.4444444444444444 817.1800000000001 0.9265079365079366 0.1951425016674832 13.0 0.16455696202531644 0.48148148148148145 823.1511627906976 0.9332779623477298 0.1965684147402952 15.0 0.189873417721519 0.5555555555555556 841.32 0.9538775510204082 0.20090713123533 27.0 0.34177215189873417 1.0 0.31262636184692383817.1800000000001
80 894.0 1.0 0.20804693371558353 12.0 0.15 0.4444444444444444 836.086956521739 0.9352203093084329 0.19456971770015907 12.0 0.15 0.4444444444444444 885.5810526315789 0.9905828329212292 0.20608772098055794 14.0 0.175 0.5185185185185185 831.2093023255813 0.9297643202746995 0.19343461591130498 15.0 0.1875 0.5555555555555556 850.23 0.9510402684563759 0.1978610116923944 27.0 0.3375 1.0 0.3370227813720703831.2093023255813
81 906.0 1.0 0.2056660779713092 12.0 0.14814814814814814 0.4444444444444444 848.2148571428572 0.9362194891201515 0.19254859044764436 12.0 0.14814814814814814 0.4444444444444444 900.0841379310344 0.9934703509172566 0.20432315065393242 14.0 0.1728395061728395 0.5185185185185185 891.7599999999999 0.9842825607064016 0.20243353387604268 16.0 0.19753086419753085 0.5925925925925926 859.1400000000001 0.9482781456953644 0.1950286470510713 27.0 0.3333333333333333 1.0 0.35112953186035156848.2148571428572
82 918.0 0.9926373835237242 0.20313022686386287 12.0 0.14634146341463414 0.4444444444444444 924.809014084507 1.0 0.20463688980036085 13.0 0.15853658536585366 0.48148148148148145 908.1293103448274 0.9819641639672043 0.20094609240966027 14.0 0.17073170731707318 0.5185185185185185 900.2799999999999 0.9734766706304339 0.19920923817102226 16.0 0.1951219512195122 0.5925925925925926 868.0499999999998 0.9386262317731684 0.19207755275509383 27.0 0.32926829268292684 1.0 0.3541083335876465868.0499999999998
83 930.0 0.9915240684471455 0.20117531406795616 12.0 0.14457831325301204 0.42857142857142855 937.9499999999999 1.0 0.20289503852692417 13.0 0.1566265060240964 0.4642857142857143 922.635593220339 0.98367246998277 0.19958226369502877 14.0 0.1686746987951807 0.5 918.0479999999999 0.978781384935231 0.1985898868058699 16.0 0.1927710843373494 0.5714285714285714 914.1999999999999 0.974678820832667 0.19775749690422098 28.0 0.3373493975903614 1.0 0.36042237281799316914.1999999999999
84 942.0 0.9798720549227649 0.19926802829801335 12.0 0.14285714285714285 0.41379310344827586 951.0871232876714 0.9893245158242797 0.20119029277830555 13.0 0.15476190476190477 0.4482758620689655 937.1249999999999 0.9748010610079574 0.19823678452099336 14.0 0.16666666666666666 0.4827586206896552 935.7391304347826 0.9733594741090993 0.19794362157434892 16.0 0.19047619047619047 0.5517241379310345 961.35 1.0 0.2033612728283388 29.0 0.34523809523809523 1.0 0.3840670585632324935.7391304347826
85 954.0 0.954202209659749 0.19708597900591263 12.0 0.1411764705882353 0.41379310344827586 964.2205405405406 0.9644249165441314 0.1991974310377806 13.0 0.15294117647058825 0.4482758620689655 951.5983606557377 0.951800061264465 0.19658982655163268 14.0 0.16470588235294117 0.4827586206896552 999.7880851063832 1.0 0.2065452972239394 17.0 0.2 0.5862068965517241 970.9200000000001 0.9711257960197521 0.20058146618073447 29.0 0.3411764705882353 1.0 0.3958852291107178951.5983606557377
86 966.0 0.9419202642132579 0.19482623442777774 12.0 0.13953488372093023 0.41379310344827586 977.3503999999998 0.9529877298104897 0.19711542251395683 13.0 0.1511627906976744 0.4482758620689655 1025.5645161290322 1.0 0.20683941287801788 15.0 0.1744186046511628 0.5172413793103449 1008.8595744680853 0.9837114668085443 0.20347030223605309 17.0 0.19767441860465115 0.5862068965517241 980.4900000000001 0.9560490681764569 0.19774862794419443 29.0 0.3372093023255814 1.0 0.40819835662841797966.0
87 1053.0 1.0 0.2072709075158101 13.0 0.14942528735632185 0.4482758620689655 985.1296 0.9355456790123456 0.19391140191138367 13.0 0.14942528735632185 0.4482758620689655 1034.1870967741934 0.9821339950372207 0.20356780445349287 15.0 0.1724137931034483 0.5172413793103449 1017.9310638297871 0.9666961669798548 0.20036799182196963 17.0 0.19540229885057472 0.5862068965517241 990.0600000000001 0.9402279202279202 0.19488189429734373 29.0 0.3333333333333333 1.0 0.40457606315612793985.1296
88 1066.0 0.9988137422450032 0.20489328672020973 13.0 0.14772727272727273 0.4482758620689655 1067.266052631579 1.0 0.205136631640327 14.0 0.1590909090909091 0.4827586206896552 1042.8096774193546 0.9770850247209476 0.20043593079746083 15.0 0.17045454545454544 0.5172413793103449 1027.0025531914894 0.962274168338053 0.19739768160736518 17.0 0.19318181818181818 0.5862068965517241 999.6300000000001 0.9366268115950963 0.19213646923463723 29.0 0.32954545454545453 1.0 0.4344661235809326999.6300000000001
89 1079.0 0.9977622015498141 0.20305773548685296 13.0 0.14606741573033707 0.43333333333333335 1081.42 1.0 0.20351315691398753 14.0 0.15730337078651685 0.4666666666666667 1058.3571428571427 0.9786735429871304 0.19917294232150798 15.0 0.16853932584269662 0.5 1045.8825000000002 0.9671381147010413 0.19682533089465107 17.0 0.19101123595505617 0.5666666666666667 1049.1000000000001 0.9701133694586748 0.19743083438300044 30.0 0.33707865168539325 1.0 0.450999736785888671045.8825000000002
90 1092.0 0.9931154906008711 0.2012638628088197 13.0 0.14444444444444443 0.41935483870967744 1095.57 0.9963622143201432 0.20192184082184853 14.0 0.15555555555555556 0.45161290322580644 1073.8874999999996 0.9766431423192697 0.19792559200742332 15.0 0.16666666666666666 0.4838709677419355 1064.6857142857145 0.9682746112441358 0.19622963327336104 17.0 0.18888888888888888 0.5483870967741935 1099.5700000000002 1.0 0.20265907108854753 31.0 0.34444444444444444 1.0 0.46464920043945311064.6857142857145
91 1105.0 0.9751512057987345 0.19920407279021263 13.0 0.14285714285714285 0.41935483870967744 1109.7162025316456 0.9793132063286216 0.20005428704578487 14.0 0.15384615384615385 0.45161290322580644 1089.4015384615384 0.9613857229228647 0.19639205734430942 15.0 0.16483516483516483 0.4838709677419355 1133.1576 1.0 0.20428018917030105 18.0 0.1978021978021978 0.5806451612903226 1109.8000000000002 0.9793871567379508 0.20006939364939189 31.0 0.34065934065934067 1.0 0.47889637947082521089.4015384615384
92 1118.0 0.9568640876412187 0.19707145646197521 13.0 0.14130434782608695 0.41935483870967744 1123.85875 0.9618784234851079 0.19810418669055002 14.0 0.15217391304347827 0.45161290322580644 1168.4 1.0 0.20595553643128073 16.0 0.17391304347826086 0.5161290322580645 1142.7803999999999 0.9780729202327968 0.20143953295545491 18.0 0.1956521739130435 0.5806451612903226 1120.0300000000002 0.9586015063334475 0.19742928746073896 31.0 0.33695652173913043 1.0 0.49348115921020511118.0
93 1131.0 0.9544722156724043 0.19537763914312575 13.0 0.13978494623655913 0.40625 1137.9977777777776 0.9603777722244277 0.1965864891002172 14.0 0.15053763440860216 0.4375 1184.9480597014926 1.0 0.2046970419201638 16.0 0.17204301075268819 0.5 1162.6835294117645 0.9812105432744985 0.20085089570916673 18.0 0.1935483870967742 0.5625 1172.16 0.9892079154045671 0.20248793412732652 32.0 0.34408602150537637 1.0 0.51391863822937011131.0
94 1225.0 1.0 0.2069039658343674 14.0 0.14893617021276595 0.4375 1146.382222222222 0.9358222222222221 0.19362532909370841 14.0 0.14893617021276595 0.4375 1194.1683582089552 0.9748313128236369 0.2016964646427333 16.0 0.1702127659574468 0.5 1172.3505882352938 0.9570208883553418 0.19801141718704962 18.0 0.19148936170212766 0.5625 1182.7200000000003 0.9654857142857145 0.19976282324214129 32.0 0.3404255319148936 1.0 0.52383875846862791146.382222222222
95 1239.0 1.0 0.20469985742577973 14.0 0.14736842105263157 0.4375 1235.0780487804877 0.9968345833579401 0.20405189709045687 15.0 0.15789473684210525 0.46875 1203.388656716418 0.9712579957356077 0.19881637325072749 16.0 0.16842105263157894 0.5 1182.0176470588235 0.9540094003703176 0.19528558823865763 18.0 0.18947368421052632 0.5625 1193.2800000000002 0.9630992736077484 0.1971462839943781 32.0 0.3368421052631579 1.0 0.54207134246826171182.0176470588235
96 1253.0 0.9993772681397496 0.20272385357640066 14.0 0.14583333333333334 0.4375 1250.2409638554218 0.9971766951111244 0.20227746695278895 15.0 0.15625 0.46875 1219.96 0.9730249736949473 0.19737828604075477 16.0 0.16666666666666666 0.5 1253.7807692307692 1.0 0.20285017484313284 19.0 0.19791666666666666 0.59375 1203.8400000000001 0.9601678615142508 0.19477021858692273 32.0 0.3333333333333333 1.0 0.56011366844177251203.8400000000001
97 1267.0 0.993859328448226 0.20105675926199806 14.0 0.14432989690721648 0.42424242424242425 1265.4 0.9926042574730743 0.2008028596449348 15.0 0.15463917525773196 0.45454545454545453 1236.5147826086954 0.9699461337488415 0.19621914362340834 16.0 0.16494845360824742 0.48484848484848486 1274.8283018867926 1.0 0.2022990110440684 19.0 0.1958762886597938 0.5757575757575758 1257.96 0.9867681774386191 0.19962222642559044 33.0 0.3402061855670103 1.0 0.5854187011718751236.5147826086954
98 1281.0 0.9700537158996425 0.1990381226555473 14.0 0.14285714285714285 0.42424242424242425 1280.5552941176472 0.9697169566540073 0.19896902552521367 15.0 0.15306122448979592 0.45454545454545453 1320.5454285714284 1.0 0.2051825784420158 17.0 0.17346938775510204 0.5151515151515151 1285.0022641509436 0.9730844818728156 0.1996599830325773 19.0 0.19387755102040816 0.5757575757575758 1268.8500000000001 0.9608529722242478 0.19715029034464576 33.0 0.336734693877551 1.0 0.58732581138610841268.8500000000001
99 1295.0 0.9677650915358736 0.19743383573271983 14.0 0.1414141414141414 0.4117647058823529 1295.7069767441862 0.9682934215849479 0.19754162038938278 15.0 0.15151515151515152 0.4411764705882353 1338.1346478873238 1.0 0.2040100820534724 17.0 0.1717171717171717 0.5 1306.0177777777776 0.9759987754892581 0.19911359027165215 19.0 0.1919191919191919 0.5588235294117647 1324.3 0.9896612437999671 0.20190087155277286 34.0 0.3434343434343434 1.0 0.60532355308532711295.0


==> Data/0.75_5_100_Borda_egalitarian_Tout.txt <==
m U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 TimeSW
5 5.0 1.0 0.25348542458808615 1.0 0.2 1.0 4.6 0.9199999999999999 0.23320659062103927 1.0 0.2 1.0 4.125 0.825 0.2091254752851711 1.0 0.2 1.0 3.5 0.7 0.1774397972116603 1.0 0.2 1.0 2.4999999999999996 0.4999999999999999 0.12674271229404305 1.0 0.2 1.0 0.00075578689575195312.4999999999999996
10 10.0 0.5471956224350205 0.13618180270661331 1.0 0.1 0.3333333333333333 18.275 1.0 0.24887224444633582 2.0 0.2 0.6666666666666666 16.65625 0.9114227086183311 0.2268278151332028 2.0 0.2 0.6666666666666666 14.625 0.8002735978112175 0.19916588645842198 2.0 0.2 0.6666666666666666 13.875000000000002 0.7592339261285911 0.188952251255426 3.0 0.3 1.0 0.00235414505004882810.0
15 29.0 0.7733333333333333 0.17992466208730332 2.0 0.13333333333333333 0.4 27.678571428571427 0.738095238095238 0.17172612452913802 2.0 0.13333333333333333 0.4 37.5 1.0 0.2326612009749612 3.0 0.2 0.6 33.25 0.8866666666666667 0.20629293153113226 3.0 0.2 0.6 33.75 0.9 0.20939508087746508 5.0 0.3333333333333333 1.0 0.00509095191955566427.678571428571427
20 57.0 0.8769230769230771 0.19952267303102625 3.0 0.15 0.5 54.0 0.8307692307692309 0.1890214797136038 3.0 0.15 0.5 64.99999999999999 1.0 0.22752585521081936 4.0 0.2 0.6666666666666666 57.18181818181818 0.8797202797202799 0.2001591089896579 4.0 0.2 0.6666666666666666 52.50000000000001 0.8076923076923079 0.18377088305489261 6.0 0.3 1.0 0.0138716697692871152.50000000000001
25 94.0 1.0 0.21235251260335733 4.0 0.16 0.5 88.63636363636364 0.9429400386847195 0.20023568644900716 4.0 0.16 0.5 82.66666666666667 0.8794326241134752 0.18674972739586035 4.0 0.16 0.5 90.35714285714286 0.9612462006079028 0.20412304592951902 5.0 0.2 0.625 86.99999999999999 0.9255319148936169 0.1965390276222562 8.0 0.32 1.0 0.02837777137756347782.66666666666667
30 140.0 1.0 0.21966339795590406 5.0 0.16666666666666666 0.5555555555555556 131.58653846153845 0.9399038461538461 0.20646247259797712 5.0 0.16666666666666666 0.5555555555555556 122.14285714285714 0.8724489795918368 0.19164510740030405 5.0 0.16666666666666666 0.5555555555555556 127.734375 0.9123883928571429 0.20041833463052633 6.0 0.2 0.6666666666666666 115.87500000000001 0.8276785714285715 0.1818106874152885 9.0 0.3 1.0 0.03522825241088867115.87500000000001
35 165.0 0.8920863309352518 0.19141748860373128 5.0 0.14285714285714285 0.45454545454545453 184.95967741935485 1.0 0.2145728299670859 6.0 0.17142857142857143 0.5454545454545454 171.57 0.9276075866579463 0.19903938496813442 6.0 0.17142857142857143 0.5454545454545454 175.46052631578948 0.9486420433031565 0.20355280785731714 7.0 0.2 0.6363636363636364 165.0 0.8920863309352518 0.19141748860373128 11.0 0.3142857142857143 1.0 0.052686214447021484165.0
40 225.0 0.975369458128079 0.2007284814837939 6.0 0.15 0.46153846153846156 213.3 0.9246502463054188 0.19029060044663665 6.0 0.15 0.46153846153846156 229.3103448275862 0.9940546967895363 0.2045738546922957 7.0 0.175 0.5384615384615384 230.68181818181816 1.0 0.20579738253136445 8.0 0.2 0.6153846153846154 222.62499999999997 0.9650738916256157 0.19860968084590938 13.0 0.325 1.0 0.07672429084777832213.3
45 294.0 1.0 0.20697217897515738 7.0 0.15555555555555556 0.5 277.9807692307692 0.9455128205128205 0.19569484871048534 7.0 0.15555555555555556 0.5 292.1875 0.9938350340136054 0.20569620253164556 8.0 0.17777777777777778 0.5714285714285714 288.56250000000006 0.9815051020408165 0.20314424964462197 9.0 0.2 0.6428571428571429 267.75 0.9107142857142857 0.18849252013808976 14.0 0.3111111111111111 1.0 0.09095144271850586267.75
50 329.0 0.898446833930705 0.18829854693859852 7.0 0.14 0.4375 353.70454545454544 0.9659110304271595 0.20243784788653002 8.0 0.16 0.5 366.18749999999994 1.0 0.2095822922707539 9.0 0.18 0.5625 358.33333333333337 0.9785515161859251 0.2050870698672679 10.0 0.2 0.625 339.99999999999994 0.9284860897764123 0.1945942430368495 16.0 0.32 1.0 0.12561750411987305329.0
55 412.0 0.945821854912764 0.1952825553721389 8.0 0.14545454545454545 0.4444444444444444 435.37499999999994 0.9994834710743801 0.20636199646879844 9.0 0.16363636363636364 0.5 406.0384615384616 0.9321360457724096 0.192456864923793 9.0 0.16363636363636364 0.5 435.59999999999997 1.0 0.2064686434953973 11.0 0.2 0.6111111111111112 420.75 0.9659090909090909 0.1994299397398724 18.0 0.32727272727272727 1.0 0.1562793254852295406.0384615384616
60 504.0 0.9593411118737132 0.20045267004372025 9.0 0.15 0.47368421052631576 525.3605769230769 1.0 0.2089482745633731 10.0 0.16666666666666666 0.5263157894736842 488.8392857142856 0.9304833807236002 0.19442289691209044 10.0 0.16666666666666666 0.5263157894736842 513.984375 0.9783459162663006 0.2044236911299658 12.0 0.2 0.631578947368421 482.125 0.9177030427819721 0.19175246735085044 19.0 0.31666666666666665 1.0 0.2095322608947754482.125
65 605.0 0.9986794321558269 0.2054739489836378 10.0 0.15384615384615385 0.47619047619047616 572.6339285714286 0.9452524406923547 0.19448157789353024 10.0 0.15384615384615385 0.47619047619047616 583.4782608695652 0.9631532863479122 0.198164599019793 11.0 0.16923076923076924 0.5238095238095238 605.8000000000001 1.0 0.20574565007320297 13.0 0.2 0.6190476190476191 577.4999999999999 0.95328491251238 0.19613422402983605 21.0 0.3230769230769231 1.0 0.24749040603637695572.6339285714286
70 715.0 1.0 0.2095196051538272 11.0 0.15714285714285714 0.4782608695652174 675.6750000000001 0.9450000000000001 0.19799602687036671 11.0 0.15714285714285714 0.4782608695652174 681.7346938775511 0.9534750963322393 0.19977172570753812 12.0 0.17142857142857143 0.5217391304347826 658.7837837837837 0.9213759213759213 0.19304631924492677 13.0 0.18571428571428572 0.5652173913043478 681.3750000000001 0.9529720279720282 0.19966632302334128 23.0 0.32857142857142857 1.0 0.3153831958770752658.7837837837837
75 770.0 0.9700787401574802 0.19695073830586896 11.0 0.14666666666666667 0.44 791.0999999999999 0.9966614173228344 0.20234770009580896 12.0 0.16 0.48 792.6320754716982 0.9985915911454464 0.2027395746351483 13.0 0.17333333333333334 0.52 762.1249999999999 0.9601574803149604 0.19493646939137707 14.0 0.18666666666666668 0.56 793.7500000000001 1.0 0.20302551757179674 25.0 0.3333333333333333 1.0 0.3851437568664551762.1249999999999
80 894.0 0.9811987020423745 0.2007115716346603 12.0 0.15 0.46153846153846156 911.1304347826087 1.0 0.2045575184892492 13.0 0.1625 0.5 906.3437500000002 0.9947464330024816 0.2034828618610198 14.0 0.175 0.5384615384615384 865.1785714285713 0.949566097674038 0.1942408845817212 15.0 0.1875 0.5769230769230769 877.4999999999999 0.9630893300248137 0.19700716343334942 26.0 0.325 1.0 0.4454371929168701865.1785714285713
85 1027.0 0.9937106918238994 0.2045546754685273 13.0 0.15294117647058825 0.4642857142857143 972.5958904109589 0.9410700439390023 0.1937186336173681 13.0 0.15294117647058825 0.4642857142857143 1033.5 1.0 0.2058493253132648 15.0 0.17647058823529413 0.5357142857142857 983.0666666666664 0.9512014191259471 0.19580417036409625 16.0 0.18823529411764706 0.5714285714285714 1004.5000000000001 0.9719400096758588 0.2000731952367436 28.0 0.32941176470588235 1.0 0.5364465713500977972.5958904109589
90 1169.0 1.0 0.20789115178845916 14.0 0.15555555555555556 0.4666666666666667 1105.6818181818182 0.9458356015242243 0.1966308526034011 14.0 0.15555555555555556 0.4666666666666667 1100.0 0.9409751924721984 0.1956204165674124 15.0 0.16666666666666666 0.5 1108.4531249999998 0.9482062660393497 0.19712369277995453 17.0 0.18888888888888888 0.5666666666666667 1140.0 0.9751924721984602 0.20273388626077282 30.0 0.3333333333333333 1.0 0.62189674377441411100.0
95 1239.0 0.9649532710280372 0.19803964320094894 14.0 0.14736842105263157 0.4375 1252.1341463414633 0.9751823569637563 0.20013898271282338 15.0 0.15789473684210525 0.46875 1239.8507462686566 0.9656158460036265 0.1981756250310533 16.0 0.16842105263157894 0.5 1241.3382352941176 0.9667743265530508 0.19841338273554693 18.0 0.18947368421052632 0.5625 1284.0000000000002 1.0 0.2052323663196275 32.0 0.3368421052631579 1.0 0.72200632095336911239.0


==> Data/0_20_20_Borda_egalitarian_M.txt <==
n U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 U5 U/Umax5 U/Su5 Nb5 Nb/m5 Nb/Nm5 U6 U/Umax6 U/Su6 Nb6 Nb/m6 Nb/Nm6 U7 U/Umax7 U/Su7 Nb7 Nb/m7 Nb/Nm7 U8 U/Umax8 U/Su8 Nb8 Nb/m8 Nb/Nm8 U9 U/Umax9 U/Su9 Nb9 Nb/m9 Nb/Nm9 U10 U/Umax10 U/Su10 Nb10 Nb/m10 Nb/Nm10 U11 U/Umax11 U/Su11 Nb11 Nb/m11 Nb/Nm11 U12 U/Umax12 U/Su12 Nb12 Nb/m12 Nb/Nm12 U13 U/Umax13 U/Su13 Nb13 Nb/m13 Nb/Nm13 U14 U/Umax14 U/Su14 Nb14 Nb/m14 Nb/Nm14 U15 U/Umax15 U/Su15 Nb15 Nb/m15 Nb/Nm15 U16 U/Umax16 U/Su16 Nb16 Nb/m16 Nb/Nm16 U17 U/Umax17 U/Su17 Nb17 Nb/m17 Nb/Nm17 U18 U/Umax18 U/Su18 Nb18 Nb/m18 Nb/Nm18 U19 U/Umax19 U/Su19 Nb19 Nb/m19 Nb/Nm19 TimeSW
1 210.0 1.0 1.0 20.0 1.0 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2.193450927734375e-05210.0
2 105.0 1.0 0.5 6.0 0.3 0.42857142857142855 105.0 1.0 0.5 14.0 0.7 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00023174285888671875105.0
3 74.0 1.0 0.3523809523809524 4.0 0.2 0.36363636363636365 70.0 0.9459459459459459 0.3333333333333333 5.0 0.25 0.45454545454545453 66.0 0.8918918918918919 0.3142857142857143 11.0 0.55 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0043137073516845766.0
4 57.0 1.0 0.2714285714285714 3.0 0.15 0.3 48.0 0.8421052631578947 0.22857142857142856 3.0 0.15 0.3 50.0 0.8771929824561403 0.23809523809523808 4.0 0.2 0.4 55.0 0.9649122807017544 0.2619047619047619 10.0 0.5 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00500106811523437548.0
5 39.0 0.7647058823529411 0.18571428571428572 2.0 0.1 0.25 51.0 1.0 0.24285714285714285 3.0 0.15 0.375 42.0 0.8235294117647058 0.2 3.0 0.15 0.375 42.0 0.8235294117647058 0.2 4.0 0.2 0.5 36.0 0.7058823529411765 0.17142857142857143 8.0 0.4 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00584745407104492236.0
6 39.0 1.0 0.18571428571428572 2.0 0.1 0.25 35.0 0.8974358974358975 0.16666666666666666 2.0 0.1 0.25 31.0 0.7948717948717948 0.14761904761904762 2.0 0.1 0.25 39.0 1.0 0.18571428571428572 3.0 0.15 0.375 30.0 0.7692307692307693 0.14285714285714285 3.0 0.15 0.375 36.0 0.9230769230769231 0.17142857142857143 8.0 0.4 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00627803802490234430.0
7 39.0 1.0 0.18571428571428572 2.0 0.1 0.2857142857142857 35.0 0.8974358974358975 0.16666666666666666 2.0 0.1 0.2857142857142857 31.0 0.7948717948717948 0.14761904761904762 2.0 0.1 0.2857142857142857 27.0 0.6923076923076923 0.12857142857142856 2.0 0.1 0.2857142857142857 23.0 0.5897435897435898 0.10952380952380952 2.0 0.1 0.2857142857142857 27.0 0.6923076923076923 0.12857142857142856 3.0 0.15 0.42857142857142855 28.0 0.717948717948718 0.13333333333333333 7.0 0.35 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00704860687255859423.0
8 20.0 0.5405405405405406 0.09523809523809523 1.0 0.05 0.16666666666666666 37.0 1.0 0.1761904761904762 2.0 0.1 0.3333333333333333 33.0 0.8918918918918919 0.15714285714285714 2.0 0.1 0.3333333333333333 29.0 0.7837837837837838 0.1380952380952381 2.0 0.1 0.3333333333333333 25.0 0.6756756756756757 0.11904761904761904 2.0 0.1 0.3333333333333333 21.0 0.5675675675675675 0.1 2.0 0.1 0.3333333333333333 24.0 0.6486486486486487 0.11428571428571428 3.0 0.15 0.5 21.0 0.5675675675675675 0.1 6.0 0.3 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01092123985290527320.0
9 20.0 0.6060606060606061 0.09523809523809523 1.0 0.05 0.16666666666666666 19.0 0.5757575757575758 0.09047619047619047 1.0 0.05 0.16666666666666666 18.0 0.5454545454545454 0.08571428571428572 1.0 0.05 0.16666666666666666 33.0 1.0 0.15714285714285714 2.0 0.1 0.3333333333333333 29.0 0.8787878787878788 0.1380952380952381 2.0 0.1 0.3333333333333333 25.0 0.7575757575757576 0.11904761904761904 2.0 0.1 0.3333333333333333 21.0 0.6363636363636364 0.1 2.0 0.1 0.3333333333333333 24.0 0.7272727272727273 0.11428571428571428 3.0 0.15 0.5 21.0 0.6363636363636364 0.1 6.0 0.3 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00826954841613769518.0
10 20.0 0.6896551724137931 0.09523809523809523 1.0 0.05 0.16666666666666666 19.0 0.6551724137931034 0.09047619047619047 1.0 0.05 0.16666666666666666 18.0 0.6206896551724138 0.08571428571428572 1.0 0.05 0.16666666666666666 17.0 0.5862068965517241 0.08095238095238096 1.0 0.05 0.16666666666666666 16.0 0.5517241379310345 0.0761904761904762 1.0 0.05 0.16666666666666666 29.0 1.0 0.1380952380952381 2.0 0.1 0.3333333333333333 25.0 0.8620689655172413 0.11904761904761904 2.0 0.1 0.3333333333333333 21.0 0.7241379310344828 0.1 2.0 0.1 0.3333333333333333 24.0 0.8275862068965517 0.11428571428571428 3.0 0.15 0.5 21.0 0.7241379310344828 0.1 6.0 0.3 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00887537002563476616.0
11 20.0 0.7407407407407407 0.09523809523809523 1.0 0.05 0.16666666666666666 19.0 0.7037037037037037 0.09047619047619047 1.0 0.05 0.16666666666666666 18.0 0.6666666666666666 0.08571428571428572 1.0 0.05 0.16666666666666666 17.0 0.6296296296296297 0.08095238095238096 1.0 0.05 0.16666666666666666 16.0 0.5925925925925926 0.0761904761904762 1.0 0.05 0.16666666666666666 15.0 0.5555555555555556 0.07142857142857142 1.0 0.05 0.16666666666666666 27.0 1.0 0.12857142857142856 2.0 0.1 0.3333333333333333 23.0 0.8518518518518519 0.10952380952380952 2.0 0.1 0.3333333333333333 19.0 0.7037037037037037 0.09047619047619047 2.0 0.1 0.3333333333333333 15.0 0.5555555555555556 0.07142857142857142 2.0 0.1 0.3333333333333333 21.0 0.7777777777777778 0.1 6.0 0.3 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0093979835510253915.0
12 20.0 0.8695652173913043 0.09523809523809523 1.0 0.05 0.16666666666666666 19.0 0.8260869565217391 0.09047619047619047 1.0 0.05 0.16666666666666666 18.0 0.782608695652174 0.08571428571428572 1.0 0.05 0.16666666666666666 17.0 0.7391304347826086 0.08095238095238096 1.0 0.05 0.16666666666666666 16.0 0.6956521739130435 0.0761904761904762 1.0 0.05 0.16666666666666666 15.0 0.6521739130434783 0.07142857142857142 1.0 0.05 0.16666666666666666 14.0 0.6086956521739131 0.06666666666666667 1.0 0.05 0.16666666666666666 13.0 0.5652173913043478 0.06190476190476191 1.0 0.05 0.16666666666666666 23.0 1.0 0.10952380952380952 2.0 0.1 0.3333333333333333 19.0 0.8260869565217391 0.09047619047619047 2.0 0.1 0.3333333333333333 15.0 0.6521739130434783 0.07142857142857142 2.0 0.1 0.3333333333333333 21.0 0.9130434782608695 0.1 6.0 0.3 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01070117950439453113.0
13 20.0 0.9523809523809523 0.09523809523809523 1.0 0.05 0.2 19.0 0.9047619047619048 0.09047619047619047 1.0 0.05 0.2 18.0 0.8571428571428571 0.08571428571428572 1.0 0.05 0.2 17.0 0.8095238095238095 0.08095238095238096 1.0 0.05 0.2 16.0 0.7619047619047619 0.0761904761904762 1.0 0.05 0.2 15.0 0.7142857142857143 0.07142857142857142 1.0 0.05 0.2 14.0 0.6666666666666666 0.06666666666666667 1.0 0.05 0.2 13.0 0.6190476190476191 0.06190476190476191 1.0 0.05 0.2 12.0 0.5714285714285714 0.05714285714285714 1.0 0.05 0.2 21.0 1.0 0.1 2.0 0.1 0.4 17.0 0.8095238095238095 0.08095238095238096 2.0 0.1 0.4 13.0 0.6190476190476191 0.06190476190476191 2.0 0.1 0.4 15.0 0.7142857142857143 0.07142857142857142 5.0 0.25 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01097035408020019512.0
14 20.0 1.0 0.09523809523809523 1.0 0.05 0.2 19.0 0.95 0.09047619047619047 1.0 0.05 0.2 18.0 0.9 0.08571428571428572 1.0 0.05 0.2 17.0 0.85 0.08095238095238096 1.0 0.05 0.2 16.0 0.8 0.0761904761904762 1.0 0.05 0.2 15.0 0.75 0.07142857142857142 1.0 0.05 0.2 14.0 0.7 0.06666666666666667 1.0 0.05 0.2 13.0 0.65 0.06190476190476191 1.0 0.05 0.2 12.0 0.6 0.05714285714285714 1.0 0.05 0.2 11.0 0.55 0.05238095238095238 1.0 0.05 0.2 10.0 0.5 0.047619047619047616 1.0 0.05 0.2 17.0 0.85 0.08095238095238096 2.0 0.1 0.4 13.0 0.65 0.06190476190476191 2.0 0.1 0.4 15.0 0.75 0.07142857142857142 5.0 0.25 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01147389411926269510.0
15 20.0 1.0 0.09523809523809523 1.0 0.05 0.25 19.0 0.95 0.09047619047619047 1.0 0.05 0.25 18.0 0.9 0.08571428571428572 1.0 0.05 0.25 17.0 0.85 0.08095238095238096 1.0 0.05 0.25 16.0 0.8 0.0761904761904762 1.0 0.05 0.25 15.0 0.75 0.07142857142857142 1.0 0.05 0.25 14.0 0.7 0.06666666666666667 1.0 0.05 0.25 13.0 0.65 0.06190476190476191 1.0 0.05 0.25 12.0 0.6 0.05714285714285714 1.0 0.05 0.25 11.0 0.55 0.05238095238095238 1.0 0.05 0.25 10.0 0.5 0.047619047619047616 1.0 0.05 0.25 9.0 0.45 0.04285714285714286 1.0 0.05 0.25 15.0 0.75 0.07142857142857142 2.0 0.1 0.5 11.0 0.55 0.05238095238095238 2.0 0.1 0.5 10.0 0.5 0.047619047619047616 4.0 0.2 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0119738578796386729.0
16 20.0 1.0 0.09523809523809523 1.0 0.05 0.25 19.0 0.95 0.09047619047619047 1.0 0.05 0.25 18.0 0.9 0.08571428571428572 1.0 0.05 0.25 17.0 0.85 0.08095238095238096 1.0 0.05 0.25 16.0 0.8 0.0761904761904762 1.0 0.05 0.25 15.0 0.75 0.07142857142857142 1.0 0.05 0.25 14.0 0.7 0.06666666666666667 1.0 0.05 0.25 13.0 0.65 0.06190476190476191 1.0 0.05 0.25 12.0 0.6 0.05714285714285714 1.0 0.05 0.25 11.0 0.55 0.05238095238095238 1.0 0.05 0.25 10.0 0.5 0.047619047619047616 1.0 0.05 0.25 9.0 0.45 0.04285714285714286 1.0 0.05 0.25 8.0 0.4 0.0380952380952381 1.0 0.05 0.25 7.0 0.35 0.03333333333333333 1.0 0.05 0.25 11.0 0.55 0.05238095238095238 2.0 0.1 0.5 10.0 0.5 0.047619047619047616 4.0 0.2 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.012707471847534187.0
17 20.0 1.0 0.09523809523809523 1.0 0.05 0.3333333333333333 19.0 0.95 0.09047619047619047 1.0 0.05 0.3333333333333333 18.0 0.9 0.08571428571428572 1.0 0.05 0.3333333333333333 17.0 0.85 0.08095238095238096 1.0 0.05 0.3333333333333333 16.0 0.8 0.0761904761904762 1.0 0.05 0.3333333333333333 15.0 0.75 0.07142857142857142 1.0 0.05 0.3333333333333333 14.0 0.7 0.06666666666666667 1.0 0.05 0.3333333333333333 13.0 0.65 0.06190476190476191 1.0 0.05 0.3333333333333333 12.0 0.6 0.05714285714285714 1.0 0.05 0.3333333333333333 11.0 0.55 0.05238095238095238 1.0 0.05 0.3333333333333333 10.0 0.5 0.047619047619047616 1.0 0.05 0.3333333333333333 9.0 0.45 0.04285714285714286 1.0 0.05 0.3333333333333333 8.0 0.4 0.0380952380952381 1.0 0.05 0.3333333333333333 7.0 0.35 0.03333333333333333 1.0 0.05 0.3333333333333333 6.0 0.3 0.02857142857142857 1.0 0.05 0.3333333333333333 9.0 0.45 0.04285714285714286 2.0 0.1 0.6666666666666666 6.0 0.3 0.02857142857142857 3.0 0.15 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0132646560668945316.0
18 20.0 1.0 0.09523809523809523 1.0 0.05 0.3333333333333333 19.0 0.95 0.09047619047619047 1.0 0.05 0.3333333333333333 18.0 0.9 0.08571428571428572 1.0 0.05 0.3333333333333333 17.0 0.85 0.08095238095238096 1.0 0.05 0.3333333333333333 16.0 0.8 0.0761904761904762 1.0 0.05 0.3333333333333333 15.0 0.75 0.07142857142857142 1.0 0.05 0.3333333333333333 14.0 0.7 0.06666666666666667 1.0 0.05 0.3333333333333333 13.0 0.65 0.06190476190476191 1.0 0.05 0.3333333333333333 12.0 0.6 0.05714285714285714 1.0 0.05 0.3333333333333333 11.0 0.55 0.05238095238095238 1.0 0.05 0.3333333333333333 10.0 0.5 0.047619047619047616 1.0 0.05 0.3333333333333333 9.0 0.45 0.04285714285714286 1.0 0.05 0.3333333333333333 8.0 0.4 0.0380952380952381 1.0 0.05 0.3333333333333333 7.0 0.35 0.03333333333333333 1.0 0.05 0.3333333333333333 6.0 0.3 0.02857142857142857 1.0 0.05 0.3333333333333333 5.0 0.25 0.023809523809523808 1.0 0.05 0.3333333333333333 4.0 0.2 0.01904761904761905 1.0 0.05 0.3333333333333333 6.0 0.3 0.02857142857142857 3.0 0.15 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0.0140202045440673834.0
19 20.0 1.0 0.09523809523809523 1.0 0.05 0.5 19.0 0.95 0.09047619047619047 1.0 0.05 0.5 18.0 0.9 0.08571428571428572 1.0 0.05 0.5 17.0 0.85 0.08095238095238096 1.0 0.05 0.5 16.0 0.8 0.0761904761904762 1.0 0.05 0.5 15.0 0.75 0.07142857142857142 1.0 0.05 0.5 14.0 0.7 0.06666666666666667 1.0 0.05 0.5 13.0 0.65 0.06190476190476191 1.0 0.05 0.5 12.0 0.6 0.05714285714285714 1.0 0.05 0.5 11.0 0.55 0.05238095238095238 1.0 0.05 0.5 10.0 0.5 0.047619047619047616 1.0 0.05 0.5 9.0 0.45 0.04285714285714286 1.0 0.05 0.5 8.0 0.4 0.0380952380952381 1.0 0.05 0.5 7.0 0.35 0.03333333333333333 1.0 0.05 0.5 6.0 0.3 0.02857142857142857 1.0 0.05 0.5 5.0 0.25 0.023809523809523808 1.0 0.05 0.5 4.0 0.2 0.01904761904761905 1.0 0.05 0.5 3.0 0.15 0.014285714285714285 1.0 0.05 0.5 3.0 0.15 0.014285714285714285 2.0 0.1 1.0 0 0 0 0 0 0 0.0145661830902099613.0
20 20.0 1.0 0.09523809523809523 1.0 0.05 1.0 19.0 0.95 0.09047619047619047 1.0 0.05 1.0 18.0 0.9 0.08571428571428572 1.0 0.05 1.0 17.0 0.85 0.08095238095238096 1.0 0.05 1.0 16.0 0.8 0.0761904761904762 1.0 0.05 1.0 15.0 0.75 0.07142857142857142 1.0 0.05 1.0 14.0 0.7 0.06666666666666667 1.0 0.05 1.0 13.0 0.65 0.06190476190476191 1.0 0.05 1.0 12.0 0.6 0.05714285714285714 1.0 0.05 1.0 11.0 0.55 0.05238095238095238 1.0 0.05 1.0 10.0 0.5 0.047619047619047616 1.0 0.05 1.0 9.0 0.45 0.04285714285714286 1.0 0.05 1.0 8.0 0.4 0.0380952380952381 1.0 0.05 1.0 7.0 0.35 0.03333333333333333 1.0 0.05 1.0 6.0 0.3 0.02857142857142857 1.0 0.05 1.0 5.0 0.25 0.023809523809523808 1.0 0.05 1.0 4.0 0.2 0.01904761904761905 1.0 0.05 1.0 3.0 0.15 0.014285714285714285 1.0 0.05 1.0 2.0 0.1 0.009523809523809525 1.0 0.05 1.0 1.0 0.05 0.004761904761904762 1.0 0.05 1.0 0.0154199600219726561.0


==> Data/0_5_100_Borda_egalitarian_Tout.txt <==
m U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 TimeSW
5 5.0 1.0 0.3333333333333333 1.0 0.2 1.0 4.0 0.8 0.26666666666666666 1.0 0.2 1.0 3.0 0.6 0.2 1.0 0.2 1.0 2.0 0.4 0.13333333333333333 1.0 0.2 1.0 1.0 0.2 0.06666666666666667 1.0 0.2 1.0 0.00061130523681640621.0
6 6.0 1.0 0.2857142857142857 1.0 0.16666666666666666 0.5 5.0 0.8333333333333334 0.23809523809523808 1.0 0.16666666666666666 0.5 4.0 0.6666666666666666 0.19047619047619047 1.0 0.16666666666666666 0.5 3.0 0.5 0.14285714285714285 1.0 0.16666666666666666 0.5 3.0 0.5 0.14285714285714285 2.0 0.3333333333333333 1.0 0.00081658363342285163.0
7 7.0 1.0 0.25 1.0 0.14285714285714285 0.3333333333333333 6.0 0.8571428571428571 0.21428571428571427 1.0 0.14285714285714285 0.3333333333333333 5.0 0.7142857142857143 0.17857142857142858 1.0 0.14285714285714285 0.3333333333333333 4.0 0.5714285714285714 0.14285714285714285 1.0 0.14285714285714285 0.3333333333333333 6.0 0.8571428571428571 0.21428571428571427 3.0 0.42857142857142855 1.0 0.00097465515136718754.0
8 8.0 0.8888888888888888 0.2222222222222222 1.0 0.125 0.3333333333333333 7.0 0.7777777777777778 0.19444444444444445 1.0 0.125 0.3333333333333333 6.0 0.6666666666666666 0.16666666666666666 1.0 0.125 0.3333333333333333 9.0 1.0 0.25 2.0 0.25 0.6666666666666666 6.0 0.6666666666666666 0.16666666666666666 3.0 0.375 1.0 0.0024304389953613286.0
9 9.0 0.8181818181818182 0.2 1.0 0.1111111111111111 0.25 8.0 0.7272727272727273 0.17777777777777778 1.0 0.1111111111111111 0.25 7.0 0.6363636363636364 0.15555555555555556 1.0 0.1111111111111111 0.25 11.0 1.0 0.24444444444444444 2.0 0.2222222222222222 0.5 10.0 0.9090909090909091 0.2222222222222222 4.0 0.4444444444444444 1.0 0.00168752670288085947.0
10 10.0 0.6666666666666666 0.18181818181818182 1.0 0.1 0.25 9.0 0.6 0.16363636363636364 1.0 0.1 0.25 15.0 1.0 0.2727272727272727 2.0 0.2 0.5 11.0 0.7333333333333333 0.2 2.0 0.2 0.5 10.0 0.6666666666666666 0.18181818181818182 4.0 0.4 1.0 0.00190234184265136729.0
11 11.0 0.6470588235294118 0.16666666666666666 1.0 0.09090909090909091 0.2 10.0 0.5882352941176471 0.15151515151515152 1.0 0.09090909090909091 0.2 17.0 1.0 0.25757575757575757 2.0 0.18181818181818182 0.4 13.0 0.7647058823529411 0.19696969696969696 2.0 0.18181818181818182 0.4 15.0 0.8823529411764706 0.22727272727272727 5.0 0.45454545454545453 1.0 0.00237107276916503910.0
12 12.0 0.5714285714285714 0.15384615384615385 1.0 0.08333333333333333 0.2 21.0 1.0 0.2692307692307692 2.0 0.16666666666666666 0.4 17.0 0.8095238095238095 0.21794871794871795 2.0 0.16666666666666666 0.4 13.0 0.6190476190476191 0.16666666666666666 2.0 0.16666666666666666 0.4 15.0 0.7142857142857143 0.19230769230769232 5.0 0.4166666666666667 1.0 0.002901077270507812512.0
13 13.0 0.5652173913043478 0.14285714285714285 1.0 0.07692307692307693 0.16666666666666666 23.0 1.0 0.25274725274725274 2.0 0.15384615384615385 0.3333333333333333 19.0 0.8260869565217391 0.2087912087912088 2.0 0.15384615384615385 0.3333333333333333 15.0 0.6521739130434783 0.16483516483516483 2.0 0.15384615384615385 0.3333333333333333 21.0 0.9130434782608695 0.23076923076923078 6.0 0.46153846153846156 1.0 0.00328445434570312513.0
14 27.0 1.0 0.2571428571428571 2.0 0.14285714285714285 0.3333333333333333 23.0 0.8518518518518519 0.21904761904761905 2.0 0.14285714285714285 0.3333333333333333 19.0 0.7037037037037037 0.18095238095238095 2.0 0.14285714285714285 0.3333333333333333 15.0 0.5555555555555556 0.14285714285714285 2.0 0.14285714285714285 0.3333333333333333 21.0 0.7777777777777778 0.2 6.0 0.42857142857142855 1.0 0.003610134124755859415.0
15 29.0 1.0 0.24166666666666667 2.0 0.13333333333333333 0.3333333333333333 25.0 0.8620689655172413 0.20833333333333334 2.0 0.13333333333333333 0.3333333333333333 21.0 0.7241379310344828 0.175 2.0 0.13333333333333333 0.3333333333333333 24.0 0.8275862068965517 0.2 3.0 0.2 0.5 21.0 0.7241379310344828 0.175 6.0 0.4 1.0 0.00418782234191894521.0
16 31.0 1.0 0.22794117647058823 2.0 0.125 0.2857142857142857 27.0 0.8709677419354839 0.19852941176470587 2.0 0.125 0.2857142857142857 23.0 0.7419354838709677 0.16911764705882354 2.0 0.125 0.2857142857142857 27.0 0.8709677419354839 0.19852941176470587 3.0 0.1875 0.42857142857142855 28.0 0.9032258064516129 0.20588235294117646 7.0 0.4375 1.0 0.00475454330444335923.0
17 33.0 0.9166666666666666 0.21568627450980393 2.0 0.11764705882352941 0.2857142857142857 29.0 0.8055555555555556 0.1895424836601307 2.0 0.11764705882352941 0.2857142857142857 36.0 1.0 0.23529411764705882 3.0 0.17647058823529413 0.42857142857142855 27.0 0.75 0.17647058823529413 3.0 0.17647058823529413 0.42857142857142855 28.0 0.7777777777777778 0.1830065359477124 7.0 0.4117647058823529 1.0 0.00808763504028320327.0
18 35.0 0.8974358974358975 0.2046783625730994 2.0 0.1111111111111111 0.25 31.0 0.7948717948717948 0.18128654970760233 2.0 0.1111111111111111 0.25 39.0 1.0 0.22807017543859648 3.0 0.16666666666666666 0.375 30.0 0.7692307692307693 0.17543859649122806 3.0 0.16666666666666666 0.375 36.0 0.9230769230769231 0.21052631578947367 8.0 0.4444444444444444 1.0 0.00705480575561523430.0
19 37.0 0.8809523809523809 0.19473684210526315 2.0 0.10526315789473684 0.25 33.0 0.7857142857142857 0.1736842105263158 2.0 0.10526315789473684 0.25 42.0 1.0 0.22105263157894736 3.0 0.15789473684210525 0.375 42.0 1.0 0.22105263157894736 4.0 0.21052631578947367 0.5 36.0 0.8571428571428571 0.18947368421052632 8.0 0.42105263157894735 1.0 0.00718593597412109433.0
20 39.0 0.7647058823529411 0.18571428571428572 2.0 0.1 0.25 51.0 1.0 0.24285714285714285 3.0 0.15 0.375 42.0 0.8235294117647058 0.2 3.0 0.15 0.375 42.0 0.8235294117647058 0.2 4.0 0.2 0.5 36.0 0.7058823529411765 0.17142857142857143 8.0 0.4 1.0 0.00752043724060058636.0
21 41.0 0.7592592592592593 0.1774891774891775 2.0 0.09523809523809523 0.2222222222222222 54.0 1.0 0.23376623376623376 3.0 0.14285714285714285 0.3333333333333333 45.0 0.8333333333333334 0.19480519480519481 3.0 0.14285714285714285 0.3333333333333333 46.0 0.8518518518518519 0.19913419913419914 4.0 0.19047619047619047 0.4444444444444444 45.0 0.8333333333333334 0.19480519480519481 9.0 0.42857142857142855 1.0 0.0087876319885253941.0
22 63.0 1.0 0.2490118577075099 3.0 0.13636363636363635 0.3333333333333333 54.0 0.8571428571428571 0.2134387351778656 3.0 0.13636363636363635 0.3333333333333333 45.0 0.7142857142857143 0.17786561264822134 3.0 0.13636363636363635 0.3333333333333333 46.0 0.7301587301587301 0.18181818181818182 4.0 0.18181818181818182 0.4444444444444444 45.0 0.7142857142857143 0.17786561264822134 9.0 0.4090909090909091 1.0 0.01171040534973144545.0
23 66.0 1.0 0.2391304347826087 3.0 0.13043478260869565 0.3 57.0 0.8636363636363636 0.20652173913043478 3.0 0.13043478260869565 0.3 48.0 0.7272727272727273 0.17391304347826086 3.0 0.13043478260869565 0.3 50.0 0.7575757575757576 0.18115942028985507 4.0 0.17391304347826086 0.4 55.0 0.8333333333333334 0.19927536231884058 10.0 0.43478260869565216 1.0 0.01423931121826171948.0
24 69.0 1.0 0.23 3.0 0.125 0.3 60.0 0.8695652173913043 0.2 3.0 0.125 0.3 51.0 0.7391304347826086 0.17 3.0 0.125 0.3 65.0 0.9420289855072463 0.21666666666666667 5.0 0.20833333333333334 0.5 55.0 0.7971014492753623 0.18333333333333332 10.0 0.4166666666666667 1.0 0.01470255851745605551.0
25 72.0 1.0 0.22153846153846155 3.0 0.12 0.3 63.0 0.875 0.19384615384615383 3.0 0.12 0.3 70.0 0.9722222222222222 0.2153846153846154 4.0 0.16 0.4 65.0 0.9027777777777778 0.2 5.0 0.2 0.5 55.0 0.7638888888888888 0.16923076923076924 10.0 0.4 1.0 0.01718854904174804755.0
26 75.0 1.0 0.21367521367521367 3.0 0.11538461538461539 0.2727272727272727 66.0 0.88 0.18803418803418803 3.0 0.11538461538461539 0.2727272727272727 74.0 0.9866666666666667 0.21082621082621084 4.0 0.15384615384615385 0.36363636363636365 70.0 0.9333333333333333 0.19943019943019943 5.0 0.19230769230769232 0.45454545454545453 66.0 0.88 0.18803418803418803 11.0 0.4230769230769231 1.0 0.01805782318115234466.0
27 78.0 1.0 0.20634920634920634 3.0 0.1111111111111111 0.25 69.0 0.8846153846153846 0.18253968253968253 3.0 0.1111111111111111 0.25 78.0 1.0 0.20634920634920634 4.0 0.14814814814814814 0.3333333333333333 75.0 0.9615384615384616 0.1984126984126984 5.0 0.18518518518518517 0.4166666666666667 78.0 1.0 0.20634920634920634 12.0 0.4444444444444444 1.0 0.0225861072540283269.0
28 81.0 0.8617021276595744 0.19950738916256158 3.0 0.10714285714285714 0.25 94.0 1.0 0.2315270935960591 4.0 0.14285714285714285 0.3333333333333333 78.0 0.8297872340425532 0.1921182266009852 4.0 0.14285714285714285 0.3333333333333333 75.0 0.7978723404255319 0.18472906403940886 5.0 0.17857142857142858 0.4166666666666667 78.0 0.8297872340425532 0.1921182266009852 12.0 0.42857142857142855 1.0 0.02673745155334472775.0
29 84.0 0.8571428571428571 0.19310344827586207 3.0 0.10344827586206896 0.23076923076923078 98.0 1.0 0.22528735632183908 4.0 0.13793103448275862 0.3076923076923077 82.0 0.8367346938775511 0.18850574712643678 4.0 0.13793103448275862 0.3076923076923077 80.0 0.8163265306122449 0.1839080459770115 5.0 0.1724137931034483 0.38461538461538464 91.0 0.9285714285714286 0.20919540229885059 13.0 0.4482758620689655 1.0 0.03252196311950683680.0
30 87.0 0.8529411764705882 0.1870967741935484 3.0 0.1 0.23076923076923078 102.0 1.0 0.21935483870967742 4.0 0.13333333333333333 0.3076923076923077 86.0 0.8431372549019608 0.18494623655913978 4.0 0.13333333333333333 0.3076923076923077 99.0 0.9705882352941176 0.2129032258064516 6.0 0.2 0.46153846153846156 91.0 0.8921568627450981 0.1956989247311828 13.0 0.43333333333333335 1.0 0.03031706809997558686.0
31 90.0 0.8181818181818182 0.1814516129032258 3.0 0.0967741935483871 0.23076923076923078 106.0 0.9636363636363636 0.21370967741935484 4.0 0.12903225806451613 0.3076923076923077 110.0 1.0 0.2217741935483871 5.0 0.16129032258064516 0.38461538461538464 99.0 0.9 0.19959677419354838 6.0 0.1935483870967742 0.46153846153846156 91.0 0.8272727272727273 0.18346774193548387 13.0 0.41935483870967744 1.0 0.02736735343933105590.0
32 93.0 0.808695652173913 0.17613636363636365 3.0 0.09375 0.21428571428571427 110.0 0.9565217391304348 0.20833333333333334 4.0 0.125 0.2857142857142857 115.0 1.0 0.2178030303030303 5.0 0.15625 0.35714285714285715 105.0 0.9130434782608695 0.19886363636363635 6.0 0.1875 0.42857142857142855 105.0 0.9130434782608695 0.19886363636363635 14.0 0.4375 1.0 0.02894043922424316493.0
33 126.0 1.0 0.22459893048128343 4.0 0.12121212121212122 0.2857142857142857 110.0 0.873015873015873 0.19607843137254902 4.0 0.12121212121212122 0.2857142857142857 115.0 0.9126984126984127 0.20499108734402852 5.0 0.15151515151515152 0.35714285714285715 105.0 0.8333333333333334 0.18716577540106952 6.0 0.18181818181818182 0.42857142857142855 105.0 0.8333333333333334 0.18716577540106952 14.0 0.42424242424242425 1.0 0.03248143196105957105.0
34 130.0 1.0 0.2184873949579832 4.0 0.11764705882352941 0.26666666666666666 114.0 0.8769230769230769 0.1915966386554622 4.0 0.11764705882352941 0.26666666666666666 120.0 0.9230769230769231 0.20168067226890757 5.0 0.14705882352941177 0.3333333333333333 111.0 0.8538461538461538 0.1865546218487395 6.0 0.17647058823529413 0.4 120.0 0.9230769230769231 0.20168067226890757 15.0 0.4411764705882353 1.0 0.03339052200317383111.0
35 134.0 1.0 0.2126984126984127 4.0 0.11428571428571428 0.26666666666666666 118.0 0.8805970149253731 0.1873015873015873 4.0 0.11428571428571428 0.26666666666666666 125.0 0.9328358208955224 0.1984126984126984 5.0 0.14285714285714285 0.3333333333333333 133.0 0.9925373134328358 0.2111111111111111 7.0 0.2 0.4666666666666667 120.0 0.8955223880597015 0.19047619047619047 15.0 0.42857142857142855 1.0 0.03723335266113281118.0
36 138.0 0.9857142857142858 0.2072072072072072 4.0 0.1111111111111111 0.25 122.0 0.8714285714285714 0.1831831831831832 4.0 0.1111111111111111 0.25 130.0 0.9285714285714286 0.19519519519519518 5.0 0.1388888888888889 0.3125 140.0 1.0 0.21021021021021022 7.0 0.19444444444444445 0.4375 136.0 0.9714285714285714 0.2042042042042042 16.0 0.4444444444444444 1.0 0.037839651107788086122.0
37 142.0 0.9161290322580645 0.2019914651493599 4.0 0.10810810810810811 0.25 155.0 1.0 0.22048364153627312 5.0 0.13513513513513514 0.3125 130.0 0.8387096774193549 0.18492176386913228 5.0 0.13513513513513514 0.3125 140.0 0.9032258064516129 0.19914651493598862 7.0 0.1891891891891892 0.4375 136.0 0.8774193548387097 0.1934566145092461 16.0 0.43243243243243246 1.0 0.04082751274108887130.0
38 146.0 0.9125 0.1970310391363023 4.0 0.10526315789473684 0.25 160.0 1.0 0.21592442645074225 5.0 0.13157894736842105 0.3125 159.0 0.99375 0.2145748987854251 6.0 0.15789473684210525 0.375 140.0 0.875 0.18893387314439947 7.0 0.18421052631578946 0.4375 136.0 0.85 0.18353576248313092 16.0 0.42105263157894735 1.0 0.043295860290527344136.0
39 150.0 0.9090909090909091 0.19230769230769232 4.0 0.10256410256410256 0.23529411764705882 165.0 1.0 0.21153846153846154 5.0 0.1282051282051282 0.29411764705882354 165.0 1.0 0.21153846153846154 6.0 0.15384615384615385 0.35294117647058826 147.0 0.8909090909090909 0.18846153846153846 7.0 0.1794871794871795 0.4117647058823529 153.0 0.9272727272727272 0.19615384615384615 17.0 0.4358974358974359 1.0 0.04729890823364258147.0
40 154.0 0.9005847953216374 0.1878048780487805 4.0 0.1 0.2222222222222222 170.0 0.9941520467836257 0.2073170731707317 5.0 0.125 0.2777777777777778 171.0 1.0 0.20853658536585365 6.0 0.15 0.3333333333333333 154.0 0.9005847953216374 0.1878048780487805 7.0 0.175 0.3888888888888889 171.0 1.0 0.20853658536585365 18.0 0.45 1.0 0.0518498420715332154.0
41 158.0 0.8777777777777778 0.1835075493612079 4.0 0.0975609756097561 0.2222222222222222 175.0 0.9722222222222222 0.2032520325203252 5.0 0.12195121951219512 0.2777777777777778 177.0 0.9833333333333333 0.20557491289198607 6.0 0.14634146341463414 0.3333333333333333 180.0 1.0 0.20905923344947736 8.0 0.1951219512195122 0.4444444444444444 171.0 0.95 0.1986062717770035 18.0 0.43902439024390244 1.0 0.0653526782989502158.0
42 200.0 1.0 0.22148394241417496 5.0 0.11904761904761904 0.2777777777777778 175.0 0.875 0.1937984496124031 5.0 0.11904761904761904 0.2777777777777778 177.0 0.885 0.19601328903654486 6.0 0.14285714285714285 0.3333333333333333 180.0 0.9 0.19933554817275748 8.0 0.19047619047619047 0.4444444444444444 171.0 0.855 0.1893687707641196 18.0 0.42857142857142855 1.0 0.05998682975769043171.0
43 205.0 1.0 0.2167019027484144 5.0 0.11627906976744186 0.2631578947368421 180.0 0.8780487804878049 0.19027484143763213 5.0 0.11627906976744186 0.2631578947368421 183.0 0.8926829268292683 0.193446088794926 6.0 0.13953488372093023 0.3157894736842105 188.0 0.9170731707317074 0.19873150105708245 8.0 0.18604651162790697 0.42105263157894735 190.0 0.926829268292683 0.20084566596194503 19.0 0.4418604651162791 1.0 0.059552907943725586180.0
44 210.0 1.0 0.21212121212121213 5.0 0.11363636363636363 0.25 185.0 0.8809523809523809 0.18686868686868688 5.0 0.11363636363636363 0.25 189.0 0.9 0.19090909090909092 6.0 0.13636363636363635 0.3 196.0 0.9333333333333333 0.19797979797979798 8.0 0.18181818181818182 0.4 210.0 1.0 0.21212121212121213 20.0 0.45454545454545453 1.0 0.06497669219970703185.0
45 215.0 0.9598214285714286 0.20772946859903382 5.0 0.1111111111111111 0.25 190.0 0.8482142857142857 0.18357487922705315 5.0 0.1111111111111111 0.25 224.0 1.0 0.21642512077294687 7.0 0.15555555555555556 0.35 196.0 0.875 0.18937198067632852 8.0 0.17777777777777778 0.4 210.0 0.9375 0.2028985507246377 20.0 0.4444444444444444 1.0 0.06835031509399414190.0
46 220.0 0.9523809523809523 0.20351526364477335 5.0 0.10869565217391304 0.25 231.0 1.0 0.21369102682701202 6.0 0.13043478260869565 0.3 224.0 0.9696969696969697 0.2072155411655874 7.0 0.15217391304347827 0.35 196.0 0.8484848484848485 0.18131359851988899 8.0 0.17391304347826086 0.4 210.0 0.9090909090909091 0.1942645698427382 20.0 0.43478260869565216 1.0 0.07241034507751465196.0
47 225.0 0.9493670886075949 0.19946808510638298 5.0 0.10638297872340426 0.25 237.0 1.0 0.21010638297872342 6.0 0.1276595744680851 0.3 231.0 0.9746835443037974 0.2047872340425532 7.0 0.14893617021276595 0.35 225.0 0.9493670886075949 0.19946808510638298 9.0 0.19148936170212766 0.45 210.0 0.8860759493670886 0.18617021276595744 20.0 0.425531914893617 1.0 0.07646846771240234210.0
48 230.0 0.9465020576131687 0.195578231292517 5.0 0.10416666666666667 0.23809523809523808 243.0 1.0 0.2066326530612245 6.0 0.125 0.2857142857142857 238.0 0.9794238683127572 0.20238095238095238 7.0 0.14583333333333334 0.3333333333333333 234.0 0.9629629629629629 0.1989795918367347 9.0 0.1875 0.42857142857142855 231.0 0.9506172839506173 0.19642857142857142 21.0 0.4375 1.0 0.09679222106933594230.0
49 235.0 0.9288537549407114 0.19183673469387755 5.0 0.10204081632653061 0.22727272727272727 249.0 0.9841897233201581 0.20326530612244897 6.0 0.12244897959183673 0.2727272727272727 245.0 0.9683794466403162 0.2 7.0 0.14285714285714285 0.3181818181818182 243.0 0.9604743083003953 0.1983673469387755 9.0 0.1836734693877551 0.4090909090909091 253.0 1.0 0.20653061224489797 22.0 0.4489795918367347 1.0 0.08682870864868164235.0
50 285.0 1.0 0.2235294117647059 6.0 0.12 0.2727272727272727 249.0 0.8736842105263158 0.1952941176470588 6.0 0.12 0.2727272727272727 245.0 0.8596491228070176 0.19215686274509805 7.0 0.14 0.3181818181818182 243.0 0.8526315789473684 0.19058823529411764 9.0 0.18 0.4090909090909091 253.0 0.887719298245614 0.1984313725490196 22.0 0.44 1.0 0.09063100814819336243.0
51 291.0 1.0 0.21945701357466063 6.0 0.11764705882352941 0.2727272727272727 255.0 0.8762886597938144 0.19230769230769232 6.0 0.11764705882352941 0.2727272727272727 252.0 0.865979381443299 0.19004524886877827 7.0 0.13725490196078433 0.3181818181818182 275.0 0.9450171821305842 0.20739064856711917 10.0 0.19607843137254902 0.45454545454545453 253.0 0.8694158075601375 0.1907993966817496 22.0 0.43137254901960786 1.0 0.09519410133361816252.0
52 297.0 1.0 0.2155297532656023 6.0 0.11538461538461539 0.2608695652173913 261.0 0.8787878787878788 0.18940493468795355 6.0 0.11538461538461539 0.2608695652173913 259.0 0.8720538720538721 0.18795355587808418 7.0 0.1346153846153846 0.30434782608695654 285.0 0.9595959595959596 0.20682148040638607 10.0 0.19230769230769232 0.43478260869565216 276.0 0.9292929292929293 0.20029027576197386 23.0 0.4423076923076923 1.0 0.10782241821289062259.0
53 303.0 1.0 0.21174004192872117 6.0 0.11320754716981132 0.2608695652173913 267.0 0.8811881188118812 0.18658280922431866 6.0 0.11320754716981132 0.2608695652173913 300.0 0.9900990099009901 0.20964360587002095 8.0 0.1509433962264151 0.34782608695652173 285.0 0.9405940594059405 0.19916142557651992 10.0 0.18867924528301888 0.43478260869565216 276.0 0.9108910891089109 0.1928721174004193 23.0 0.4339622641509434 1.0 0.11774110794067383267.0
54 309.0 0.9809523809523809 0.2080808080808081 6.0 0.1111111111111111 0.2608695652173913 315.0 1.0 0.21212121212121213 7.0 0.12962962962962962 0.30434782608695654 300.0 0.9523809523809523 0.20202020202020202 8.0 0.14814814814814814 0.34782608695652173 285.0 0.9047619047619048 0.1919191919191919 10.0 0.18518518518518517 0.43478260869565216 276.0 0.8761904761904762 0.18585858585858586 23.0 0.42592592592592593 1.0 0.11262845993041992276.0
55 315.0 0.9782608695652174 0.20454545454545456 6.0 0.10909090909090909 0.25 322.0 1.0 0.20909090909090908 7.0 0.12727272727272726 0.2916666666666667 308.0 0.9565217391304348 0.2 8.0 0.14545454545454545 0.3333333333333333 295.0 0.9161490683229814 0.19155844155844157 10.0 0.18181818181818182 0.4166666666666667 300.0 0.9316770186335404 0.19480519480519481 24.0 0.43636363636363634 1.0 0.11636114120483398295.0
56 321.0 0.9756838905775076 0.20112781954887218 6.0 0.10714285714285714 0.24 329.0 1.0 0.20614035087719298 7.0 0.125 0.28 316.0 0.9604863221884499 0.19799498746867167 8.0 0.14285714285714285 0.32 305.0 0.9270516717325228 0.19110275689223058 10.0 0.17857142857142858 0.4 325.0 0.9878419452887538 0.20363408521303258 25.0 0.44642857142857145 1.0 0.12306475639343262305.0
57 327.0 0.9589442815249267 0.19782214156079855 6.0 0.10526315789473684 0.24 336.0 0.9853372434017595 0.20326678765880218 7.0 0.12280701754385964 0.28 324.0 0.9501466275659824 0.19600725952813067 8.0 0.14035087719298245 0.32 341.0 1.0 0.20629159104658198 11.0 0.19298245614035087 0.44 325.0 0.9530791788856305 0.19661222020568664 25.0 0.43859649122807015 1.0 0.1395120620727539324.0
58 333.0 0.9460227272727273 0.1946230274693162 6.0 0.10344827586206896 0.23076923076923078 343.0 0.9744318181818182 0.2004675628287551 7.0 0.1206896551724138 0.2692307692307692 332.0 0.9431818181818182 0.1940385739333723 8.0 0.13793103448275862 0.3076923076923077 352.0 1.0 0.20572764465225016 11.0 0.1896551724137931 0.4230769230769231 351.0 0.9971590909090909 0.20514319111630624 26.0 0.4482758620689655 1.0 0.1358027458190918332.0
59 339.0 0.8968253968253969 0.19152542372881357 6.0 0.1016949152542373 0.23076923076923078 350.0 0.9259259259259259 0.1977401129943503 7.0 0.11864406779661017 0.2692307692307692 378.0 1.0 0.2135593220338983 9.0 0.15254237288135594 0.34615384615384615 352.0 0.9312169312169312 0.19887005649717515 11.0 0.1864406779661017 0.4230769230769231 351.0 0.9285714285714286 0.19830508474576272 26.0 0.4406779661016949 1.0 0.13970565795898438339.0
60 399.0 1.0 0.2180327868852459 7.0 0.11666666666666667 0.2692307692307692 350.0 0.8771929824561403 0.1912568306010929 7.0 0.11666666666666667 0.2692307692307692 378.0 0.9473684210526315 0.20655737704918034 9.0 0.15 0.34615384615384615 352.0 0.8822055137844611 0.1923497267759563 11.0 0.18333333333333332 0.4230769230769231 351.0 0.8796992481203008 0.1918032786885246 26.0 0.43333333333333335 1.0 0.14591765403747559350.0
61 406.0 1.0 0.21470121628767846 7.0 0.11475409836065574 0.25925925925925924 357.0 0.8793103448275862 0.18878900052882072 7.0 0.11475409836065574 0.25925925925925924 387.0 0.9532019704433498 0.20465362242199894 9.0 0.14754098360655737 0.3333333333333333 363.0 0.8940886699507389 0.19196192490745637 11.0 0.18032786885245902 0.4074074074074074 378.0 0.9310344827586207 0.19989423585404548 27.0 0.4426229508196721 1.0 0.17104816436767578357.0
62 413.0 1.0 0.2114695340501792 7.0 0.11290322580645161 0.25925925925925924 364.0 0.8813559322033898 0.1863799283154122 7.0 0.11290322580645161 0.25925925925925924 396.0 0.9588377723970944 0.20276497695852536 9.0 0.14516129032258066 0.3333333333333333 402.0 0.9733656174334141 0.20583717357910905 12.0 0.1935483870967742 0.4444444444444444 378.0 0.9152542372881356 0.1935483870967742 27.0 0.43548387096774194 1.0 0.16109681129455566364.0
63 420.0 1.0 0.20833333333333334 7.0 0.1111111111111111 0.25925925925925924 420.0 1.0 0.20833333333333334 8.0 0.12698412698412698 0.2962962962962963 396.0 0.9428571428571428 0.19642857142857142 9.0 0.14285714285714285 0.3333333333333333 402.0 0.9571428571428572 0.19940476190476192 12.0 0.19047619047619047 0.4444444444444444 378.0 0.9 0.1875 27.0 0.42857142857142855 1.0 0.16669321060180664378.0
64 427.0 0.9976635514018691 0.20528846153846153 7.0 0.109375 0.25 428.0 1.0 0.20576923076923076 8.0 0.125 0.2857142857142857 405.0 0.9462616822429907 0.19471153846153846 9.0 0.140625 0.32142857142857145 414.0 0.9672897196261683 0.19903846153846153 12.0 0.1875 0.42857142857142855 406.0 0.9485981308411215 0.1951923076923077 28.0 0.4375 1.0 0.19260144233703613405.0
65 434.0 0.9954128440366973 0.20233100233100232 7.0 0.1076923076923077 0.2413793103448276 436.0 1.0 0.20326340326340325 8.0 0.12307692307692308 0.27586206896551724 414.0 0.9495412844036697 0.193006993006993 9.0 0.13846153846153847 0.3103448275862069 426.0 0.9770642201834863 0.1986013986013986 12.0 0.18461538461538463 0.41379310344827586 435.0 0.9977064220183486 0.20279720279720279 29.0 0.4461538461538462 1.0 0.18415093421936035414.0
66 441.0 0.9483870967741935 0.1994572591587517 7.0 0.10606060606060606 0.2413793103448276 444.0 0.9548387096774194 0.20081411126187246 8.0 0.12121212121212122 0.27586206896551724 465.0 1.0 0.21031207598371776 10.0 0.15151515151515152 0.3448275862068966 426.0 0.9161290322580645 0.1926729986431479 12.0 0.18181818181818182 0.41379310344827586 435.0 0.9354838709677419 0.19674355495251017 29.0 0.4393939393939394 1.0 0.20215439796447754426.0
67 448.0 0.9431578947368421 0.19666374012291485 7.0 0.1044776119402985 0.23333333333333334 452.0 0.9515789473684211 0.1984196663740123 8.0 0.11940298507462686 0.26666666666666666 475.0 1.0 0.20851624231782265 10.0 0.14925373134328357 0.3333333333333333 438.0 0.9221052631578948 0.1922739244951712 12.0 0.1791044776119403 0.4 465.0 0.9789473684210527 0.20412642669007902 30.0 0.44776119402985076 1.0 0.20121479034423828438.0
68 455.0 0.9381443298969072 0.1939471440750213 7.0 0.10294117647058823 0.23333333333333334 460.0 0.9484536082474226 0.19607843137254902 8.0 0.11764705882352941 0.26666666666666666 485.0 1.0 0.20673486786018755 10.0 0.14705882352941177 0.3333333333333333 481.0 0.9917525773195877 0.2050298380221654 13.0 0.19117647058823528 0.43333333333333335 465.0 0.9587628865979382 0.19820971867007672 30.0 0.4411764705882353 1.0 0.206146240234375455.0
69 462.0 0.9314516129032258 0.19130434782608696 7.0 0.10144927536231885 0.22580645161290322 468.0 0.9435483870967742 0.1937888198757764 8.0 0.11594202898550725 0.25806451612903225 495.0 0.9979838709677419 0.20496894409937888 10.0 0.14492753623188406 0.3225806451612903 494.0 0.9959677419354839 0.20455486542443063 13.0 0.18840579710144928 0.41935483870967744 496.0 1.0 0.20538302277432713 31.0 0.4492753623188406 1.0 0.23612523078918457462.0
70 469.0 0.8832391713747646 0.18873239436619718 7.0 0.1 0.22580645161290322 531.0 1.0 0.213682092555332 9.0 0.12857142857142856 0.2903225806451613 495.0 0.9322033898305084 0.19919517102615694 10.0 0.14285714285714285 0.3225806451612903 494.0 0.9303201506591338 0.19879275653923542 13.0 0.18571428571428572 0.41935483870967744 496.0 0.9340866290018832 0.19959758551307846 31.0 0.44285714285714284 1.0 0.22475314140319824469.0
71 540.0 1.0 0.2112676056338028 8.0 0.11267605633802817 0.25806451612903225 531.0 0.9833333333333333 0.20774647887323944 9.0 0.1267605633802817 0.2903225806451613 495.0 0.9166666666666666 0.1936619718309859 10.0 0.14084507042253522 0.3225806451612903 494.0 0.9148148148148149 0.19327073552425664 13.0 0.18309859154929578 0.41935483870967744 496.0 0.9185185185185185 0.19405320813771518 31.0 0.43661971830985913 1.0 0.24874091148376465494.0
72 548.0 1.0 0.2085235920852359 8.0 0.1111111111111111 0.25 540.0 0.9854014598540146 0.2054794520547945 9.0 0.125 0.28125 505.0 0.9215328467153284 0.1921613394216134 10.0 0.1388888888888889 0.3125 507.0 0.9251824817518248 0.19292237442922375 13.0 0.18055555555555555 0.40625 528.0 0.9635036496350365 0.2009132420091324 32.0 0.4444444444444444 1.0 0.241133451461792505.0
73 556.0 1.0 0.2058496853017401 8.0 0.1095890410958904 0.25 549.0 0.987410071942446 0.20325805257312107 9.0 0.1232876712328767 0.28125 515.0 0.9262589928057554 0.1906701221769715 10.0 0.136986301369863 0.3125 553.0 0.9946043165467626 0.20473898556090336 14.0 0.1917808219178082 0.4375 528.0 0.9496402877697842 0.19548315438726396 32.0 0.4383561643835616 1.0 0.26421570777893066515.0
74 564.0 0.986013986013986 0.20324324324324325 8.0 0.10810810810810811 0.25 558.0 0.9755244755244755 0.20108108108108108 9.0 0.12162162162162163 0.28125 572.0 1.0 0.20612612612612613 11.0 0.14864864864864866 0.34375 553.0 0.9667832167832168 0.19927927927927927 14.0 0.1891891891891892 0.4375 528.0 0.9230769230769231 0.19027027027027027 32.0 0.43243243243243246 1.0 0.2553732395172119528.0
75 572.0 0.9811320754716981 0.2007017543859649 8.0 0.10666666666666667 0.24242424242424243 567.0 0.9725557461406518 0.19894736842105262 9.0 0.12 0.2727272727272727 583.0 1.0 0.20456140350877192 11.0 0.14666666666666667 0.3333333333333333 567.0 0.9725557461406518 0.19894736842105262 14.0 0.18666666666666668 0.42424242424242425 561.0 0.9622641509433962 0.1968421052631579 33.0 0.44 1.0 0.28623461723327637561.0
76 580.0 0.9747899159663865 0.19822282980177716 8.0 0.10526315789473684 0.23529411764705882 576.0 0.9680672268907563 0.19685577580314423 9.0 0.11842105263157894 0.2647058823529412 594.0 0.9983193277310924 0.20300751879699247 11.0 0.14473684210526316 0.3235294117647059 581.0 0.9764705882352941 0.19856459330143542 14.0 0.18421052631578946 0.4117647058823529 595.0 1.0 0.20334928229665072 34.0 0.4473684210526316 1.0 0.2869250774383545576.0
77 588.0 0.9333333333333333 0.1958041958041958 8.0 0.1038961038961039 0.22857142857142856 585.0 0.9285714285714286 0.19480519480519481 9.0 0.11688311688311688 0.2571428571428571 605.0 0.9603174603174603 0.20146520146520147 11.0 0.14285714285714285 0.3142857142857143 595.0 0.9444444444444444 0.19813519813519814 14.0 0.18181818181818182 0.4 630.0 1.0 0.2097902097902098 35.0 0.45454545454545453 1.0 0.3044602870941162585.0
78 596.0 0.9099236641221374 0.1934436871145732 8.0 0.10256410256410256 0.22857142857142856 655.0 1.0 0.21259331385913666 10.0 0.1282051282051282 0.2857142857142857 605.0 0.9236641221374046 0.19636481661798116 11.0 0.14102564102564102 0.3142857142857143 595.0 0.9083969465648855 0.19311911716975008 14.0 0.1794871794871795 0.4 630.0 0.9618320610687023 0.2044790652385589 35.0 0.44871794871794873 1.0 0.32788944244384766595.0
79 604.0 0.9082706766917293 0.1911392405063291 8.0 0.10126582278481013 0.22857142857142856 665.0 1.0 0.21044303797468356 10.0 0.12658227848101267 0.2857142857142857 616.0 0.9263157894736842 0.1949367088607595 11.0 0.13924050632911392 0.3142857142857143 645.0 0.9699248120300752 0.20411392405063292 15.0 0.189873417721519 0.42857142857142855 630.0 0.9473684210526315 0.19936708860759494 35.0 0.4430379746835443 1.0 0.3209805488586426604.0
80 684.0 1.0 0.2111111111111111 9.0 0.1125 0.2571428571428571 665.0 0.9722222222222222 0.2052469135802469 10.0 0.125 0.2857142857142857 616.0 0.9005847953216374 0.19012345679012346 11.0 0.1375 0.3142857142857143 645.0 0.9429824561403509 0.19907407407407407 15.0 0.1875 0.42857142857142855 630.0 0.9210526315789473 0.19444444444444445 35.0 0.4375 1.0 0.35615062713623047616.0
81 693.0 1.0 0.2086720867208672 9.0 0.1111111111111111 0.2571428571428571 675.0 0.974025974025974 0.2032520325203252 10.0 0.12345679012345678 0.2857142857142857 678.0 0.9783549783549783 0.2041553748870822 12.0 0.14814814814814814 0.34285714285714286 645.0 0.9307359307359307 0.1942186088527552 15.0 0.18518518518518517 0.42857142857142855 630.0 0.9090909090909091 0.1897018970189702 35.0 0.43209876543209874 1.0 0.3484933376312256630.0
82 702.0 1.0 0.20628856890978547 9.0 0.10975609756097561 0.25 685.0 0.9757834757834758 0.20129297678518954 10.0 0.12195121951219512 0.2777777777777778 690.0 0.9829059829059829 0.20276226858654128 12.0 0.14634146341463414 0.3333333333333333 660.0 0.9401709401709402 0.1939465177784308 15.0 0.18292682926829268 0.4166666666666667 666.0 0.9487179487179487 0.1957096679400529 36.0 0.43902439024390244 1.0 0.36229825019836426660.0
83 711.0 1.0 0.20395869191049915 9.0 0.10843373493975904 0.24324324324324326 695.0 0.9774964838255977 0.1993689041881813 10.0 0.12048192771084337 0.2702702702702703 702.0 0.9873417721518988 0.20137693631669534 12.0 0.14457831325301204 0.32432432432432434 675.0 0.9493670886075949 0.193631669535284 15.0 0.18072289156626506 0.40540540540540543 703.0 0.9887482419127989 0.20166379804934023 37.0 0.4457831325301205 1.0 0.3711397647857666675.0
84 720.0 0.989010989010989 0.20168067226890757 9.0 0.10714285714285714 0.24324324324324326 705.0 0.9684065934065934 0.19747899159663865 10.0 0.11904761904761904 0.2702702702702703 714.0 0.9807692307692307 0.2 12.0 0.14285714285714285 0.32432432432432434 728.0 1.0 0.20392156862745098 16.0 0.19047619047619047 0.43243243243243246 703.0 0.9656593406593407 0.1969187675070028 37.0 0.44047619047619047 1.0 0.3885476589202881703.0
85 729.0 0.9798387096774194 0.199452804377565 9.0 0.10588235294117647 0.23684210526315788 715.0 0.9610215053763441 0.19562243502051985 10.0 0.11764705882352941 0.2631578947368421 726.0 0.9758064516129032 0.19863201094391245 12.0 0.1411764705882353 0.3157894736842105 744.0 1.0 0.20355677154582763 16.0 0.18823529411764706 0.42105263157894735 741.0 0.9959677419354839 0.2027359781121751 38.0 0.4470588235294118 1.0 0.40360331535339355715.0
86 738.0 0.9318181818181818 0.19727345629510826 9.0 0.10465116279069768 0.23684210526315788 792.0 1.0 0.21170809943865276 11.0 0.12790697674418605 0.2894736842105263 726.0 0.9166666666666666 0.19406575781876503 12.0 0.13953488372093023 0.3157894736842105 744.0 0.9393939393939394 0.19887730553327987 16.0 0.18604651162790697 0.42105263157894735 741.0 0.9356060606060606 0.19807538091419408 38.0 0.4418604651162791 1.0 0.41260242462158203726.0
87 747.0 0.9302615193026152 0.195141065830721 9.0 0.10344827586206896 0.23684210526315788 803.0 1.0 0.20977011494252873 11.0 0.12643678160919541 0.2894736842105263 793.0 0.987546699875467 0.20715778474399163 13.0 0.14942528735632185 0.34210526315789475 744.0 0.9265255292652553 0.19435736677115986 16.0 0.1839080459770115 0.42105263157894735 741.0 0.9227895392278954 0.19357366771159876 38.0 0.4367816091954023 1.0 0.41991162300109863741.0
88 756.0 0.9287469287469288 0.1930541368743616 9.0 0.10227272727272728 0.23076923076923078 814.0 1.0 0.20786516853932585 11.0 0.125 0.28205128205128205 806.0 0.9901719901719902 0.20582226762002043 13.0 0.14772727272727273 0.3333333333333333 760.0 0.9336609336609336 0.1940755873340143 16.0 0.18181818181818182 0.41025641025641024 780.0 0.9582309582309583 0.19918283963227784 39.0 0.4431818181818182 1.0 0.42700815200805664756.0
89 765.0 0.9272727272727272 0.19101123595505617 9.0 0.10112359550561797 0.23076923076923078 825.0 1.0 0.20599250936329588 11.0 0.12359550561797752 0.28205128205128205 819.0 0.9927272727272727 0.20449438202247192 13.0 0.14606741573033707 0.3333333333333333 816.0 0.9890909090909091 0.20374531835205992 17.0 0.19101123595505617 0.4358974358974359 780.0 0.9454545454545454 0.1947565543071161 39.0 0.43820224719101125 1.0 0.4550590515136719765.0
90 855.0 1.0 0.2087912087912088 10.0 0.1111111111111111 0.2564102564102564 825.0 0.9649122807017544 0.20146520146520147 11.0 0.12222222222222222 0.28205128205128205 819.0 0.9578947368421052 0.2 13.0 0.14444444444444443 0.3333333333333333 816.0 0.9543859649122807 0.19926739926739928 17.0 0.18888888888888888 0.4358974358974359 780.0 0.9122807017543859 0.19047619047619047 39.0 0.43333333333333335 1.0 0.46744585037231445780.0
91 865.0 1.0 0.20664118490205446 10.0 0.10989010989010989 0.25 836.0 0.9664739884393063 0.19971333014811277 11.0 0.12087912087912088 0.275 832.0 0.9618497109826589 0.19875776397515527 13.0 0.14285714285714285 0.325 833.0 0.9630057803468208 0.19899665551839466 17.0 0.18681318681318682 0.425 820.0 0.9479768786127167 0.19589106545628285 40.0 0.43956043956043955 1.0 0.48018312454223633820.0
92 875.0 1.0 0.20453482935951378 10.0 0.10869565217391304 0.24390243902439024 847.0 0.968 0.19798971482000935 11.0 0.11956521739130435 0.2682926829268293 845.0 0.9657142857142857 0.19752220663861617 13.0 0.14130434782608695 0.3170731707317073 850.0 0.9714285714285714 0.19869097709209912 17.0 0.18478260869565216 0.4146341463414634 861.0 0.984 0.20126227208976158 41.0 0.44565217391304346 1.0 0.493973970413208845.0
93 885.0 0.9800664451827242 0.20247083047357584 10.0 0.10752688172043011 0.23809523809523808 858.0 0.9501661129568106 0.19629375428963625 11.0 0.11827956989247312 0.2619047619047619 858.0 0.9501661129568106 0.19629375428963625 13.0 0.13978494623655913 0.30952380952380953 867.0 0.9601328903654485 0.19835277968428278 17.0 0.1827956989247312 0.40476190476190477 903.0 1.0 0.2065888812628689 42.0 0.45161290322580644 1.0 0.5172343254089355858.0
94 895.0 0.9654800431499461 0.20044792833146696 10.0 0.10638297872340426 0.23809523809523808 869.0 0.9374325782092773 0.19462486002239643 11.0 0.11702127659574468 0.2619047619047619 871.0 0.9395900755124056 0.19507278835386338 13.0 0.13829787234042554 0.30952380952380953 927.0 1.0 0.2076147816349384 18.0 0.19148936170212766 0.42857142857142855 903.0 0.9741100323624595 0.20223964165733482 42.0 0.44680851063829785 1.0 0.5213758945465088869.0
95 905.0 0.9576719576719577 0.19846491228070176 10.0 0.10526315789473684 0.23809523809523808 880.0 0.9312169312169312 0.19298245614035087 11.0 0.11578947368421053 0.2619047619047619 945.0 1.0 0.20723684210526316 14.0 0.14736842105263157 0.3333333333333333 927.0 0.9809523809523809 0.20328947368421052 18.0 0.18947368421052632 0.42857142857142855 903.0 0.9555555555555556 0.1980263157894737 42.0 0.4421052631578947 1.0 0.5400257110595703880.0
96 915.0 0.9472049689440993 0.19652061855670103 10.0 0.10416666666666667 0.23809523809523808 966.0 1.0 0.20747422680412372 12.0 0.125 0.2857142857142857 945.0 0.9782608695652174 0.2029639175257732 14.0 0.14583333333333334 0.3333333333333333 927.0 0.9596273291925466 0.19909793814432988 18.0 0.1875 0.42857142857142855 903.0 0.9347826086956522 0.19394329896907217 42.0 0.4375 1.0 0.5628292560577393903.0
97 925.0 0.9458077709611452 0.19461392804544497 10.0 0.10309278350515463 0.23255813953488372 978.0 1.0 0.20576478013885965 12.0 0.12371134020618557 0.27906976744186046 959.0 0.9805725971370143 0.20176730486008837 14.0 0.14432989690721648 0.32558139534883723 945.0 0.9662576687116564 0.19882179675994108 18.0 0.18556701030927836 0.4186046511627907 946.0 0.967280163599182 0.1990321901956659 43.0 0.44329896907216493 1.0 0.5886118412017822925.0
98 1023.0 1.0 0.2108843537414966 11.0 0.11224489795918367 0.2558139534883721 978.0 0.9560117302052786 0.20160791589363017 12.0 0.12244897959183673 0.27906976744186046 959.0 0.9374389051808406 0.1976911976911977 14.0 0.14285714285714285 0.32558139534883723 945.0 0.9237536656891495 0.19480519480519481 18.0 0.1836734693877551 0.4186046511627907 946.0 0.9247311827956989 0.19501133786848074 43.0 0.4387755102040816 1.0 0.58884596824646945.0
99 1034.0 1.0 0.2088888888888889 11.0 0.1111111111111111 0.25 990.0 0.9574468085106383 0.2 12.0 0.12121212121212122 0.2727272727272727 973.0 0.9410058027079303 0.19656565656565655 14.0 0.1414141414141414 0.3181818181818182 963.0 0.9313346228239845 0.19454545454545455 18.0 0.18181818181818182 0.4090909090909091 990.0 0.9574468085106383 0.2 44.0 0.4444444444444444 1.0 0.6067090034484863963.0


==> Data/1_20_20_Borda_egalitarian_M.txt <==
n U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 U5 U/Umax5 U/Su5 Nb5 Nb/m5 Nb/Nm5 U6 U/Umax6 U/Su6 Nb6 Nb/m6 Nb/Nm6 U7 U/Umax7 U/Su7 Nb7 Nb/m7 Nb/Nm7 U8 U/Umax8 U/Su8 Nb8 Nb/m8 Nb/Nm8 U9 U/Umax9 U/Su9 Nb9 Nb/m9 Nb/Nm9 U10 U/Umax10 U/Su10 Nb10 Nb/m10 Nb/Nm10 U11 U/Umax11 U/Su11 Nb11 Nb/m11 Nb/Nm11 U12 U/Umax12 U/Su12 Nb12 Nb/m12 Nb/Nm12 U13 U/Umax13 U/Su13 Nb13 Nb/m13 Nb/Nm13 U14 U/Umax14 U/Su14 Nb14 Nb/m14 Nb/Nm14 U15 U/Umax15 U/Su15 Nb15 Nb/m15 Nb/Nm15 U16 U/Umax16 U/Su16 Nb16 Nb/m16 Nb/Nm16 U17 U/Umax17 U/Su17 Nb17 Nb/m17 Nb/Nm17 U18 U/Umax18 U/Su18 Nb18 Nb/m18 Nb/Nm18 U19 U/Umax19 U/Su19 Nb19 Nb/m19 Nb/Nm19 TimeSW
1 210.0 1.0 1.0 20.0 1.0 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3.933906555175781e-05210.0
2 132.0 1.0 0.5116279069767442 8.0 0.4 0.6666666666666666 126.0 0.9545454545454546 0.4883720930232558 12.0 0.6 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00023698806762695312126.0
3 90.0 0.9142857142857143 0.31809145129224653 5.0 0.25 0.5555555555555556 98.4375 1.0 0.34791252485089463 6.0 0.3 0.6666666666666666 94.49999999999999 0.9599999999999999 0.3339960238568588 9.0 0.45 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00430893898010253990.0
4 74.0 0.9161904761904761 0.24673551443464614 4.0 0.2 0.5714285714285714 71.64705882352942 0.8870588235294118 0.23889018806152545 4.0 0.2 0.5714285714285714 80.76923076923077 1.0 0.26930591492347034 5.0 0.25 0.7142857142857143 73.5 0.9099999999999999 0.24506838258035799 7.0 0.35 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00515890121459960971.64705882352942
5 57.0 0.8142857142857145 0.18333333333333332 3.0 0.15 0.5 56.0 0.8000000000000002 0.18011695906432748 3.0 0.15 0.5 69.99999999999999 1.0 0.2251461988304093 4.0 0.2 0.6666666666666666 64.9090909090909 0.9272727272727275 0.2087719298245614 4.0 0.2 0.6666666666666666 63.00000000000001 0.9000000000000002 0.20263157894736844 6.0 0.3 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00658845901489257856.0
6 57.0 1.0 0.17723880597014924 3.0 0.15 0.6 56.0 0.9824561403508771 0.17412935323383083 3.0 0.15 0.6 54.6 0.9578947368421052 0.16977611940298507 3.0 0.15 0.6 52.5 0.9210526315789473 0.1632462686567164 3.0 0.15 0.6 49.0 0.8596491228070176 0.15236318407960198 3.0 0.15 0.6 52.5 0.9210526315789473 0.1632462686567164 5.0 0.25 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00724411010742187549.0
7 39.0 0.7015873015873016 0.11887782973129658 2.0 0.1 0.5 38.68421052631579 0.695906432748538 0.1179152562112051 2.0 0.1 0.5 55.588235294117645 1.0 0.1694412505219838 3.0 0.15 0.75 54.0 0.9714285714285714 0.1646000719356414 3.0 0.15 0.75 51.54545454545455 0.9272727272727274 0.15711825048402137 3.0 0.15 0.75 47.25 0.85 0.14402506294368625 3.0 0.15 0.75 41.99999999999999 0.7555555555555554 0.12802227817216552 4.0 0.2 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00962233543395996138.68421052631579
8 39.0 0.7566137566137566 0.11756633034316565 2.0 0.1 0.5 38.68421052631579 0.7504873294346978 0.11661437625131814 2.0 0.1 0.5 38.294117647058826 0.7429193899782135 0.11543843296138889 2.0 0.1 0.5 37.8 0.7333333333333333 0.11394890479414516 2.0 0.1 0.5 37.15384615384615 0.7207977207977208 0.11200106026774952 2.0 0.1 0.5 51.54545454545455 1.0 0.15538487017383432 3.0 0.15 0.75 47.25 0.9166666666666666 0.14243613099268146 3.0 0.15 0.75 41.99999999999999 0.8148148148148147 0.12660989421571683 4.0 0.2 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01019811630249023437.15384615384615
9 39.0 0.9285714285714287 0.1156566817829614 2.0 0.1 0.5 38.68421052631579 0.9210526315789475 0.11472019043249207 2.0 0.1 0.5 38.294117647058826 0.9117647058823531 0.11356334817602998 2.0 0.1 0.5 37.8 0.9000000000000001 0.11209801465117797 2.0 0.1 0.5 37.15384615384615 0.8846153846153848 0.11018180927252536 2.0 0.1 0.5 36.27272727272727 0.8636363636363638 0.10756880193799907 2.0 0.1 0.5 35.0 0.8333333333333335 0.10379445801034998 2.0 0.1 0.5 33.0 0.7857142857142858 0.09786334612404426 2.0 0.1 0.5 41.99999999999999 1.0 0.12455334961241996 4.0 0.2 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00859951972961425833.0
10 39.0 1.0 0.1128456217474141 2.0 0.1 1.0 38.68421052631579 0.9919028340080971 0.1119318920166658 2.0 0.1 1.0 38.294117647058826 0.9819004524886878 0.11080316705515321 2.0 0.1 1.0 37.8 0.9692307692307691 0.10937344877057058 2.0 0.1 1.0 37.15384615384615 0.9526627218934911 0.10750381716765485 2.0 0.1 1.0 36.27272727272727 0.9300699300699301 0.10495431952731521 2.0 0.1 1.0 35.0 0.8974358974358975 0.1012717118246024 2.0 0.1 1.0 33.0 0.8461538461538461 0.09548475686319655 2.0 0.1 1.0 29.4 0.7538461538461538 0.085068237932666 2.0 0.1 1.0 20.999999999999996 0.5384615384615383 0.060763027094761425 2.0 0.1 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00917005538940429720.999999999999996
11 20.0 0.5170068027210885 0.05771091364648296 1.0 0.05 0.5 19.95 0.5157142857142857 0.05756663636236675 1.0 0.05 0.5 38.68421052631579 1.0 0.11162505665832888 2.0 0.1 1.0 38.294117647058826 0.9899159663865548 0.11049942583488355 2.0 0.1 1.0 37.8 0.9771428571428571 0.10907362679185278 2.0 0.1 1.0 37.15384615384615 0.9604395604395605 0.10720912035096641 2.0 0.1 1.0 36.27272727272727 0.9376623376623378 0.10466661156793955 2.0 0.1 1.0 35.0 0.9047619047619048 0.10099409888134518 2.0 0.1 1.0 33.0 0.8530612244897959 0.09522300751669688 2.0 0.1 1.0 29.4 0.76 0.08483504306032995 2.0 0.1 1.0 20.999999999999996 0.5428571428571428 0.0605964593288071 2.0 0.1 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00986742973327636719.95
12 20.0 0.522273425499232 0.05753760435777002 1.0 0.05 0.5 19.95 0.5209677419354838 0.0573937603468756 1.0 0.05 0.5 19.894736842105264 0.5195246179966044 0.05723477486115018 1.0 0.05 0.5 19.833333333333332 0.517921146953405 0.05705812432145527 1.0 0.05 0.5 38.294117647058826 1.0 0.11016758952031849 2.0 0.1 1.0 37.8 0.9870967741935482 0.10874607223618533 2.0 0.1 1.0 37.15384615384615 0.9702233250620347 0.10688716501847277 2.0 0.1 1.0 36.27272727272727 0.9472140762463342 0.10435229153977382 2.0 0.1 1.0 35.0 0.9139784946236559 0.10069080762609754 2.0 0.1 1.0 33.0 0.8617511520737327 0.09493704719032053 2.0 0.1 1.0 29.4 0.7677419354838709 0.08458027840592193 2.0 0.1 1.0 20.999999999999996 0.5483870967741934 0.06041448457565851 2.0 0.1 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01368188858032226619.833333333333332
13 20.0 0.5291005291005292 0.05734654395912192 1.0 0.05 0.5 19.95 0.5277777777777778 0.057203177599224116 1.0 0.05 0.5 19.894736842105264 0.5263157894736843 0.057044720043547596 1.0 0.05 0.5 19.833333333333332 0.5246913580246914 0.0568686560927959 1.0 0.05 0.5 19.764705882352942 0.5228758169934641 0.056671878736073426 1.0 0.05 0.5 19.6875 0.5208333333333334 0.05645050420976064 1.0 0.05 0.5 37.8 1.0 0.10838496808274042 2.0 0.1 1.0 37.15384615384615 0.982905982905983 0.10653223358559957 2.0 0.1 1.0 36.27272727272727 0.9595959595959597 0.10400577745313476 2.0 0.1 1.0 35.0 0.925925925925926 0.10035645192846336 2.0 0.1 1.0 33.0 0.8730158730158731 0.09462179753255116 2.0 0.1 1.0 29.4 0.7777777777777778 0.08429941961990922 2.0 0.1 1.0 20.999999999999996 0.5555555555555555 0.060213871157078006 2.0 0.1 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01149463653564453119.6875
14 20.0 0.5383022774327122 0.05713357710171954 1.0 0.05 0.5 19.95 0.5369565217391304 0.05699074315896524 1.0 0.05 0.5 19.894736842105264 0.5354691075514875 0.05683287406434207 1.0 0.05 0.5 19.833333333333332 0.5338164251207729 0.056657463959205207 1.0 0.05 0.5 19.764705882352942 0.5319693094629157 0.05646141737111108 1.0 0.05 0.5 19.6875 0.529891304347826 0.05624086495950518 1.0 0.05 0.5 19.6 0.5275362318840581 0.05599090555968515 1.0 0.05 0.5 19.5 0.5248447204968945 0.05570523767417655 1.0 0.05 0.5 37.15384615384615 1.0 0.10613660669280976 2.0 0.1 1.0 36.27272727272727 0.9762845849802372 0.10361953301630045 2.0 0.1 1.0 35.0 0.9420289855072463 0.0999837599280092 2.0 0.1 1.0 33.0 0.8881987577639752 0.09427040221783725 2.0 0.1 1.0 29.4 0.7913043478260869 0.08398635833952772 2.0 0.1 1.0 20.999999999999996 0.5652173913043478 0.05999025595680551 2.0 0.1 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0140945911407470719.5
15 20.0 0.5513784461152882 0.05689291539579679 1.0 0.05 0.5 19.95 0.5499999999999999 0.056750683107307305 1.0 0.05 0.5 19.894736842105264 0.5484764542936288 0.056593478998976814 1.0 0.05 0.5 19.833333333333332 0.5467836257309941 0.05641880776749848 1.0 0.05 0.5 19.764705882352942 0.544891640866873 0.05622358697937566 1.0 0.05 0.5 19.6875 0.5427631578947368 0.056003963592737474 1.0 0.05 0.5 19.6 0.5403508771929825 0.055755057087880866 1.0 0.05 0.5 19.5 0.537593984962406 0.055470592510901875 1.0 0.05 0.5 19.384615384615383 0.534412955465587 0.0551423641528492 1.0 0.05 0.5 19.25 0.5307017543859649 0.05475943106845441 1.0 0.05 0.5 36.27272727272727 1.0 0.10318306019510419 2.0 0.1 1.0 35.0 0.9649122807017544 0.0995626019426444 2.0 0.1 1.0 33.0 0.9097744360902256 0.09387331040306471 2.0 0.1 1.0 29.4 0.8105263157894737 0.08363258563182129 2.0 0.1 1.0 20.999999999999996 0.5789473684210525 0.05973756116558662 2.0 0.1 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01749062538146972719.25
16 20.0 0.5714285714285714 0.056616197015889554 1.0 0.05 0.5 19.95 0.57 0.05647465652334983 1.0 0.05 0.5 19.894736842105264 0.5684210526315789 0.0563182170315954 1.0 0.05 0.5 19.833333333333332 0.5666666666666667 0.05614439537409047 1.0 0.05 0.5 19.764705882352942 0.5647058823529412 0.05595012410982026 1.0 0.05 0.5 19.6875 0.5625 0.055731568937516275 1.0 0.05 0.5 19.6 0.56 0.05548387307557177 1.0 0.05 0.5 19.5 0.5571428571428572 0.055200792090492314 1.0 0.05 0.5 19.384615384615383 0.5538461538461538 0.054874160184631406 1.0 0.05 0.5 19.25 0.55 0.054493089627793694 1.0 0.05 0.5 19.090909090909093 0.5454545454545455 0.05404273351516731 1.0 0.05 0.5 18.9 0.5399999999999999 0.05350230618001562 1.0 0.05 0.5 35.0 1.0 0.09907834477780672 2.0 0.1 1.0 33.0 0.9428571428571428 0.09341672507621776 2.0 0.1 1.0 29.4 0.84 0.08322580961335764 2.0 0.1 1.0 20.999999999999996 0.5999999999999999 0.05944700686668402 2.0 0.1 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.01381731033325195318.9
17 20.0 0.6060606060606061 0.05629086004360061 1.0 0.05 0.5 19.95 0.6045454545454545 0.056150132893491606 1.0 0.05 0.5 19.894736842105264 0.6028708133971292 0.05599459235916061 1.0 0.05 0.5 19.833333333333332 0.601010101010101 0.05582176954323727 1.0 0.05 0.5 19.764705882352942 0.5989304812834225 0.05562861463132296 1.0 0.05 0.5 19.6875 0.5965909090909091 0.05541131535541935 1.0 0.05 0.5 19.6 0.593939393939394 0.0551650428427286 1.0 0.05 0.5 19.5 0.5909090909090909 0.054883588542510596 1.0 0.05 0.5 19.384615384615383 0.5874125874125874 0.054558833580720584 1.0 0.05 0.5 19.25 0.5833333333333334 0.05417995279196559 1.0 0.05 0.5 19.090909090909093 0.578512396694215 0.053732184587073316 1.0 0.05 0.5 18.9 0.5727272727272726 0.05319486274120257 1.0 0.05 0.5 18.666666666666664 0.5656565656565656 0.05253813604069389 1.0 0.05 0.5 18.375 0.5568181818181818 0.05171722766505806 1.0 0.05 0.5 33.0 1.0 0.092879919071941 2.0 0.1 1.0 29.4 0.8909090909090909 0.0827475642640929 2.0 0.1 1.0 20.999999999999996 0.6363636363636362 0.05910540304578063 2.0 0.1 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.0140273571014404318.375
18 20.0 0.6802721088435374 0.055897544933769645 1.0 0.05 0.5 19.95 0.6785714285714286 0.05575780107143522 1.0 0.05 0.5 19.894736842105264 0.6766917293233083 0.05560334732885507 1.0 0.05 0.5 19.833333333333332 0.6746031746031746 0.05543173205932156 1.0 0.05 0.5 19.764705882352942 0.6722689075630253 0.05523992675807824 1.0 0.05 0.5 19.6875 0.6696428571428572 0.055024145794179496 1.0 0.05 0.5 19.6 0.6666666666666667 0.054779594035094255 1.0 0.05 0.5 19.5 0.663265306122449 0.05450010631042541 1.0 0.05 0.5 19.384615384615383 0.6593406593406593 0.054177620474269036 1.0 0.05 0.5 19.25 0.6547619047619048 0.05380138699875328 1.0 0.05 0.5 19.090909090909093 0.6493506493506495 0.05335674743678012 1.0 0.05 0.5 18.9 0.6428571428571428 0.05282317996241231 1.0 0.05 0.5 18.666666666666664 0.6349206349206349 0.052171041938184996 1.0 0.05 0.5 18.375 0.625 0.051355869407900864 1.0 0.05 0.5 18.000000000000004 0.6122448979591838 0.05030779044039269 1.0 0.05 0.5 17.5 0.5952380952380952 0.04891035181704844 1.0 0.05 0.5 29.4 1.0 0.08216939105264137 2.0 0.1 1.0 20.999999999999996 0.7142857142857142 0.058692422180458115 2.0 0.1 1.0 0 0 0 0 0 0 0 0 0 0 0 0 0.01439476013183593817.5
19 20.0 0.9523809523809526 0.05540972528536685 1.0 0.05 0.5 19.95 0.9500000000000002 0.05527120097215343 1.0 0.05 0.5 19.894736842105264 0.9473684210526317 0.05511809515228597 1.0 0.05 0.5 19.833333333333332 0.9444444444444445 0.05494797757465545 1.0 0.05 0.5 19.764705882352942 0.9411764705882355 0.05475784616436253 1.0 0.05 0.5 19.6875 0.9375000000000001 0.05454394832778299 1.0 0.05 0.5 19.6 0.9333333333333336 0.05430153077965951 1.0 0.05 0.5 19.5 0.9285714285714287 0.054024482153232675 1.0 0.05 0.5 19.384615384615383 0.9230769230769231 0.05370481066120171 1.0 0.05 0.5 19.25 0.9166666666666669 0.05333186058716559 1.0 0.05 0.5 19.090909090909093 0.9090909090909094 0.05289110140875927 1.0 0.05 0.5 18.9 0.9000000000000001 0.052362190394671666 1.0 0.05 0.5 18.666666666666664 0.888888888888889 0.05171574359967571 1.0 0.05 0.5 18.375 0.8750000000000001 0.05090768510593079 1.0 0.05 0.5 18.000000000000004 0.8571428571428574 0.04986875275683017 1.0 0.05 0.5 17.5 0.8333333333333335 0.04848350962469599 1.0 0.05 0.5 16.8 0.8000000000000002 0.04654416923970815 1.0 0.05 0.5 15.75 0.7500000000000001 0.04363515866222639 1.0 0.05 0.5 20.999999999999996 1.0 0.05818021154963518 2.0 0.1 1.0 0 0 0 0 0 0 0.01488971710205078115.75
20 20.0 1.0 0.05487759361769808 1.0 0.05 1.0 19.95 0.9974999999999999 0.05474039963365383 1.0 0.05 1.0 19.894736842105264 0.9947368421052631 0.054588764177604936 1.0 0.05 1.0 19.833333333333332 0.9916666666666666 0.05442028033755059 1.0 0.05 1.0 19.764705882352942 0.9882352941176471 0.05423197486925458 1.0 0.05 1.0 19.6875 0.984375 0.05402013121742155 1.0 0.05 1.0 19.6 0.9800000000000001 0.05378004174534413 1.0 0.05 1.0 19.5 0.975 0.05350565377725563 1.0 0.05 1.0 19.384615384615383 0.9692307692307691 0.05318905227561506 1.0 0.05 1.0 19.25 0.9625 0.0528196838570344 1.0 0.05 1.0 19.090909090909093 0.9545454545454547 0.05238315754416636 1.0 0.05 1.0 18.9 0.945 0.05185932596872468 1.0 0.05 1.0 18.666666666666664 0.9333333333333332 0.0512190873765182 1.0 0.05 1.0 18.375 0.91875 0.05041878913626011 1.0 0.05 1.0 18.000000000000004 0.9000000000000001 0.049389834255928286 1.0 0.05 1.0 17.5 0.875 0.048017894415485825 1.0 0.05 1.0 16.8 0.8400000000000001 0.04609717863886639 1.0 0.05 1.0 15.75 0.7875 0.04321610497393724 1.0 0.05 1.0 14.0 0.7 0.03841431553238866 1.0 0.05 1.0 10.500000000000009 0.5250000000000005 0.028810736649291516 1.0 0.05 1.0 0.01552104949951171910.500000000000009


==> Data/1_5_100_Borda_egalitarian_Tout.txt <==
m U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 TimeSW
5 5.0 1.0 0.2347417840375587 1.0 0.2 1.0 4.8 0.96 0.22535211267605632 1.0 0.2 1.0 4.5 0.9 0.2112676056338028 1.0 0.2 1.0 4.0 0.8 0.18779342723004694 1.0 0.2 1.0 2.999999999999999 0.5999999999999999 0.14084507042253516 1.0 0.2 1.0 0.00075769424438476562.999999999999999
6 6.0 0.857142857142857 0.20213363279056712 1.0 0.16666666666666666 0.5 5.833333333333333 0.8333333333333331 0.1965188096574958 1.0 0.16666666666666666 0.5 5.6 0.7999999999999998 0.18865805727119597 1.0 0.16666666666666666 0.5 5.25 0.7499999999999999 0.17686692869174622 1.0 0.16666666666666666 0.5 7.000000000000001 1.0 0.235822571588995 2.0 0.3333333333333333 1.0 0.00086975097656255.25
7 7.0 0.625 0.17621673459602016 1.0 0.14285714285714285 0.5 6.857142857142857 0.6122448979591837 0.17262047470630545 1.0 0.14285714285714285 0.5 6.666666666666666 0.5952380952380952 0.16782546152001918 1.0 0.14285714285714285 0.5 11.2 1.0 0.2819467753536322 2.0 0.2857142857142857 1.0 8.0 0.7142857142857143 0.20139055382402302 2.0 0.2857142857142857 1.0 0.00104951858520507816.666666666666666
8 8.0 0.5656565656565656 0.15498512419566873 1.0 0.125 0.5 7.875 0.5568181818181819 0.1525634816301114 1.0 0.125 0.5 14.142857142857142 1.0 0.27399155884591436 2.0 0.25 1.0 12.6 0.8909090909090909 0.24410157060817825 2.0 0.25 1.0 9.0 0.6363636363636364 0.17435826472012733 2.0 0.25 1.0 0.0012838840484619147.875
9 9.0 0.5399999999999999 0.1376547705753824 1.0 0.1111111111111111 0.5 16.666666666666668 1.0 0.25491624180626365 2.0 0.2222222222222222 1.0 15.714285714285715 0.9428571428571428 0.24034959941733433 2.0 0.2222222222222222 1.0 14.0 0.84 0.2141296431172615 2.0 0.2222222222222222 1.0 10.0 0.6 0.1529497450837582 2.0 0.2222222222222222 1.0 0.0014665126800537119.0
10 19.0 1.0 0.23451275420242151 2.0 0.2 1.0 18.333333333333336 0.9649122807017545 0.22628423651110852 2.0 0.2 1.0 17.285714285714285 0.9097744360902255 0.21335370871047368 2.0 0.2 1.0 15.4 0.8105263157894737 0.19007875866933113 2.0 0.2 1.0 10.999999999999998 0.5789473684210525 0.13577054190666507 2.0 0.2 1.0 0.00182938575744628910.999999999999998
11 21.0 1.0 0.21671826625386995 2.0 0.18181818181818182 0.6666666666666666 20.4 0.9714285714285713 0.21052631578947364 2.0 0.18181818181818182 0.6666666666666666 19.5 0.9285714285714286 0.20123839009287925 2.0 0.18181818181818182 0.6666666666666666 18.0 0.8571428571428571 0.18575851393188852 2.0 0.18181818181818182 0.6666666666666666 18.0 0.8571428571428571 0.18575851393188852 3.0 0.2727272727272727 1.0 0.002426385879516601618.0
12 23.0 0.8846153846153845 0.20255432710636675 2.0 0.16666666666666666 0.5 22.454545454545453 0.8636363636363634 0.19775066717499046 2.0 0.16666666666666666 0.5 21.666666666666668 0.8333333333333333 0.1908120472741136 2.0 0.16666666666666666 0.5 20.428571428571427 0.7857142857142856 0.1799085017155928 2.0 0.16666666666666666 0.5 26.000000000000004 1.0 0.22897445672893635 4.0 0.3333333333333333 1.0 0.003035783767700195320.428571428571427
13 25.0 0.7936507936507936 0.18825301204819275 2.0 0.15384615384615385 0.5 24.5 0.7777777777777778 0.1844879518072289 2.0 0.15384615384615385 0.5 23.8 0.7555555555555555 0.1792168674698795 2.0 0.15384615384615385 0.5 31.5 1.0 0.23719879518072287 3.0 0.23076923076923078 0.75 28.0 0.8888888888888888 0.2108433734939759 4.0 0.3076923076923077 1.0 0.0032730102539062523.8
14 27.0 0.7333333333333334 0.17520334887519995 2.0 0.14285714285714285 0.5 26.53846153846154 0.720797720797721 0.17220841983459825 2.0 0.14285714285714285 0.5 36.81818181818181 1.0 0.2389136575570908 3.0 0.21428571428571427 0.75 33.75 0.9166666666666667 0.21900418609399994 3.0 0.21428571428571427 0.75 30.0 0.8148148148148149 0.19467038763911104 4.0 0.2857142857142857 1.0 0.00371932983398437526.53846153846154
15 29.0 0.704861111111111 0.16345801917868383 2.0 0.13333333333333333 0.5 41.142857142857146 1.0 0.2319010321352756 3.0 0.2 0.75 39.27272727272727 0.9545454545454545 0.2213600761291267 3.0 0.2 0.75 36.0 0.8749999999999999 0.20291340311836614 3.0 0.2 0.75 32.00000000000001 0.7777777777777779 0.18036746943854773 4.0 0.26666666666666666 1.0 0.00397753715515136729.0
16 45.0 1.0 0.22201220586586362 3.0 0.1875 0.75 43.714285714285715 0.9714285714285714 0.2156689999839818 3.0 0.1875 0.75 41.72727272727273 0.9272727272727272 0.20586586362107354 3.0 0.1875 0.75 38.25 0.85 0.1887103749859841 3.0 0.1875 0.75 34.0 0.7555555555555555 0.16774255554309697 4.0 0.25 1.0 0.00485110282897949234.0
17 48.0 1.0 0.21164021164021163 3.0 0.17647058823529413 0.6 46.8 0.975 0.20634920634920634 3.0 0.17647058823529413 0.6 45.0 0.9375 0.1984126984126984 3.0 0.17647058823529413 0.6 42.0 0.875 0.18518518518518517 3.0 0.17647058823529413 0.6 44.99999999999999 0.9374999999999999 0.19841269841269837 5.0 0.29411764705882354 1.0 0.00539922714233398442.0
18 51.0 0.8947368421052632 0.2010995260663507 3.0 0.16666666666666666 0.6 49.875 0.875 0.19666350710900474 3.0 0.16666666666666666 0.6 48.23076923076924 0.8461538461538464 0.1901800947867299 3.0 0.16666666666666666 0.6 57.0 1.0 0.22475829383886256 4.0 0.2222222222222222 0.8 47.5 0.8333333333333334 0.18729857819905213 5.0 0.2777777777777778 1.0 0.00806999206542968847.5
19 54.0 0.873529411764706 0.19272778829008141 3.0 0.15789473684210525 0.5 52.94117647058823 0.856401384083045 0.1889488120490994 3.0 0.15789473684210525 0.5 51.42857142857142 0.8319327731092437 0.18355027456198228 3.0 0.15789473684210525 0.5 61.81818181818181 1.0 0.2206311381098575 4.0 0.21052631578947367 0.6666666666666666 60.0 0.9705882352941178 0.21414198698897935 6.0 0.3157894736842105 1.0 0.00827074050903320351.42857142857142
20 57.0 0.8142857142857145 0.18333333333333332 3.0 0.15 0.5 56.0 0.8000000000000002 0.18011695906432748 3.0 0.15 0.5 69.99999999999999 1.0 0.2251461988304093 4.0 0.2 0.6666666666666666 64.9090909090909 0.9272727272727275 0.2087719298245614 4.0 0.2 0.6666666666666666 63.00000000000001 0.9000000000000002 0.20263157894736844 6.0 0.3 1.0 0.00787925720214843856.0
21 60.0 0.7851239669421488 0.17454322751862814 3.0 0.14285714285714285 0.5 76.42105263157895 1.0 0.22231295294477899 4.0 0.19047619047619047 0.6666666666666666 73.33333333333334 0.9595959595959598 0.21333061141165663 4.0 0.19047619047619047 0.6666666666666666 68.0 0.8898071625344353 0.19781565785444521 4.0 0.19047619047619047 0.6666666666666666 66.0 0.8636363636363636 0.19199755027049095 6.0 0.2857142857142857 1.0 0.00934934616088867260.0
22 82.0 1.0 0.2165575047911884 4.0 0.18181818181818182 0.6666666666666666 79.89473684210525 0.974326059050064 0.21099762020091395 4.0 0.18181818181818182 0.6666666666666666 76.66666666666667 0.934959349593496 0.2024724638291599 4.0 0.18181818181818182 0.6666666666666666 71.0909090909091 0.8669623059866962 0.1877471937324937 4.0 0.18181818181818182 0.6666666666666666 69.0 0.8414634146341463 0.1822252174462439 6.0 0.2727272727272727 1.0 0.01189661026000976669.0
23 86.0 1.0 0.20924574209245742 4.0 0.17391304347826086 0.5714285714285714 84.0 0.9767441860465116 0.20437956204379562 4.0 0.17391304347826086 0.5714285714285714 81.0 0.9418604651162791 0.19708029197080293 4.0 0.17391304347826086 0.5714285714285714 76.0 0.8837209302325582 0.18491484184914841 4.0 0.17391304347826086 0.5714285714285714 84.0 0.9767441860465116 0.20437956204379562 7.0 0.30434782608695654 1.0 0.01357603073120117276.0
24 90.0 0.9359999999999999 0.20132282432271223 4.0 0.16666666666666666 0.5714285714285714 88.0952380952381 0.9161904761904762 0.19706202380794585 4.0 0.16666666666666666 0.5714285714285714 85.29411764705884 0.8870588235294119 0.19079614069799528 4.0 0.16666666666666666 0.5714285714285714 96.15384615384616 1.0 0.2150884875242652 5.0 0.20833333333333334 0.7142857142857143 87.49999999999999 0.9099999999999998 0.1957305236470813 7.0 0.2916666666666667 1.0 0.01633238792419433685.29411764705884
25 94.0 0.8676923076923078 0.19360878791661465 4.0 0.16 0.5714285714285714 92.18181818181819 0.850909090909091 0.18986393708650606 4.0 0.16 0.5714285714285714 108.33333333333333 1.0 0.22313069529397078 5.0 0.2 0.7142857142857143 100.0 0.9230769230769231 0.20596679565597303 5.0 0.2 0.7142857142857143 91.00000000000001 0.8400000000000002 0.1874297840469355 7.0 0.28 1.0 0.0178284645080566491.00000000000001
26 98.0 0.8620370370370372 0.18773352638024207 4.0 0.15384615384615385 0.5 96.26086956521739 0.8467391304347827 0.18440196424394675 4.0 0.15384615384615385 0.5 113.68421052631578 1.0 0.21777895648835813 5.0 0.19230769230769232 0.625 106.07142857142858 0.9330357142857144 0.20319554422351277 5.0 0.19230769230769232 0.625 108.0 0.9500000000000001 0.20689000866394025 8.0 0.3076923076923077 1.0 0.0188598632812596.26086956521739
27 102.0 0.8326530612244898 0.18072457686389706 4.0 0.14814814814814814 0.5 122.5 1.0 0.2170466731943862 5.0 0.18518518518518517 0.625 117.89473684210527 0.962406015037594 0.2088870238261762 5.0 0.18518518518518517 0.625 110.0 0.8979591836734694 0.1948990534806733 5.0 0.18518518518518517 0.625 112.0 0.9142857142857143 0.19844267263486737 8.0 0.2962962962962963 1.0 0.02115321159362793102.0
28 130.0 1.0 0.21349665601138484 5.0 0.17857142857142858 0.625 126.87499999999999 0.9759615384615383 0.208364524857265 5.0 0.17857142857142858 0.625 122.10526315789473 0.9392712550607286 0.2005312720430821 5.0 0.17857142857142858 0.625 113.92857142857142 0.8763736263736263 0.18710283864734 5.0 0.17857142857142858 0.625 116.0 0.8923076923076924 0.190504708440928 8.0 0.2857142857142857 1.0 0.02146124839782715113.92857142857142
29 135.0 1.0 0.20785219399538107 5.0 0.1724137931034483 0.5555555555555556 132.0 0.9777777777777777 0.20323325635103925 5.0 0.1724137931034483 0.5555555555555556 127.5 0.9444444444444444 0.19630484988452657 5.0 0.1724137931034483 0.5555555555555556 120.0 0.8888888888888888 0.18475750577367206 5.0 0.1724137931034483 0.5555555555555556 134.99999999999997 0.9999999999999998 0.20785219399538102 9.0 0.3103448275862069 1.0 0.02494502067565918120.0
30 140.0 0.9634408602150538 0.20150117585188712 5.0 0.16666666666666666 0.5555555555555556 137.1153846153846 0.9435897435897436 0.19734936590988394 5.0 0.16666666666666666 0.5555555555555556 132.85714285714286 0.9142857142857144 0.19122050361454596 5.0 0.16666666666666666 0.5555555555555556 145.3125 1.0 0.20914742582840964 6.0 0.2 0.6666666666666666 139.50000000000003 0.9600000000000002 0.20078152879527328 9.0 0.3 1.0 0.02538752555847168132.85714285714286
31 145.0 0.8980855855855855 0.19523971438286297 5.0 0.16129032258064516 0.5555555555555556 142.22222222222223 0.8808808808808809 0.19149948996939817 5.0 0.16129032258064516 0.5555555555555556 161.45454545454547 1.0 0.21739544372662362 6.0 0.1935483870967742 0.6666666666666666 150.0 0.929054054054054 0.20197211832709963 6.0 0.1935483870967742 0.6666666666666666 143.99999999999997 0.8918918918918917 0.1938932335940156 9.0 0.2903225806451613 1.0 0.030894041061401367142.22222222222223
32 150.0 0.8658008658008658 0.18917001655237645 5.0 0.15625 0.5555555555555556 173.25 1.0 0.2184913691179948 6.0 0.1875 0.6666666666666666 166.5 0.961038961038961 0.20997871837313786 6.0 0.1875 0.6666666666666666 154.6875 0.8928571428571429 0.1950815795696382 6.0 0.1875 0.6666666666666666 148.5 0.8571428571428571 0.1872783163868527 9.0 0.28125 1.0 0.03615379333496094148.5
33 155.0 0.8640907343329487 0.18466982353792263 5.0 0.15151515151515152 0.5 179.37931034482762 1.0 0.2137157779853779 6.0 0.18181818181818182 0.6 172.95652173913044 0.9641943734015344 0.2060635506406329 6.0 0.18181818181818182 0.6 162.0 0.9031141868512109 0.1930097510525385 6.0 0.18181818181818182 0.6 169.99999999999997 0.9477124183006533 0.20254109678352802 10.0 0.30303030303030304 1.0 0.0352175235748291155.0
34 189.0 1.0 0.21153637540135548 6.0 0.17647058823529413 0.6 184.6551724137931 0.9770114942528736 0.20667347021971513 6.0 0.17647058823529413 0.6 178.04347826086956 0.9420289855072463 0.19927339711721895 6.0 0.17647058823529413 0.6 166.76470588235293 0.8823529411764706 0.186649743001196 6.0 0.17647058823529413 0.6 174.99999999999997 0.9259259259259258 0.1958670142605143 10.0 0.29411764705882354 1.0 0.03398704528808594166.76470588235293
35 195.0 0.9948979591836735 0.20606572968403256 6.0 0.17142857142857143 0.6 190.79999999999998 0.973469387755102 0.201627390890838 6.0 0.17142857142857143 0.6 184.5 0.9413265306122449 0.19496988270104618 6.0 0.17142857142857143 0.6 196.0 1.0 0.20712247701574554 7.0 0.2 0.7 180.0 0.9183673469387755 0.19021451970833775 10.0 0.2857142857142857 1.0 0.03776669502258301180.0
36 201.0 0.9830115830115831 0.2016393645330888 6.0 0.16666666666666666 0.5454545454545454 196.93548387096772 0.9631336405529953 0.19756191951123528 6.0 0.16666666666666666 0.5454545454545454 190.92000000000002 0.9337142857142858 0.19152730087889214 6.0 0.16666666666666666 0.5454545454545454 204.4736842105263 1.0 0.20512409824850744 7.0 0.19444444444444445 0.6363636363636364 203.50000000000003 0.9952380952380955 0.2041473168282765 11.0 0.3055555555555556 1.0 0.039427757263183594190.92000000000002
37 207.0 0.9196855775803143 0.1963687112619207 6.0 0.16216216216216217 0.5454545454545454 203.0625 0.9021915584415584 0.19263343686291678 6.0 0.16216216216216217 0.5454545454545454 225.0769230769231 1.0 0.21351722376528431 7.0 0.1891891891891892 0.6363636363636364 210.0 0.9330143540669855 0.19921463461354277 7.0 0.1891891891891892 0.6363636363636364 208.99999999999997 0.9285714285714284 0.1982659934963354 11.0 0.2972972972972973 1.0 0.042769432067871094203.0625
38 213.0 0.8878363016294051 0.1912139597315436 6.0 0.15789473684210525 0.5454545454545454 239.9090909090909 1.0 0.21537073825503353 7.0 0.18421052631578946 0.6363636363636364 231.00000000000006 0.9628647214854114 0.20737288590604028 7.0 0.18421052631578946 0.6363636363636364 215.5263157894737 0.8983666061705989 0.19348187919463086 7.0 0.18421052631578946 0.6363636363636364 214.5 0.8940886699507389 0.19256053691275166 11.0 0.2894736842105263 1.0 0.04754519462585449213.0
39 252.0 1.0 0.21427909740501436 7.0 0.1794871794871795 0.6363636363636364 246.06060606060606 0.9764309764309764 0.20922874830792648 7.0 0.1794871794871795 0.6363636363636364 236.92307692307696 0.9401709401709403 0.20145898046625285 7.0 0.1794871794871795 0.6363636363636364 221.05263157894737 0.8771929824561403 0.18796412053071435 7.0 0.1794871794871795 0.6363636363636364 220.0 0.873015873015873 0.1870690532900919 11.0 0.28205128205128205 1.0 0.04734921455383301220.0
40 259.0 1.0 0.21017323234448315 7.0 0.175 0.5833333333333334 253.23529411764707 0.9777424483306837 0.2054952907660686 7.0 0.175 0.5833333333333334 244.48148148148147 0.9439439439439439 0.1983917498506983 7.0 0.175 0.5833333333333334 229.6 0.8864864864864864 0.18631573029456885 7.0 0.175 0.5833333333333334 246.00000000000003 0.9498069498069499 0.19962399674418094 12.0 0.3 1.0 0.05234789848327637229.6
41 266.0 1.0 0.20550061804697156 7.0 0.17073170731707318 0.5833333333333334 260.4 0.9789473684210526 0.20117428924598266 7.0 0.17073170731707318 0.5833333333333334 252.0 0.9473684210526315 0.19468479604449937 7.0 0.17073170731707318 0.5833333333333334 264.0 0.9924812030075187 0.20395550061804696 8.0 0.1951219512195122 0.6666666666666666 252.00000000000003 0.9473684210526316 0.1946847960444994 12.0 0.2926829268292683 1.0 0.05536770820617676252.0
42 273.0 0.9767441860465116 0.20174778945856517 7.0 0.16666666666666666 0.5384615384615384 267.5555555555556 0.9572649572649574 0.19772432926993286 7.0 0.16666666666666666 0.5384615384615384 259.48275862068965 0.9283819628647215 0.19175850899023658 7.0 0.16666666666666666 0.5384615384615384 273.6363636363636 0.979020979020979 0.20221806402606765 8.0 0.19047619047619047 0.6153846153846154 279.5 1.0 0.20655130825519769 13.0 0.30952380952380953 1.0 0.06340217590332031259.48275862068965
43 280.0 0.9358288770053477 0.19719661035015723 7.0 0.16279069767441862 0.5384615384615384 274.70270270270265 0.9181240063593004 0.1934658636678569 7.0 0.16279069767441862 0.5384615384615384 299.2 1.0 0.21071866363131084 8.0 0.18604651162790697 0.6153846153846154 280.0 0.9358288770053477 0.19719661035015723 8.0 0.18604651162790697 0.6153846153846154 286.0 0.9558823529411765 0.20142225200051772 13.0 0.3023255813953488 1.0 0.07021379470825195274.70270270270265
44 287.0 0.9043117744610284 0.1927167754486353 7.0 0.1590909090909091 0.5384615384615384 317.3684210526315 1.0 0.21310877607835513 8.0 0.18181818181818182 0.6153846153846154 306.0 0.9641791044776121 0.20547502887554842 8.0 0.18181818181818182 0.6153846153846154 286.3636363636364 0.9023066485753055 0.19228946552524587 8.0 0.18181818181818182 0.6153846153846154 292.49999999999994 0.9216417910447762 0.19640995407221537 13.0 0.29545454545454547 1.0 0.06701993942260742286.3636363636364
45 294.0 0.9031190926275994 0.18881021929216488 7.0 0.15555555555555556 0.5384615384615384 325.5384615384615 1.0 0.20906458609221393 8.0 0.17777777777777778 0.6153846153846154 314.58064516129036 0.9663394109396917 0.20202734897270047 8.0 0.17777777777777778 0.6153846153846154 324.0 0.9952741020793953 0.20807656819952863 9.0 0.2 0.6923076923076923 299.0 0.9184782608695653 0.19202127744339217 13.0 0.28888888888888886 1.0 0.06934285163879395294.0
46 340.0 1.0 0.20851498953326156 8.0 0.17391304347826086 0.6153846153846154 332.6153846153845 0.9782805429864251 0.20398615718140786 8.0 0.17391304347826086 0.6153846153846154 321.4193548387097 0.9453510436432638 0.19711986297053305 8.0 0.17391304347826086 0.6153846153846154 331.0434782608696 0.9736572890025577 0.20302213942535213 9.0 0.1956521739130435 0.6923076923076923 305.50000000000006 0.898529411764706 0.18735685088944534 13.0 0.2826086956521739 1.0 0.07471346855163574305.50000000000006
47 348.0 1.0 0.2050919377652051 8.0 0.1702127659574468 0.5714285714285714 340.7999999999999 0.9793103448275859 0.2008486562942008 8.0 0.1702127659574468 0.5714285714285714 330.0 0.9482758620689655 0.19448373408769448 8.0 0.1702127659574468 0.5714285714285714 342.0 0.9827586206896551 0.20155586987270155 9.0 0.19148936170212766 0.6428571428571429 336.0 0.9655172413793104 0.19801980198019803 14.0 0.2978723404255319 1.0 0.07750892639160156330.0
48 356.0 0.9514091350826043 0.20098432321402668 8.0 0.16666666666666666 0.5714285714285714 348.9756097560976 0.932636469221835 0.19701861445233584 8.0 0.16666666666666666 0.5714285714285714 374.18181818181824 1.0 0.2112490996805245 9.0 0.1875 0.6428571428571429 349.125 0.9330357142857141 0.19710295461263222 9.0 0.1875 0.6428571428571429 342.99999999999994 0.9166666666666664 0.19364500804048074 14.0 0.2916666666666667 1.0 0.08025741577148438342.99999999999994
49 364.0 0.9483524904214559 0.19782970094448202 8.0 0.16326530612244897 0.5333333333333333 357.1428571428571 0.9304871373836889 0.194102924788542 8.0 0.16326530612244897 0.5333333333333333 383.82352941176475 1.0 0.20860355505215664 9.0 0.1836734693877551 0.6 360.0 0.9379310344827585 0.19565574818685033 9.0 0.1836734693877551 0.6 375.0 0.9770114942528735 0.2038080710279691 15.0 0.30612244897959184 1.0 0.10262656211853027357.1428571428571
50 372.0 0.9170966632266943 0.193868349864743 8.0 0.16 0.5333333333333333 405.62790697674416 1.0 0.21139358329212599 9.0 0.18 0.6 391.5 0.9651702786377709 0.20403080368829807 9.0 0.18 0.6 367.20000000000005 0.905263157894737 0.1913668227697141 9.0 0.18 0.6 382.50000000000006 0.942982456140351 0.19934044038511883 15.0 0.3 1.0 0.0930478572845459367.20000000000005
51 380.0 0.9160639929870701 0.1903844777440155 8.0 0.1568627450980392 0.5333333333333333 414.81818181818176 1.0 0.20782879711625424 9.0 0.17647058823529413 0.6 401.1428571428572 0.9670329670329674 0.20097729831022396 9.0 0.17647058823529413 0.6 410.0 0.9883848345386809 0.205414831250122 10.0 0.19607843137254902 0.6666666666666666 389.99999999999994 0.9401709401709402 0.19539459557938432 15.0 0.29411764705882354 1.0 0.09556412696838379380.0
52 432.0 1.0 0.20778848850947176 9.0 0.17307692307692307 0.6 422.7954545454545 0.9786931818181818 0.20336117696452563 9.0 0.17307692307692307 0.6 408.8571428571429 0.9464285714285715 0.1966569623393215 9.0 0.17307692307692307 0.6 417.8846153846154 0.9673254985754987 0.20099910324567405 10.0 0.19230769230769232 0.6666666666666666 397.49999999999994 0.9201388888888887 0.191194268941007 15.0 0.28846153846153844 1.0 0.1009523868560791397.49999999999994
53 441.0 1.0 0.20478291153935455 9.0 0.16981132075471697 0.5625 431.99999999999994 0.9795918367346937 0.20060366844671462 9.0 0.16981132075471697 0.5625 418.5 0.9489795918367347 0.1943348038077548 9.0 0.16981132075471697 0.5625 430.0 0.9750566893424036 0.19967494775946135 10.0 0.18867924528301888 0.625 432.00000000000006 0.979591836734694 0.20060366844671468 16.0 0.3018867924528302 1.0 0.10299015045166016418.5
54 450.0 0.9610389610389608 0.2011261402660139 9.0 0.16666666666666666 0.5625 441.1956521739131 0.9422360248447205 0.19719106360863536 9.0 0.16666666666666666 0.5625 468.24324324324334 1.0 0.2092799027092307 10.0 0.18518518518518517 0.625 437.962962962963 0.9353321575543796 0.1957462229337954 10.0 0.18518518518518517 0.625 440.0 0.9396825396825395 0.19665667048232469 16.0 0.2962962962962963 1.0 0.12575912475585938437.962962962963
55 459.0 0.9583516483516482 0.19832950838947364 9.0 0.16363636363636364 0.5294117647058824 450.3829787234044 0.9403600654664486 0.19460617594161123 9.0 0.16363636363636364 0.5294117647058824 478.9473684210527 1.0 0.20694857543219933 10.0 0.18181818181818182 0.5882352941176471 450.0 0.9395604395604394 0.19444069449948395 10.0 0.18181818181818182 0.5882352941176471 476.0 0.9938461538461537 0.20567504573723192 17.0 0.3090909090909091 1.0 0.11661314964294434450.0
56 468.0 0.9411275223632204 0.1950850451563869 9.0 0.16071428571428573 0.5294117647058824 459.5625 0.9241600790513835 0.19156788689034626 9.0 0.16071428571428573 0.5294117647058824 489.61538461538464 0.9845951150298978 0.20409538336955993 10.0 0.17857142857142858 0.5882352941176471 497.27586206896547 1.0 0.20728864104039604 11.0 0.19642857142857142 0.6470588235294118 484.50000000000006 0.9743083003952572 0.20196304354331082 17.0 0.30357142857142855 1.0 0.12447309494018555459.5625
57 477.0 0.9263971462544589 0.1916352932173644 9.0 0.15789473684210525 0.5294117647058824 514.8979591836735 1.0 0.20686084147837694 10.0 0.17543859649122806 0.5882352941176471 498.2051282051283 0.9675803124078988 0.20015447762260877 10.0 0.17543859649122806 0.5882352941176471 506.0 0.9827189853349187 0.20328607624315803 11.0 0.19298245614035087 0.6470588235294118 493.00000000000006 0.9574712643678162 0.19806331143849196 17.0 0.2982456140350877 1.0 0.1320335865020752477.0
58 535.0 1.0 0.2072202089942107 10.0 0.1724137931034483 0.5882352941176471 523.7755102040817 0.9790196452412742 0.20287265549633485 10.0 0.1724137931034483 0.5882352941176471 506.79487179487177 0.947280134196022 0.19629558738416364 10.0 0.1724137931034483 0.5882352941176471 514.7241379310344 0.9621011923944569 0.1993668101615587 11.0 0.1896551724137931 0.6470588235294118 501.50000000000006 0.9373831775700936 0.19424473796373212 17.0 0.29310344827586204 1.0 0.15179109573364258501.50000000000006
59 545.0 1.0 0.20454118971664478 10.0 0.1694915254237288 0.5555555555555556 534.0 0.9798165137614679 0.20041283542878588 10.0 0.1694915254237288 0.5555555555555556 517.5 0.9495412844036697 0.19422030399699755 10.0 0.1694915254237288 0.5555555555555556 528.0 0.9688073394495413 0.1981610058172265 11.0 0.1864406779661017 0.6111111111111112 539.9999999999999 0.9908256880733943 0.20266466504034525 18.0 0.3050847457627119 1.0 0.14091897010803223517.5
60 555.0 0.9689163295720672 0.20124587044559406 10.0 0.16666666666666666 0.5555555555555556 544.2156862745098 0.9500891265597148 0.19733542251254066 10.0 0.16666666666666666 0.5555555555555556 572.8048780487806 1.0 0.207702011312449 11.0 0.18333333333333332 0.6111111111111112 536.8 0.9371428571428569 0.19464645631566646 11.0 0.18333333333333332 0.6111111111111112 549.0000000000001 0.9584415584415585 0.19907023941374985 18.0 0.3 1.0 0.1466832160949707536.8
61 565.0 0.9608843537414966 0.19824599623288264 10.0 0.16393442622950818 0.5555555555555556 554.4230769230769 0.9428963893249607 0.19453478799843454 10.0 0.16393442622950818 0.5555555555555556 584.5714285714287 0.9941690962099127 0.20511317739189783 11.0 0.18032786885245902 0.6111111111111112 588.0 1.0 0.20631618722997344 12.0 0.19672131147540983 0.6666666666666666 558.0 0.9489795918367347 0.19578985114681155 18.0 0.29508196721311475 1.0 0.16848444938659668554.4230769230769
62 575.0 0.9356482760738081 0.1950454361050579 10.0 0.16129032258064516 0.5555555555555556 614.5471698113207 1.0 0.20846020998778805 11.0 0.1774193548387097 0.6111111111111112 594.0000000000001 0.9665653495440732 0.20149041573287724 11.0 0.1774193548387097 0.6111111111111112 597.483870967742 0.9722343545267362 0.202672177701985 12.0 0.1935483870967742 0.6666666666666666 566.9999999999999 0.9226305609284331 0.19233176047229184 18.0 0.2903225806451613 1.0 0.1603257656097412566.9999999999999
63 585.0 0.9348366477272727 0.1926531494464929 10.0 0.15873015873015872 0.5263157894736842 625.7777777777778 1.0 0.20608215340601102 11.0 0.1746031746031746 0.5789473684210527 605.7674418604652 0.9680232558139535 0.1994923171052374 11.0 0.1746031746031746 0.5789473684210527 612.0 0.9779829545454545 0.20154483326710027 12.0 0.19047619047619047 0.631578947368421 608.0000000000001 0.9715909090909092 0.20022754677515847 19.0 0.30158730158730157 1.0 0.16858196258544922585.0
64 649.0 1.0 0.20676358319454707 11.0 0.171875 0.5789473684210527 635.5555555555555 0.9792843691148776 0.20248034512460353 11.0 0.171875 0.5789473684210527 615.2325581395348 0.9479700433582972 0.19600568292585166 11.0 0.171875 0.5789473684210527 621.5625 0.9577234206471494 0.1980223261623431 12.0 0.1875 0.631578947368421 617.5 0.9514637904468413 0.19672806259265457 19.0 0.296875 1.0 0.18849611282348633615.2325581395348
65 660.0 1.0 0.20434701839123165 11.0 0.16923076923076924 0.55 646.8 0.98 0.200260078023407 11.0 0.16923076923076924 0.55 627.0000000000001 0.9500000000000002 0.1941296674716701 11.0 0.16923076923076924 0.55 636.0 0.9636363636363636 0.1969162177224596 12.0 0.18461538461538463 0.6 660.0 1.0 0.20434701839123165 20.0 0.3076923076923077 1.0 0.183058500289917627.0000000000001
66 671.0 0.9754797441364604 0.2013479966555664 11.0 0.16666666666666666 0.55 658.0357142857142 0.9566326530612242 0.19745778360542957 11.0 0.16666666666666666 0.55 687.8666666666668 1.0 0.20640920312887576 12.0 0.18181818181818182 0.6 645.6363636363636 0.9386068476977566 0.1937370914846 12.0 0.18181818181818182 0.6 669.9999999999999 0.9740259740259737 0.20104792512552827 20.0 0.30303030303030304 1.0 0.1889815330505371645.6363636363636
67 682.0 0.9715099715099715 0.19860459537264102 11.0 0.16417910447761194 0.55 669.2631578947369 0.9533663217873745 0.194895511248534 11.0 0.16417910447761194 0.55 700.695652173913 0.9981419546636937 0.2040489391193091 12.0 0.1791044776119403 0.6 702.0 1.0 0.20442877705512316 13.0 0.19402985074626866 0.65 679.9999999999999 0.9686609686609685 0.19802217720439277 20.0 0.29850746268656714 1.0 0.21673274040222168669.2631578947369
68 693.0 0.9425918108906711 0.1956781155738529 11.0 0.16176470588235295 0.55 735.2068965517242 1.0 0.2075958154028023 12.0 0.17647058823529413 0.6 711.0 0.9670747150696496 0.20076066403031662 12.0 0.17647058823529413 0.6 712.3235294117646 0.9688749286122215 0.20113438082858598 13.0 0.19117647058823528 0.65 689.9999999999999 0.9385113268608412 0.19483102416444226 20.0 0.29411764705882354 1.0 0.20775794982910156689.9999999999999
69 704.0 0.9418594104308389 0.1934976322164074 11.0 0.15942028985507245 0.5238095238095238 747.4576271186442 1.0 0.20544216055334089 12.0 0.17391304347826086 0.5714285714285714 723.8297872340427 0.9683890577507599 0.19894794028053012 12.0 0.17391304347826086 0.5714285714285714 728.0000000000001 0.973968253968254 0.2000941424056031 13.0 0.18840579710144928 0.6190476190476191 735.0 0.9833333333333332 0.2020181245441185 21.0 0.30434782608695654 1.0 0.2338871955871582704.0
70 774.0 1.0 0.20638867306015476 12.0 0.17142857142857143 0.5714285714285714 758.1355932203389 0.9795033504138746 0.20215839674989539 12.0 0.17142857142857143 0.5714285714285714 734.1702127659576 0.9485403265710046 0.1957679793450355 12.0 0.17142857142857143 0.5714285714285714 738.4000000000001 0.9540051679586564 0.1968958607075172 13.0 0.18571428571428572 0.6190476190476191 745.5000000000001 0.9631782945736436 0.19878909013739718 21.0 0.3 1.0 0.22440624237060547734.1702127659576
71 786.0 0.9831144465290804 0.20359002253477346 12.0 0.16901408450704225 0.5714285714285714 770.4000000000001 0.9636022514071293 0.1995493045302665 12.0 0.16901408450704225 0.5714285714285714 799.5000000000002 1.0 0.20708679773098146 13.0 0.18309859154929578 0.6190476190476191 748.8000000000001 0.9365853658536584 0.1939544642163338 13.0 0.18309859154929578 0.6190476190476191 756.0000000000001 0.9455909943714821 0.19581941098764472 21.0 0.29577464788732394 1.0 0.24740123748779297748.8000000000001
72 798.0 0.9810326659641727 0.2010243858863984 12.0 0.16666666666666666 0.5714285714285714 782.655737704918 0.962168978562421 0.1971590088127785 12.0 0.16666666666666666 0.5714285714285714 813.4285714285716 1.0 0.20491100129558765 13.0 0.18055555555555555 0.6190476190476191 809.0833333333335 0.9946581196581197 0.20381639124593173 14.0 0.19444444444444445 0.6666666666666666 766.4999999999999 0.9423076923076921 0.19308921275930369 21.0 0.2916666666666667 1.0 0.2416846752166748766.4999999999999
73 810.0 0.9790649325533047 0.1989085457955439 12.0 0.1643835616438356 0.5454545454545454 794.9032258064516 0.9608171273587628 0.19520128974487425 12.0 0.1643835616438356 0.5454545454545454 827.3199999999999 1.0 0.20316175075008563 13.0 0.1780821917808219 0.5909090909090909 826.0 0.9984044867765799 0.2028376034902707 14.0 0.1917808219178082 0.6363636363636364 814.0 0.9838998211091236 0.19989081021922558 22.0 0.3013698630136986 1.0 0.27452826499938965794.9032258064516
74 822.0 0.9484615384615384 0.19621281441156263 12.0 0.16216216216216217 0.5454545454545454 866.6666666666667 1.0 0.2068748246026208 13.0 0.17567567567567569 0.5909090909090909 838.5 0.9674999999999999 0.20015139280303562 13.0 0.17567567567567569 0.5909090909090909 837.1621621621621 0.9659563409563408 0.19983204860913237 14.0 0.1891891891891892 0.6363636363636364 824.9999999999999 0.9519230769230768 0.1969289195736486 22.0 0.2972972972972973 1.0 0.26151275634765625822.0
75 897.0 1.0 0.20815800476279533 13.0 0.17333333333333334 0.5909090909090909 878.2222222222222 0.9790660225442833 0.203800429783864 13.0 0.17333333333333334 0.5909090909090909 849.6800000000001 0.9472463768115943 0.19717691581588845 13.0 0.17333333333333334 0.5909090909090909 848.3243243243242 0.9457350326915542 0.19686231743935093 14.0 0.18666666666666668 0.6363636363636364 836.0 0.9319955406911928 0.19400233219810134 22.0 0.29333333333333333 1.0 0.29344606399536133836.0
76 910.0 1.0 0.2060753592882613 13.0 0.17105263157894737 0.5652173913043478 891.5156250000001 0.9796875000000002 0.2018894535527185 13.0 0.17105263157894737 0.5652173913043478 863.607843137255 0.9490196078431374 0.19556955665787937 13.0 0.17105263157894737 0.5652173913043478 865.2368421052631 0.9508097165991902 0.19593845396294804 14.0 0.18421052631578946 0.6086956521739131 885.5000000000001 0.9730769230769232 0.20052717653819274 23.0 0.3026315789473684 1.0 0.2825913429260254863.607843137255
77 923.0 0.9924731182795699 0.2036493612514617 13.0 0.16883116883116883 0.5652173913043478 904.8 0.9729032258064516 0.19963374004368642 13.0 0.16883116883116883 0.5652173913043478 877.5000000000001 0.9435483870967744 0.1936103082320235 13.0 0.16883116883116883 0.5652173913043478 930.0 1.0 0.20519383094675991 15.0 0.19480519480519481 0.6521739130434783 897.0 0.964516129032258 0.19791275952606843 23.0 0.2987012987012987 1.0 0.30994486808776855877.5000000000001
78 936.0 0.9857917850684575 0.20111777648055798 13.0 0.16666666666666666 0.5652173913043478 918.0757575757575 0.9669140383426096 0.1972664049191668 13.0 0.16666666666666666 0.5652173913043478 949.490566037736 1.0 0.20401648657134175 14.0 0.1794871794871795 0.6086956521739131 941.9230769230769 0.9920299480739039 0.20239046457958845 15.0 0.19230769230769232 0.6521739130434783 908.4999999999999 0.9568288854003136 0.19520886744934499 23.0 0.2948717948717949 1.0 0.34285569190979004908.4999999999999
79 949.0 0.9839861751152073 0.19916941827606957 13.0 0.16455696202531644 0.5416666666666666 931.3432835820896 0.9656785198431803 0.19546375132388757 13.0 0.16455696202531644 0.5416666666666666 964.4444444444446 1.0 0.20241078920925937 14.0 0.17721518987341772 0.5833333333333334 959.9999999999998 0.9953917050691241 0.20147802059539174 15.0 0.189873417721519 0.625 959.9999999999999 0.9953917050691242 0.20147802059539177 24.0 0.3037974683544304 1.0 0.3072652816772461931.3432835820896
80 962.0 0.9534887110644685 0.1966706452165704 13.0 0.1625 0.5416666666666666 1008.9264705882354 1.0 0.20626426189882058 14.0 0.175 0.5833333333333334 976.5 0.9678604224058769 0.1996350156486289 14.0 0.175 0.5833333333333334 971.9999999999998 0.9634002361275086 0.19871503861799003 15.0 0.1875 0.625 972.0000000000001 0.9634002361275089 0.1987150386179901 24.0 0.3 1.0 0.3336329460144043962.0
81 1043.0 1.0 0.20773011317964574 14.0 0.1728395061728395 0.5833333333333334 1021.3823529411764 0.9792735886300827 0.20342461339996495 14.0 0.1728395061728395 0.5833333333333334 988.5555555555555 0.947800149142431 0.19688663225304232 14.0 0.1728395061728395 0.5833333333333334 983.9999999999998 0.9434324065196547 0.1959793205836734 15.0 0.18518518518518517 0.625 984.0 0.9434324065196549 0.19597932058367346 24.0 0.2962962962962963 1.0 0.36378026008605957983.9999999999998
82 1057.0 1.0 0.2058096229532259 14.0 0.17073170731707318 0.56 1035.695652173913 0.9798445148286783 0.20166143014967686 14.0 0.17073170731707318 0.56 1003.5454545454545 0.9494280553883202 0.19540143010068467 14.0 0.17073170731707318 0.56 1002.0731707317073 0.9480351662551629 0.19511476011337395 15.0 0.18292682926829268 0.6 1037.5000000000002 0.9815515610217599 0.20201275668303872 25.0 0.3048780487804878 1.0 0.422781229019165041002.0731707317073
83 1071.0 0.9990671641791045 0.2035541195476575 14.0 0.1686746987951807 0.56 1050.0 0.9794776119402985 0.199562862301625 14.0 0.1686746987951807 0.56 1018.5000000000002 0.9500932835820898 0.1935759764325763 14.0 0.1686746987951807 0.56 1072.0 1.0 0.2037441794165162 16.0 0.1927710843373494 0.64 1050.0 0.9794776119402985 0.199562862301625 25.0 0.30120481927710846 1.0 0.439919710159301761018.5000000000002
84 1085.0 0.9899159663865545 0.20120126199162802 14.0 0.16666666666666666 0.56 1064.2957746478871 0.9710261569416496 0.1973618921580758 14.0 0.16666666666666666 0.56 1096.0526315789475 1.0 0.20325085039901306 15.0 0.17857142857142858 0.6 1084.7619047619046 0.9896987366375118 0.20115710986040317 16.0 0.19047619047619047 0.64 1062.5000000000002 0.9693877551020409 0.19702888559088003 25.0 0.2976190476190476 1.0 0.44458389282226561062.5000000000002
85 1099.0 0.983005366726297 0.19939574204076524 14.0 0.16470588235294117 0.5384615384615384 1078.5833333333333 0.9647435897435896 0.19569146870136672 14.0 0.16470588235294117 0.5384615384615384 1112.0689655172416 0.9946949602122018 0.20176689406716702 15.0 0.17647058823529413 0.5769230769230769 1104.0 0.9874776386404294 0.20030291102184244 16.0 0.18823529411764706 0.6153846153846154 1118.0 1.0 0.20284298416885854 26.0 0.3058823529411765 1.0 0.47978305816650391078.5833333333333
86 1113.0 0.957842617152962 0.1970670644889776 14.0 0.16279069767441862 0.5384615384615384 1161.986301369863 1.0 0.20574054751784665 15.0 0.1744186046511628 0.5769230769230769 1125.0000000000002 0.9681697612732098 0.1991917767745731 15.0 0.1744186046511628 0.5769230769230769 1116.8372093023256 0.961144901610018 0.19774647830123196 16.0 0.18604651162790697 0.6153846153846154 1131.0 0.9733333333333334 0.20025413291737076 26.0 0.3023255813953488 1.0 0.493687868118286131113.0
87 1200.0 1.0 0.20736319331527148 15.0 0.1724137931034483 0.5769230769230769 1175.3424657534244 0.9794520547945204 0.203102305781396 15.0 0.1724137931034483 0.5769230769230769 1137.9310344827588 0.9482758620689657 0.19663751090241263 15.0 0.1724137931034483 0.5769230769230769 1129.6744186046512 0.9413953488372093 0.19521074570702768 16.0 0.1839080459770115 0.6153846153846154 1143.9999999999998 0.9533333333333331 0.1976862442938921 26.0 0.2988505747126437 1.0 0.45847892761230471129.6744186046512
88 1215.0 1.0 0.20523019598005307 15.0 0.17045454545454544 0.5769230769230769 1190.6756756756756 0.97997997997998 0.20112148334781976 15.0 0.17045454545454544 0.5769230769230769 1153.9830508474577 0.9497802887633396 0.19492359480089158 15.0 0.17045454545454544 0.5769230769230769 1203.5227272727273 0.9905536849981295 0.20329152690092986 17.0 0.19318181818181818 0.6538461538461539 1156.9999999999998 0.9522633744855965 0.19543319897030564 26.0 0.29545454545454547 1.0 0.478566408157348631153.9830508474577
89 1230.0 0.995145631067961 0.20300227308531948 15.0 0.16853932584269662 0.5769230769230769 1206.0000000000002 0.9757281553398058 0.19904125312267915 15.0 0.16853932584269662 0.5769230769230769 1236.0000000000002 1.0 0.20399252807597962 16.0 0.1797752808988764 0.6153846153846154 1217.0454545454545 0.9846646072374226 0.20086422253730338 17.0 0.19101123595505617 0.6538461538461539 1170.0000000000002 0.9466019417475728 0.19309972317871857 26.0 0.29213483146067415 1.0 0.461815357208251951170.0000000000002
90 1245.0 0.993524332810047 0.2012761866148724 15.0 0.16666666666666666 0.5555555555555556 1221.3157894736842 0.974624060150376 0.19744721667292808 15.0 0.16666666666666666 0.5555555555555556 1253.1147540983607 1.0 0.20258807959498118 16.0 0.17777777777777778 0.5925925925925926 1237.6 0.9876190476190475 0.20007984622856712 17.0 0.18888888888888888 0.6296296296296297 1228.5000000000002 0.980357142857143 0.19860867088865125 27.0 0.3 1.0 0.4897742271423341221.3157894736842
91 1260.0 0.9621945414154236 0.19906497162450795 15.0 0.16483516483516483 0.5555555555555556 1309.5064935064936 1.0 0.2068864071206183 16.0 0.17582417582417584 0.5925925925925926 1266.8852459016393 0.9674524350843603 0.2001527583546965 16.0 0.17582417582417584 0.5925925925925926 1251.2 0.9554744525547445 0.19767467658459076 17.0 0.18681318681318682 0.6296296296296297 1241.9999999999998 0.9484489051094888 0.19622118631558638 27.0 0.2967032967032967 1.0 0.485589742660522461241.9999999999998
92 1275.0 0.961650034810861 0.19741364690286223 15.0 0.16304347826086957 0.5357142857142857 1325.8461538461538 1.0 0.2052863721277667 16.0 0.17391304347826086 0.5714285714285714 1284.0000000000002 0.9684381527036438 0.19880715499864718 16.0 0.17391304347826086 0.5714285714285714 1271.6739130434783 0.959141382546137 0.19689865478050694 17.0 0.18478260869565216 0.6071428571428571 1302.0 0.9820143884892086 0.20159417119021697 28.0 0.30434782608695654 1.0 0.51625061035156251271.6739130434783
93 1290.0 0.9555555555555556 0.19547656380824793 15.0 0.16129032258064516 0.5357142857142857 1342.1772151898733 0.9942053445850914 0.20338309305972077 16.0 0.17204301075268819 0.5714285714285714 1301.0793650793655 0.9637624926513819 0.19715544459498552 16.0 0.17204301075268819 0.5714285714285714 1350.0 1.0 0.20456849700863158 18.0 0.1935483870967742 0.6428571428571429 1315.9999999999998 0.9748148148148147 0.19941640152841414 28.0 0.3010752688172043 1.0 0.54348134994506841290.0
94 1384.0 1.0 0.20504499481047775 16.0 0.1702127659574468 0.5714285714285714 1356.4556962025317 0.9800980463891125 0.20096419883561495 16.0 0.1702127659574468 0.5714285714285714 1314.9206349206352 0.9500871639599965 0.19481061760367901 16.0 0.1702127659574468 0.5714285714285714 1364.3617021276596 0.9858104784159389 0.2021355044309108 18.0 0.19148936170212766 0.6428571428571429 1330.0 0.9609826589595376 0.1970446843193175 28.0 0.2978723404255319 1.0 0.5643663406372071314.9206349206352
95 1400.0 0.9982174688057037 0.20295669033775013 16.0 0.16842105263157894 0.5714285714285714 1372.8 0.9788235294117643 0.1990135317826167 16.0 0.16842105263157894 0.5714285714285714 1402.5000000000005 1.0 0.2033191129990676 17.0 0.17894736842105263 0.6071428571428571 1378.723404255319 0.9830469905563769 0.19987224215632535 18.0 0.18947368421052632 0.6428571428571429 1344.0000000000002 0.9582887700534758 0.19483842272424015 28.0 0.29473684210526313 1.0 0.61346721649169921344.0000000000002
96 1416.0 0.9967079615351294 0.20134370688389613 16.0 0.16666666666666666 0.5517241379310345 1389.1358024691356 0.9777985268181344 0.19752383604115217 16.0 0.16666666666666666 0.5517241379310345 1420.6769230769232 1.0 0.20200872738468606 17.0 0.17708333333333334 0.5862068965517241 1400.4375 0.9857536764705881 0.19913084569859907 18.0 0.1875 0.6206896551724138 1406.5000000000002 0.9900210084033614 0.19999288399166662 29.0 0.3020833333333333 1.0 0.59374809265136721389.1358024691356
97 1432.0 0.9655149731125328 0.19926682004499846 16.0 0.16494845360824742 0.5517241379310345 1483.1463414634145 1.0 0.20638397704244973 17.0 0.17525773195876287 0.5862068965517241 1435.323076923077 0.9677555321390939 0.1997292355276985 17.0 0.17525773195876287 0.5862068965517241 1414.875 0.9539685737308623 0.19688382822008882 18.0 0.18556701030927836 0.6206896551724138 1421.0000000000002 0.9580983078162775 0.19773613916476454 29.0 0.29896907216494845 1.0 0.59890079498291021414.875
98 1448.0 0.9650077885372003 0.19771923142993306 16.0 0.16326530612244897 0.5333333333333333 1500.5060240963855 1.0 0.20488874160243228 17.0 0.17346938775510204 0.5666666666666667 1453.5000000000002 0.9686732186732189 0.19847023679793352 17.0 0.17346938775510204 0.5666666666666667 1436.5102040816328 0.9573505077706759 0.19615034080958335 18.0 0.1836734693877551 0.6 1485.0 0.9896661367249603 0.2027714493601178 30.0 0.30612244897959184 1.0 0.62075710296630861436.5102040816328
99 1464.0 0.9631578947368421 0.19589218021546495 16.0 0.16161616161616163 0.5333333333333333 1517.857142857143 0.9985902255639098 0.20309859629091678 17.0 0.1717171717171717 0.5666666666666667 1471.6417910447763 0.9681853888452475 0.1969146987322083 17.0 0.1717171717171717 0.5666666666666667 1520.0 1.0 0.20338532372097454 19.0 0.1919191919191919 0.6333333333333333 1499.9999999999998 0.9868421052631577 0.20070920104043538 30.0 0.30303030303030304 1.0 0.63096880912780761464.0


==> Data/5_100_Lexicographic_egalitarian_alpha.txt <==
alpha U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 SW
0.0 1.2676506002282294e+30 1.0 0.5 1.0 0.01 0.010416666666666666 6.338253001141147e+29 0.5 0.25 1.0 0.01 0.010416666666666666 3.1691265005705735e+29 0.25 0.125 1.0 0.01 0.010416666666666666 1.5845632502852868e+29 0.125 0.0625 1.0 0.01 0.010416666666666666 1.5845632502852868e+29 0.125 0.0625 96.0 0.96 1.0 1.5845632502852868e+29
0.01 1.2676506002282294e+30 1.0 0.4904610302721109 1.0 0.01 0.010416666666666666 6.401001705852444e+29 0.50495 0.2476582972359024 1.0 0.01 0.010416666666666666 3.2629262427117035e+29 0.25739949494949493 0.1262444214844503 1.0 0.01 0.010416666666666666 1.6935618970836216e+29 0.13359847711811998 0.06552484673013816 1.0 0.01 0.010416666666666666 1.812106533026254e+29 0.14295 0.07011140427739826 96.0 0.96 1.0 1.6935618970836216e+29
0.02 1.2676506002282294e+30 1.0 0.4812792145554967 1.0 0.01 0.010416666666666666 6.463750410563742e+29 0.5099 0.24540427150184776 1.0 0.01 0.010416666666666666 3.3567259848528336e+29 0.26479898989898987 0.12744224987367475 1.0 0.01 0.010416666666666666 1.8025605438819565e+29 0.14219695423623996 0.06843643844700148 1.0 0.01 0.010416666666666666 2.039649815767221e+29 0.1609 0.07743782562197941 96.0 0.96 1.0 1.8025605438819565e+29
0.03 1.2676506002282294e+30 1.0 0.4724348628515494 1.0 0.01 0.010416666666666666 6.52649911527504e+29 0.51485 0.24323308913912023 1.0 0.01 0.010416666666666666 3.450525726993964e+29 0.27219848484848486 0.1285960538577935 1.0 0.01 0.010416666666666666 1.911559190680291e+29 0.1507954313543599 0.07124101893053726 1.0 0.01 0.010416666666666666 2.2671930985081884e+29 0.17885 0.08449497522099961 96.0 0.96 1.0 1.911559190680291e+29
0.04 1.2676506002282294e+30 1.0 0.463909706397323 1.0 0.01 0.010416666666666666 6.589247819986337e+29 0.5198 0.2411402653853285 1.0 0.01 0.010416666666666666 3.5443254691350944e+29 0.2795979797979798 0.12970821671736546 1.0 0.01 0.010416666666666666 2.020557837478626e+29 0.1593939084724799 0.07394438128098992 1.0 0.01 0.010416666666666666 2.494736381249155e+29 0.19679999999999997 0.09129743021899316 96.0 0.96 1.0 2.020557837478626e+29
0.05 1.2676506002282294e+30 1.0 0.45568677170645205 1.0 0.01 0.010416666666666666 6.651996524697633e+29 0.5247499999999999 0.2391216334529607 1.0 0.01 0.010416666666666666 3.6381252112762244e+29 0.2869974747474747 0.13078095275558074 1.0 0.01 0.010416666666666666 2.1295564842769608e+29 0.16799238559059987 0.07655190786104595 1.0 0.01 0.010416666666666666 2.7222796639901226e+29 0.21475 0.09785873422396058 96.0 0.96 1.0 2.1295564842769608e+29
0.06 1.2676506002282294e+30 1.0 0.4477502677727279 1.0 0.01 0.010416666666666666 6.71474522940893e+29 0.5297 0.23717331683921397 1.0 0.01 0.010416666666666666 3.7319249534173545e+29 0.29439696969696966 0.13181632201329785 1.0 0.01 0.010416666666666666 2.2385551310752957e+29 0.17659086270871985 0.07906860606404635 1.0 0.01 0.010416666666666666 2.9498229467310897e+29 0.2327 0.10419148731071379 96.0 0.96 1.0 2.2385551310752957e+29
0.07 1.2676506002282294e+30 1.0 0.43387138419676546 1.0 0.01 0.010526315789473684 6.777493934120228e+29 0.53465 0.23196933556080063 1.0 0.01 0.010526315789473684 3.825724695558485e+29 0.30179646464646465 0.1309408498618518 1.0 0.01 0.010526315789473684 3.514675844138306e+29 0.2772590367965368 0.12029476207597535 2.0 0.02 0.021052631578947368 2.4227972096862033e+29 0.191125 0.08292366830460679 95.0 0.95 1.0 2.4227972096862033e+29
0.08 1.2676506002282294e+30 1.0 0.4258258768231894 1.0 0.01 0.010526315789473684 6.840242638831527e+29 0.5396000000000001 0.22977564313379303 1.0 0.01 0.010526315789473684 3.919524437699615e+29 0.3091959595959596 0.13166364060513694 1.0 0.01 0.010526315789473684 3.677223125382646e+29 0.2900817563388992 0.12352431824342254 2.0 0.02 0.021052631578947368 2.6557280074781405e+29 0.2095 0.08921052119445817 95.0 0.95 1.0 2.6557280074781405e+29
0.09 1.2676506002282294e+30 1.0 0.4180733213151473 1.0 0.01 0.010526315789473684 6.902991343542823e+29 0.54455 0.22766182712216346 1.0 0.01 0.010526315789473684 4.013324179840746e+29 0.31659545454545457 0.13236011319509694 1.0 0.01 0.010526315789473684 3.839770406626985e+29 0.30290447588126157 0.12663628027290297 2.0 0.02 0.021052631578947368 2.8886588052700777e+29 0.227875 0.09526845809468919 95.0 0.95 1.0 2.8886588052700777e+29
0.1 1.2676506002282294e+30 1.0 0.4105980033836246 1.0 0.01 0.010526315789473684 6.96574004825412e+29 0.5495 0.22562360285930175 1.0 0.01 0.010526315789473684 4.107123921981876e+29 0.3239949494949495 0.13303167936900456 1.0 0.01 0.010526315789473684 4.002317687871325e+29 0.31572719542362404 0.1296369560548515 2.0 0.02 0.021052631578947368 3.121589603062015e+29 0.24625 0.10110975833321757 95.0 0.95 1.0 3.121589603062015e+29
0.11 1.2676506002282294e+30 1.0 0.40338531290769086 1.0 0.01 0.010526315789473684 7.028488752965418e+29 0.55445 0.2236569867416692 1.0 0.01 0.010526315789473684 4.200923664123006e+29 0.33139444444444444 0.1336796516680926 1.0 0.01 0.010526315789473684 4.164864969115664e+29 0.3285499149659864 0.13253221025434964 2.0 0.02 0.021052631578947368 3.354520400853952e+29 0.264625 0.1067458384281977 95.0 0.95 1.0 3.354520400853952e+29
0.12 1.2676506002282294e+30 1.0 0.3964216486279086 1.0 0.01 0.010526315789473684 7.091237457676715e+29 0.5594 0.22175827024245204 1.0 0.01 0.010526315789473684 4.294723406264136e+29 0.33879393939393937 0.13430525199968918 1.0 0.01 0.010526315789473684 4.327412250360003e+29 0.34137263450834876 0.13532750256825207 2.0 0.02 0.021052631578947368 3.587451198645889e+29 0.283 0.11218732656169811 95.0 0.95 1.0 3.587451198645889e+29
0.13 1.2676506002282294e+30 1.0 0.3896943325439174 1.0 0.01 0.010526315789473684 7.153986162388013e+29 0.56435 0.2199239965711598 1.0 0.01 0.010526315789473684 4.388523148405266e+29 0.3461934343434343 0.1349096193275511 1.0 0.01 0.010526315789473684 4.489959531604343e+29 0.35419535405071123 0.13802792208694842 2.0 0.02 0.021052631578947368 3.8203819964378264e+29 0.301375 0.1174441294704231 95.0 0.95 1.0 3.8203819964378264e+29
0.14 1.2676506002282294e+30 1.0 0.3831915328826649 1.0 0.01 0.010526315789473684 7.21673486709931e+29 0.5693 0.21815093967010113 1.0 0.01 0.010526315789473684 4.482322890546397e+29 0.3535929292929293 0.1354938165922293 1.0 0.01 0.010526315789473684 4.652506812848682e+29 0.3670180735930736 0.14063821821577258 2.0 0.02 0.021052631578947368 4.053312794229764e+29 0.31975000000000003 0.12252549263923211 95.0 0.95 1.0 4.053312794229764e+29
0.15 1.2676506002282294e+30 1.0 0.37690219465258945 1.0 0.01 0.010526315789473684 7.279483571810606e+29 0.5742499999999999 0.21643608527924946 1.0 0.01 0.010526315789473684 4.576122632687527e+29 0.3609924242424242 0.13605883694992832 1.0 0.01 0.010526315789473684 4.815054094093021e+29 0.37984079313543595 0.14316282855132603 2.0 0.02 0.021052631578947368 4.2862435920217e+29 0.33812499999999995 0.1274400545669068 95.0 0.95 1.0 4.2862435920217e+29
0.16 1.2676506002282294e+30 1.0 0.370815976926272 1.0 0.01 0.010526315789473684 7.342232276521904e+29 0.5791999999999999 0.21477661383569674 1.0 0.01 0.010526315789473684 4.669922374828657e+29 0.36839191919191916 0.13660560940689576 1.0 0.01 0.010526315789473684 4.977601375337361e+29 0.3926635126777984 0.14560590405691942 2.0 0.02 0.021052631578947368 4.5191743898136376e+29 0.3565 0.13219589577421598 95.0 0.95 1.0 4.5191743898136376e+29
0.17 1.2676506002282294e+30 1.0 0.36492319610308216 1.0 0.01 0.010526315789473684 7.404980981233201e+29 0.58415 0.21316988500361544 1.0 0.01 0.010526315789473684 4.763722116969788e+29 0.37579141414141415 0.13713500391658184 1.0 0.01 0.010526315789473684 5.1401486565817e+29 0.4054862322201608 0.14797133183757766 2.0 0.02 0.021052631578947368 4.752105187605575e+29 0.374875 0.13680058313914295 95.0 0.95 1.0 4.752105187605575e+29
0.18 1.2676506002282294e+30 1.0 0.35921477449701056 1.0 0.01 0.010526315789473684 7.467729685944499e+29 0.5891 0.2116134236561889 1.0 0.01 0.010526315789473684 4.857521859110918e+29 0.3831909090909091 0.1376478359983954 1.0 0.01 0.010526315789473684 5.30269593782604e+29 0.4183089517625232 0.15026275577745563 2.0 0.02 0.021052631578947368 4.985035985397512e+29 0.39325 0.1412612100709494 95.0 0.95 1.0 4.857521859110918e+29
0.19 1.2676506002282294e+30 1.0 0.35368219367556547 1.0 0.01 0.010526315789473684 7.530478390655796e+29 0.59405 0.21010490715296964 1.0 0.01 0.010526315789473684 4.951321601252048e+29 0.390590404040404 0.13814487092963554 1.0 0.01 0.010526315789473684 5.4652432190703795e+29 0.4311316713048856 0.15248359527012478 2.0 0.02 0.021052631578947368 5.2179667831894495e+29 0.411625 0.14558443297170465 95.0 0.95 1.0 4.951321601252048e+29
0.2 1.2676506002282294e+30 1.0 0.3483174520452727 1.0 0.01 0.010526315789473684 7.593227095367094e+29 0.599 0.20864215377511833 1.0 0.01 0.010526315789473684 5.0451213433931786e+29 0.397989898989899 0.13862682755591707 1.0 0.01 0.010526315789473684 5.627790500314719e+29 0.443954390847248 0.15463706224422455 2.0 0.02 0.021052631578947368 5.450897580981386e+29 0.43 0.14977650437946724 95.0 0.95 1.0 5.0451213433931786e+29
0.21 1.2676506002282294e+30 1.0 0.34311302623962436 1.0 0.01 0.010526315789473684 7.655975800078391e+29 0.60395 0.20722311219742115 1.0 0.01 0.010526315789473684 5.138921085534309e+29 0.40538939393939394 0.1390943817599927 1.0 0.01 0.010526315789473684 5.790337781559058e+29 0.4567771103896104 0.1567261766627702 2.0 0.02 0.021052631578947368 5.683828378773323e+29 0.44837499999999997 0.15384330314019157 95.0 0.95 1.0 5.138921085534309e+29
0.22 1.2676506002282294e+30 1.0 0.3219074438545616 1.0 0.01 0.010752688172043012 7.718724504789689e+29 0.6089 0.19600944256304254 1.0 0.01 0.010752688172043012 7.835137084910648e+29 0.6180833333333333 0.19896562592244027 2.0 0.02 0.021505376344086023 5.807261555346535e+29 0.45811216074058486 0.1474697146626917 3.0 0.03 0.03225806451612903 5.34172117303673e+29 0.42138749999999997 0.13564777299726405 93.0 0.93 1.0 5.34172117303673e+29
0.23 1.2676506002282294e+30 1.0 0.31677872272165364 1.0 0.01 0.010752688172043012 7.781473209500986e+29 0.61385 0.1944546189426871 1.0 0.01 0.010752688172043012 7.97520287282223e+29 0.6291325757575759 0.1992958137710689 2.0 0.02 0.021505376344086023 6.008205587680486e+29 0.47396384986515694 0.15014166297652204 3.0 0.03 0.03225806451612903 5.575523480616324e+29 0.43983125 0.13932918158806834 93.0 0.93 1.0 5.575523480616324e+29
0.24 1.2676506002282294e+30 1.0 0.3118108631892367 1.0 0.01 0.010752688172043012 7.844221914212284e+29 0.6188 0.19294856214149964 1.0 0.01 0.010752688172043012 8.11526866073381e+29 0.6401818181818182 0.1996156453253277 2.0 0.02 0.021505376344086023 6.2091496200144355e+29 0.4898155389897289 0.15272980601588856 3.0 0.03 0.03225806451612903 5.809325788195918e+29 0.458275 0.14289512332804744 93.0 0.93 1.0 5.809325788195918e+29
0.25 1.2676506002282294e+30 1.0 0.3069964140095322 1.0 0.01 0.010752688172043012 7.906970618923581e+29 0.62375 0.19148901323844572 1.0 0.01 0.010752688172043012 8.255334448645392e+29 0.6512310606060606 0.19992560029768494 2.0 0.02 0.021505376344086023 6.410093652348386e+29 0.505667228114301 0.1552380257132305 3.0 0.03 0.03225806451612903 6.043128095775512e+29 0.47671874999999997 0.14635094674110666 93.0 0.93 1.0 6.043128095775512e+29
0.26 1.2676506002282294e+30 1.0 0.302328377134836 1.0 0.01 0.010752688172043012 7.969719323634879e+29 0.6287 0.19007385070467142 1.0 0.01 0.010752688172043012 8.395400236556973e+29 0.662280303030303 0.20022612922351896 2.0 0.02 0.021505376344086023 6.611037684682337e+29 0.521518917238873 0.15766996789394533 3.0 0.03 0.03225806451612903 6.276930403355106e+29 0.49516249999999995 0.14970167504302823 93.0 0.93 1.0 6.276930403355106e+29
0.27 1.2676506002282294e+30 1.0 0.2978001737778972 1.0 0.01 0.010752688172043012 8.032468028346176e+29 0.63365 0.18870108011436457 1.0 0.01 0.010752688172043012 8.535466024468555e+29 0.6733295454545455 0.20051765564615617 2.0 0.02 0.021505376344086023 6.811981717016288e+29 0.5373706063634451 0.16002905995816796 3.0 0.03 0.03225806451612903 6.5107327109347e+29 0.5136062499999999 0.1529520305034141 93.0 0.93 1.0 6.5107327109347e+29
0.28 1.2676506002282294e+30 1.0 0.29340561347732647 1.0 0.01 0.010752688172043012 8.095216733057474e+29 0.6386000000000001 0.1873688247666207 1.0 0.01 0.010752688172043012 8.675531812380136e+29 0.6843787878787879 0.20080057810844484 2.0 0.02 0.021505376344086023 7.012925749350238e+29 0.5532222954880172 0.16231852699699645 3.0 0.03 0.03225806451612903 6.744535018514295e+29 0.53205 0.15610645665061157 93.0 0.93 1.0 6.744535018514295e+29
0.29 1.2676506002282294e+30 1.0 0.2891388658621372 1.0 0.01 0.010752688172043012 8.15796543776877e+29 0.64355 0.1860753171255784 1.0 0.01 0.010752688172043012 8.815597600291716e+29 0.6954280303030302 0.20107527197055816 2.0 0.02 0.021505376344086023 7.213869781684187e+29 0.5690739846125891 0.16454140650253132 3.0 0.03 0.03225806451612903 6.978337326093887e+29 0.5504937499999999 0.15916913853919487 93.0 0.93 1.0 6.978337326093887e+29
0.3 1.2676506002282294e+30 1.0 0.28499443484459847 1.0 0.01 0.010752688172043012 8.220714142480067e+29 0.6485 0.1848188909967221 1.0 0.01 0.010752688172043012 8.955663388203297e+29 0.7064772727272727 0.20134209107146234 2.0 0.02 0.021505376344086023 7.414813814018137e+29 0.5849256737371611 0.16670056181281823 3.0 0.03 0.03225806451612903 7.212139633673482e+29 0.5689375 0.16214402127439875 93.0 0.93 1.0 7.212139633673482e+29
0.31 1.2676506002282294e+30 1.0 0.28096713500119674 1.0 0.01 0.010752688172043012 8.283462847191365e+29 0.65345 0.183597974366532 1.0 0.01 0.010752688172043012 9.095729176114879e+29 0.7175265151515151 0.201601369249514 2.0 0.02 0.021505376344086023 7.615757846352089e+29 0.6007773628617332 0.16879869441683557 3.0 0.03 0.03225806451612903 7.445941941253076e+29 0.58738125 0.16503482696592167 93.0 0.93 1.0 7.445941941253076e+29
0.32 1.2676506002282294e+30 1.0 0.2770520699282781 1.0 0.01 0.010752688172043012 8.346211551902662e+29 0.6584 0.1824110828407783 1.0 0.01 0.010752688172043012 9.235794964026461e+29 0.7285757575757577 0.20185342173592702 2.0 0.02 0.021505376344086023 7.816701878686039e+29 0.6166290519863052 0.17083835523071766 3.0 0.03 0.03225806451612903 7.67974424883267e+29 0.605825 0.16784507026429907 93.0 0.93 1.0 7.67974424883267e+29
0.33 1.2676506002282294e+30 1.0 0.2732446123824088 1.0 0.01 0.010752688172043012 8.40896025661396e+29 0.66335 0.1812568136238709 1.0 0.01 0.010752688172043012 9.375860751938041e+29 0.739625 0.20209854643333913 2.0 0.02 0.021505376344086023 8.01764591101999e+29 0.6324807411108773 0.17282195494418032 3.0 0.03 0.03225806451612903 7.913546556412265e+29 0.62426875 0.1705780726162009 93.0 0.93 1.0 7.913546556412265e+29
0.34 1.2676506002282294e+30 1.0 0.2695403860360931 1.0 0.01 0.010752688172043012 8.471708961325257e+29 0.6683 0.180133839987921 1.0 0.01 0.010752688172043012 9.515926539849623e+29 0.7506742424242424 0.202337025090382 2.0 0.02 0.021505376344086023 8.21858994335394e+29 0.6483324302354493 0.17475177352538138 3.0 0.03 0.03225806451612903 8.147348863991858e+29 0.6427124999999999 0.17323697536022245 93.0 0.93 1.0 8.147348863991858e+29
0.35 1.2676506002282294e+30 1.0 0.265935248697608 1.0 0.01 0.010752688172043012 8.534457666036555e+29 0.67325 0.1790409061856646 1.0 0.01 0.010752688172043012 9.655992327761204e+29 0.7617234848484848 0.20256912438199046 2.0 0.02 0.021505376344086023 8.41953397568789e+29 0.6641841193600213 0.17662996896300903 3.0 0.03 0.03225806451612903 8.381151171571452e+29 0.6611562499999999 0.17582475177172788 93.0 0.93 1.0 8.381151171571452e+29
0.36 1.2676506002282294e+30 1.0 0.26242527685968664 1.0 0.01 0.010752688172043012 8.597206370747851e+29 0.6781999999999999 0.17797682276623947 1.0 0.01 0.010752688172043012 9.796058115672786e+29 0.7727727272727273 0.2027950969041606 2.0 0.02 0.021505376344086023 8.620478008021841e+29 0.6800358084845934 0.17845858531607028 3.0 0.03 0.03225806451612903 8.614953479151047e+29 0.6796 0.17834421815384305 93.0 0.93 1.0 8.597206370747851e+29
0.37 1.2676506002282294e+30 1.0 0.25900675145587543 1.0 0.01 0.010752688172043012 8.659955075459148e+29 0.6831499999999999 0.1769404622570813 1.0 0.01 0.010752688172043012 9.936123903584367e+29 0.7838219696969697 0.20301518209095776 2.0 0.02 0.021505376344086023 8.82142204035579e+29 0.6958874976091654 0.1802395601345082 3.0 0.03 0.03225806451612903 8.84875578673064e+29 0.69804375 0.18079804406157723 93.0 0.93 1.0 8.659955075459148e+29
0.38 1.2676506002282294e+30 1.0 0.25567614471585853 1.0 0.01 0.010752688172043012 8.722703780170446e+29 0.6880999999999999 0.17593075517898224 1.0 0.01 0.010752688172043012 1.0076189691495947e+30 0.794871212121212 0.20322960706077292 2.0 0.02 0.021505376344086023 9.022366072689742e+29 0.7117391867337375 0.18197473130728253 3.0 0.03 0.03225806451612903 9.082558094310234e+29 0.7164874999999999 0.1831887617371037 93.0 0.93 1.0 8.722703780170446e+29
0.39 1.2676506002282294e+30 0.9628345850182937 0.23516798716631077 1.0 0.01 0.011111111111111112 1.3165819133970393e+30 1.0 0.2442454714709304 2.0 0.02 0.022222222222222223 1.0138177815646509e+30 0.770037755530761 0.18807823465002776 3.0 0.03 0.03333333333333333 9.009532984483046e+29 0.6843123768301423 0.1671401991122711 4.0 0.04 0.044444444444444446 8.914010082081453e+29 0.6770570058251492 0.16536810760046003 90.0 0.9 1.0 8.914010082081453e+29
0.4 1.2676506002282294e+30 0.9560229445506694 0.2320169352699495 1.0 0.01 0.011111111111111112 1.3259625278387277e+30 1.0 0.24268971429236713 2.0 0.02 0.022222222222222223 1.0327028895842593e+30 0.7788326350877568 0.1890146696910191 3.0 0.03 0.03333333333333333 9.231024035065034e+29 0.696175332353568 0.16895459250628114 4.0 0.04 0.044444444444444446 9.141939602114678e+29 0.6894568594646274 0.16732408824038314 90.0 0.9 1.0 9.141939602114678e+29
0.41 1.2676506002282294e+30 0.9493070058857034 0.22894920972546193 1.0 0.01 0.011111111111111112 1.335343142280417e+30 1.0 0.2411750975248016 2.0 0.02 0.022222222222222223 1.0515879976038677e+30 0.7875039488412171 0.18992634166294692 3.0 0.03 0.03333333333333333 9.452515085647018e+29 0.7078716163925172 0.17072100611850427 4.0 0.04 0.044444444444444446 9.3698691221479e+29 0.7016824983387127 0.16922834496828545 90.0 0.9 1.0 9.3698691221479e+29
0.42 1.2676506002282294e+30 0.942684766214178 0.22596154844364202 1.0 0.01 0.011111111111111112 1.3447237567221057e+30 1.0 0.23970001058901547 2.0 0.02 0.022222222222222223 1.0704731056234758e+30 0.7960542827270767 0.19081421999911138 3.0 0.03 0.03333333333333333 9.674006136229003e+29 0.7194047169814511 0.17244131827824152 4.0 0.04 0.044444444444444446 9.597798642181124e+29 0.7137375683446455 0.17108290268998969 90.0 0.9 1.0 9.597798642181124e+29
0.43 1.2676506002282294e+30 0.9361542782250515 0.22305085741580646 1.0 0.01 0.011111111111111112 1.3541043711637947e+30 1.0 0.23826292589156448 2.0 0.02 0.022222222222222223 1.0893582136430843e+30 0.8044861510245532 0.1916792241823531 3.0 0.03 0.03333333333333333 9.895497186810989e+29 0.7307780255008137 0.17411731053308419 4.0 0.04 0.044444444444444446 9.825728162214349e+29 0.7256256143512451 0.17288968197719165 90.0 0.9 1.0 9.825728162214349e+29
0.44 1.2676506002282294e+30 0.9297136481963554 0.22021420002594375 1.0 0.01 0.011111111111111112 1.3634849856054837e+30 1.0 0.23686239354790514 2.0 0.02 0.022222222222222223 1.1082433216626927e+30 0.8128019988210977 0.19252222692128676 3.0 0.03 0.03333333333333333 1.0116988237392974e+30 0.7419948400018733 0.17575067380303863 4.0 0.04 0.044444444444444446 1.0053657682247574e+30 0.7373500836742283 0.17465050570182583 90.0 0.9 1.0 1.0053657682247574e+30
0.45 1.2676506002282294e+30 0.9233610341643583 0.21744878716816043 1.0 0.01 0.011111111111111112 1.3728656000471724e+30 1.0 0.23549703650311773 2.0 0.02 0.022222222222222223 1.127128429682301e+30 0.8210042043762859 0.19334405708721533 3.0 0.03 0.03333333333333333 1.033847928797496e+30 0.7530583683952548 0.1773430140709556 4.0 0.04 0.044444444444444446 1.0281587202280798e+30 0.748914329409049 0.17636710517055076 90.0 0.9 1.0 1.0281587202280798e+30
0.46 1.2676506002282294e+30 0.917094644167278 0.21475196809951416 1.0 0.01 0.011111111111111112 1.3822462144888614e+30 1.0 0.23416554601571024 2.0 0.02 0.022222222222222223 1.1460135377019095e+30 0.8290950813894556 0.19414550243250162 3.0 0.03 0.03333333333333333 1.0559970338556946e+30 0.7639717315096356 0.1788958576495214 4.0 0.04 0.044444444444444446 1.0509516722314023e+30 0.7603216136280265 0.1780411258027527 90.0 0.9 1.0 1.0509516722314023e+30
0.47 1.2676506002282294e+30 0.9109127345600292 0.21212122196517108 1.0 0.01 0.011111111111111112 1.39162682893055e+30 1.0 0.2328666774733648 2.0 0.02 0.022222222222222223 1.1648986457215177e+30 0.8370768811756306 0.1949273121091357 3.0 0.03 0.03333333333333333 1.078146138913893e+30 0.7747379660267375 0.18041065606111895 4.0 0.04 0.044444444444444446 1.0737446242347245e+30 0.7715751104481691 0.1796741323912096 90.0 0.9 1.0 1.0737446242347245e+30
0.48 1.2676506002282294e+30 0.9048136083966704 0.20955414993893495 1.0 0.01 0.011111111111111112 1.401007443372239e+30 1.0 0.2315992465125109 2.0 0.02 0.022222222222222223 1.183783753741126e+30 0.8449517947540283 0.19569019900442672 3.0 0.03 0.03333333333333333 1.1002952439720917e+30 0.785360027298406 0.18188879056335583 4.0 0.04 0.044444444444444446 1.096537576238047e+30 0.782677908975751 0.18126761398077154 90.0 0.9 1.0 1.096537576238047e+30
0.49 1.2676506002282294e+30 0.8987956138774043 0.20704846792763978 1.0 0.01 0.011111111111111112 1.410388057813928e+30 1.0 0.23036212541629203 2.0 0.02 0.022222222222222223 1.2026688617607345e+30 0.8527219548532239 0.19643484190912405 3.0 0.03 0.03333333333333333 1.1224443490302901e+30 0.7958407920512709 0.18333157634991604 4.0 0.04 0.044444444444444446 1.1193305282413694e+30 0.7936330161333812 0.18282298839702807 90.0 0.9 1.0 1.1193305282413694e+30
0.5 1.2676506002282294e+30 0.8928571428571428 0.20460199979276794 1.0 0.01 0.011111111111111112 1.419768672255617e+30 1.0 0.22915423976790011 2.0 0.02 0.022222222222222223 1.2215539697803428e+30 0.8603894378368229 0.1971618875318281 3.0 0.03 0.03333333333333333 1.1445934540884887e+30 0.8061830609841872 0.18474026645359007 4.0 0.04 0.044444444444444446 1.1421234802446919e+30 0.8044433593749999 0.18434160645391376 90.0 0.9 1.0 1.1421234802446919e+30
0.51 1.2676506002282294e+30 0.8869966294128082 0.20221267104701393 1.0 0.01 0.011111111111111112 1.4291492866973058e+30 1.0 0.2279745653384035 2.0 0.02 0.022222222222222223 1.2404390777999511e+30 0.8679562655532965 0.1978719523722567 3.0 0.03 0.03333333333333333 1.1667425591466873e+30 0.8163895612633809 0.1861160553758292 4.0 0.04 0.044444444444444446 1.1649164322480143e+30 0.8151117892939508 0.18582475586649677 90.0 0.9 1.0 1.1649164322480143e+30
0.52 1.2676506002282294e+30 0.8812125484666902 0.1998785029874161 1.0 0.01 0.011111111111111112 1.4385299011389948e+30 1.0 0.22682212519011982 2.0 0.02 0.022222222222222223 1.2593241858195595e+30 0.8754244071134397 0.19856562446477105 3.0 0.03 0.03333333333333333 1.1888916642048858e+30 0.8264629489199695 0.1874600824649209 4.0 0.04 0.044444444444444446 1.1877093842513368e+30 0.8256410821290096 0.1872736648927722 90.0 0.9 1.0 1.1877093842513368e+30
0.53 1.2676506002282294e+30 0.8755034144633164 0.1975976072301843 1.0 0.01 0.011111111111111112 1.4479105155806838e+30 1.0 0.2256959869783165 2.0 0.02 0.022222222222222223 1.278209293839168e+30 0.882795780598736 0.19924346500252507 3.0 0.03 0.03333333333333333 1.2110407692630845e+30 0.8364058111542876 0.18877343506286634 4.0 0.04 0.044444444444444446 1.2105023362546593e+30 0.8360339421729995 0.1886895057261079 90.0 0.9 1.0 1.2105023362546593e+30
0.54 1.2676506002282294e+30 0.8698677800974253 0.19536818061549702 1.0 0.01 0.011111111111111112 1.4572911300223725e+30 1.0 0.22459526043557534 2.0 0.02 0.022222222222222223 1.2970944018587762e+30 0.8900722547037414 0.19990600985166654 3.0 0.03 0.03333333333333333 1.233189874321283e+30 0.8462206685512118 0.1900571514392261 4.0 0.04 0.044444444444444446 1.2332952882579816e+30 0.8462930040883786 0.19007339765803483 90.0 0.9 1.0 1.233189874321283e+30
0.55 1.2676506002282294e+30 0.8643042350907519 0.1931885004533757 1.0 0.01 0.011111111111111112 1.4666717444640615e+30 1.0 0.22351909502455572 2.0 0.02 0.022222222222222223 1.3159795098783846e+30 0.8972556503154416 0.2005537709641767 3.0 0.03 0.03333333333333333 1.2553389793794815e+30 0.8559099772104743 0.19131222352857333 4.0 0.04 0.044444444444444446 1.256088240261304e+30 0.8564208351339672 0.19142641002931857 90.0 0.9 1.0 1.2553389793794815e+30
0.56 1.2676506002282294e+30 0.8588114050154585 0.19105692008429132 1.0 0.01 0.011111111111111112 1.4760523589057504e+30 1.0 0.2224666777461488 2.0 0.02 0.022222222222222223 1.334864617897993e+30 0.9043477420323864 0.20118723769717625 3.0 0.03 0.03333333333333333 1.27748808443768e+30 0.8654761307957441 0.19253959948672056 4.0 0.04 0.044444444444444446 1.2788811922646268e+30 0.8664199373067677 0.19274956498566315 90.0 0.9 1.0 1.2676506002282294e+30
0.57 1.901475900342344e+30 1.0 0.27065045521013475 2.0 0.02 0.02247191011235955 1.2737439661815992e+30 0.6698712121212121 0.1813009484927708 2.0 0.02 0.02247191011235955 1.28403026870348e+30 0.6752808534004041 0.18276507036750766 3.0 0.03 0.033707865168539325 1.2796373126319526e+30 0.67297056586495 0.1821397899943707 4.0 0.04 0.0449438202247191 1.2866906132084543e+30 0.6766799479166666 0.18314373593521613 89.0 0.89 1.0 1.2737439661815992e+30
0.58 1.901475900342344e+30 1.0 0.26764934198802326 2.0 0.02 0.02247191011235955 1.2877505449727574e+30 0.6772373737373738 0.18126213745050507 2.0 0.02 0.02247191011235955 1.3041246719368748e+30 0.6858486461501188 0.18356693884545586 3.0 0.03 0.033707865168539325 1.3017613163519995e+30 0.6846057402660896 0.1832342759034424 4.0 0.04 0.0449438202247191 1.309242414492124e+30 0.6885401041666667 0.18428730581257333 89.0 0.89 1.0 1.2877505449727574e+30
0.59 1.901475900342344e+30 1.0 0.264714054667247 2.0 0.02 0.02247191011235955 1.3017571237639154e+30 0.6846035353535354 0.18122417768296634 2.0 0.02 0.02247191011235955 1.32421907517027e+30 0.6964164388998335 0.18435121927810003 3.0 0.03 0.033707865168539325 1.3238853200720465e+30 0.696240914667229 0.18430475554679493 4.0 0.04 0.0449438202247191 1.3317942157757937e+30 0.7004002604166667 0.18540579282489156 89.0 0.89 1.0 1.3017571237639154e+30
0.6 1.901475900342344e+30 1.0 0.26184245102042913 2.0 0.02 0.02247191011235955 1.3157637025550737e+30 0.691969696969697 0.18118704148640907 2.0 0.02 0.02247191011235955 1.344313478403665e+30 0.7069842316495482 0.1851184840479125 3.0 0.03 0.033707865168539325 1.3460093237920932e+30 0.7078760890683684 0.18535201018041716 4.0 0.04 0.0449438202247191 1.3543460170594633e+30 0.7122604166666667 0.18650001326483212 89.0 0.89 1.0 1.3157637025550737e+30
0.61 1.901475900342344e+30 1.0 0.2519300722366285 2.0 0.02 0.022988505747126436 1.5481864797655555e+30 0.8142025252525252 0.205122101002114 3.0 0.03 0.034482758620689655 1.415527103286313e+30 0.7444359947088784 0.18754581392255412 4.0 0.04 0.04597701149425287 1.3368391588019503e+30 0.7030534326316017 0.17712030206908905 4.0 0.04 0.04597701149425287 1.345605046236073e+30 0.7076634765625 0.17828171076961427 87.0 0.87 1.0 1.3368391588019503e+30
0.62 1.901475900342344e+30 1.0 0.2492169040314189 2.0 0.02 0.022988505747126436 1.5644748296371243e+30 0.8227686868686868 0.20504786487541005 3.0 0.03 0.034482758620689655 1.4375148196949884e+30 0.7559994946221388 0.18840785349904673 4.0 0.04 0.04597701149425287 1.3586784519766162e+30 0.7145388756870377 0.17807516640881443 4.0 0.04 0.04597701149425287 1.367659071829946e+30 0.7192618489583333 0.17925221118530987 87.0 0.87 1.0 1.3586784519766162e+30
0.63 1.901475900342344e+30 1.0 0.2465615522575191 2.0 0.02 0.022988505747126436 1.5807631795086932e+30 0.8313348484848483 0.20497521068819366 3.0 0.03 0.034482758620689655 1.4595025361036637e+30 0.7675629945353991 0.18925152338807766 4.0 0.04 0.04597701149425287 1.3805177451512827e+30 0.726024318742474 0.1790096830058522 4.0 0.04 0.04597701149425287 1.389713097423819e+30 0.7308602213541667 0.18020203066035734 87.0 0.87 1.0 1.3805177451512827e+30
0.64 1.901475900342344e+30 1.0 0.24396218833365554 2.0 0.02 0.022988505747126436 1.5970515293802623e+30 0.83990101010101 0.20490408840789012 3.0 0.03 0.034482758620689655 1.4814902525123387e+30 0.7791264944486592 0.19007740457442462 4.0 0.04 0.04597701149425287 1.4023570383259486e+30 0.73750976179791 0.17992449540565114 4.0 0.04 0.04597701149425287 1.4117671230176917e+30 0.7424585937499999 0.1811318232783785 87.0 0.87 1.0 1.4023570383259486e+30
0.65 1.901475900342344e+30 1.0 0.24141705998503576 2.0 0.02 0.022988505747126436 1.6133398792518311e+30 0.8484671717171716 0.20483445008977805 3.0 0.03 0.034482758620689655 1.5034779689210143e+30 0.7906899943619198 0.19088605379843915 4.0 0.04 0.04597701149425287 1.4241963315006148e+30 0.7489952048533461 0.1808202202985844 4.0 0.04 0.04597701149425287 1.433821148611565e+30 0.7540569661458334 0.18204221582816274 87.0 0.87 1.0 1.4241963315006148e+30
0.66 1.901475900342344e+30 1.0 0.2389244873041189 2.0 0.02 0.022988505747126436 1.6296282291234e+30 0.8570333333333332 0.20476624976920665 3.0 0.03 0.034482758620689655 1.5254656853296896e+30 0.8022534942751801 0.19167800480763528 4.0 0.04 0.04597701149425287 1.446035624675281e+30 0.7604806479087823 0.18169744890630996 4.0 0.04 0.04597701149425287 1.455875174205438e+30 0.7656553385416668 0.1829338092127293 87.0 0.87 1.0 1.446035624675281e+30
0.67 1.901475900342344e+30 1.0 0.23648285905292168 2.0 0.02 0.022988505747126436 1.645916578994969e+30 0.8655994949494948 0.2046994433604216 3.0 0.03 0.034482758620689655 1.5474534017383647e+30 0.8138169941884402 0.1924537695315373 4.0 0.04 0.04597701149425287 1.467874917849947e+30 0.7719660909642183 0.18255674828312615 4.0 0.04 0.04597701149425287 1.477929199799311e+30 0.7772537109375001 0.18380717977199318 87.0 0.87 1.0 1.467874917849947e+30
0.68 1.901475900342344e+30 1.0 0.23409062918975698 2.0 0.02 0.022988505747126436 1.662204928866538e+30 0.8741656565656565 0.20463398856153153 3.0 0.03 0.034482758620689655 1.56944111814704e+30 0.8253804941017006 0.19321383918521962 4.0 0.04 0.04597701149425287 1.489714211024613e+30 0.7834515340196545 0.18339866253834122 4.0 0.04 0.04597701149425287 1.4999832253931838e+30 0.7888520833333333 0.18466288052515062 87.0 0.87 1.0 1.489714211024613e+30
0.69 1.901475900342344e+30 1.0 0.23174631360467113 2.0 0.02 0.022988505747126436 1.678493278738107e+30 0.8827318181818181 0.20456984476518517 3.0 0.03 0.034482758620689655 1.591428834555715e+30 0.8369439940149608 0.1939586853065371 4.0 0.04 0.04597701149425287 1.5115535041992787e+30 0.7949369770750904 0.18422371398519316 4.0 0.04 0.04597701149425287 1.5220372509870568e+30 0.8004504557291666 0.1855014423384134 87.0 0.87 1.0 1.5115535041992787e+30
0.7 1.901475900342344e+30 1.0 0.2294484870490958 2.0 0.02 0.022988505747126436 1.694781628609676e+30 0.8912979797979798 0.204506972974562 3.0 0.03 0.034482758620689655 1.6134165509643903e+30 0.8485074939282211 0.19468876073165017 4.0 0.04 0.04597701149425287 1.533392797373945e+30 0.8064224201305265 0.1850324042214196 4.0 0.04 0.04597701149425287 1.5440912765809298e+30 0.812048828125 0.18632337502327248 87.0 0.87 1.0 1.533392797373945e+30
0.71 1.901475900342344e+30 1.0 0.2271957802463661 2.0 0.02 0.022988505747126436 1.7110699784812448e+30 0.8998641414141413 0.20444533572431217 3.0 0.03 0.034482758620689655 1.6354042673730656e+30 0.8600709938414814 0.19540450051308292 4.0 0.04 0.04597701149425287 1.555232090548611e+30 0.8179078631859626 0.18582521514617284 4.0 0.04 0.04597701149425287 1.5661453021748026e+30 0.8236472005208332 0.18712916837006588 87.0 0.87 1.0 1.555232090548611e+30
0.72 1.901475900342344e+30 1.0 0.22498687717079646 2.0 0.02 0.022988505747126436 1.727358328352814e+30 0.908430303030303 0.20438489700610818 3.0 0.03 0.034482758620689655 1.6573919837817407e+30 0.8716344937547417 0.1961063227842274 4.0 0.04 0.04597701149425287 1.577071383723277e+30 0.8293933062413986 0.18660260991761432 4.0 0.04 0.04597701149425287 1.5881993277686756e+30 0.8352455729166666 0.18791929312125358 87.0 0.87 1.0 1.577071383723277e+30
0.73 1.901475900342344e+30 1.0 0.22282051248395193 2.0 0.02 0.022988505747126436 1.7436466782243827e+30 0.9169964646464646 0.20432562219849734 3.0 0.03 0.034482758620689655 1.6793797001904162e+30 0.8831979936680021 0.19679462957390237 4.0 0.04 0.04597701149425287 1.5989106768979432e+30 0.8408787492968348 0.18736503385518527 4.0 0.04 0.04597701149425287 1.610253353362549e+30 0.8468439453125001 0.18869420188846303 87.0 0.87 1.0 1.5989106768979432e+30
0.74 1.901475900342344e+30 1.0 0.22069546911762242 2.0 0.02 0.022988505747126436 1.7599350280959516e+30 0.9255626262626261 0.20426747800076892 3.0 0.03 0.034482758620689655 1.7013674165990913e+30 0.8947614935812623 0.1974698075743012 4.0 0.04 0.04597701149425287 1.620749970072609e+30 0.8523641923522708 0.18811291529024776 4.0 0.04 0.04597701149425287 1.632307378956422e+30 0.8584423177083335 0.18945433001705972 87.0 0.87 1.0 1.620749970072609e+30
0.75 1.901475900342344e+30 1.0 0.2186105759937968 2.0 0.02 0.022988505747126436 1.7762233779675204e+30 0.9341287878787877 0.204210432370569 3.0 0.03 0.034482758620689655 1.7233551330077666e+30 0.9063249934945227 0.1981322288654117 4.0 0.04 0.04597701149425287 1.6425892632472753e+30 0.863849635407707 0.18884666636851016 4.0 0.04 0.04597701149425287 1.6543614045502946e+30 0.8700406901041666 0.19020009640171232 87.0 0.87 1.0 1.6425892632472753e+30
0.76 1.901475900342344e+30 1.0 0.2165647058726635 2.0 0.02 0.022988505747126436 1.7925117278390895e+30 0.9426949494949494 0.20415445446501906 3.0 0.03 0.034482758620689655 1.7453428494164422e+30 0.9178884934077831 0.19878225159875876 4.0 0.04 0.04597701149425287 1.6644285564219415e+30 0.8753350784631432 0.18956668380739541 4.0 0.04 0.04597701149425287 1.6764154301441676e+30 0.8816390625 0.19093190425616327 87.0 0.87 1.0 1.6644285564219415e+30
0.77 1.901475900342344e+30 1.0 0.2145567733203277 2.0 0.02 0.022988505747126436 1.8088000777106584e+30 0.951261111111111 0.2040995145851097 3.0 0.03 0.034482758620689655 1.7673305658251172e+30 0.9294519933210433 0.1994202206431098 4.0 0.04 0.04597701149425287 1.6862678495966074e+30 0.8868205215185792 0.19027334961127657 4.0 0.04 0.04597701149425287 1.6984694557380407e+30 0.8932374348958333 0.19165014184017626 87.0 0.87 1.0 1.6862678495966074e+30
0.78 1.901475900342344e+30 1.0 0.2125857327885465 2.0 0.02 0.022988505747126436 1.8250884275822272e+30 0.9598272727272725 0.20404558412315932 3.0 0.03 0.034482758620689655 1.7893182822337925e+30 0.9410154932343037 0.20004646819458996 4.0 0.04 0.04597701149425287 1.7081071427712736e+30 0.8983059645740153 0.19096703174728916 4.0 0.04 0.04597701149425287 1.7205234813319137e+30 0.9048358072916667 0.192355183146415 87.0 0.87 1.0 1.7081071427712736e+30
0.79 1.901475900342344e+30 1.0 0.210650576799345 2.0 0.02 0.022988505747126436 1.8413767774537963e+30 0.9683934343434343 0.20399263551314306 3.0 0.03 0.034482758620689655 1.8113059986424675e+30 0.9525789931475638 0.20066131435347362 4.0 0.04 0.04597701149425287 1.7299464359459395e+30 0.9097914076294513 0.19164808478423193 4.0 0.04 0.04597701149425287 1.7425775069257867e+30 0.9164341796875001 0.19304738854980646 87.0 0.87 1.0 1.7299464359459395e+30
0.8 1.901475900342344e+30 1.0 0.20875033422788916 2.0 0.02 0.022988505747126436 1.8576651273253652e+30 0.9769595959595958 0.2039406421837092 3.0 0.03 0.034482758620689655 1.833293715051143e+30 0.9641424930608243 0.20126506766975738 4.0 0.04 0.04597701149425287 1.7517857291206057e+30 0.9212768506848875 0.1923168504968874 4.0 0.04 0.04597701149425287 1.7646315325196597e+30 0.9280325520833334 0.1937271054217568 87.0 0.87 1.0 1.7517857291206057e+30
0.81 1.901475900342344e+30 1.0 0.2068840686774683 2.0 0.02 0.022988505747126436 1.873953477196934e+30 0.9855257575757573 0.20388957851371697 3.0 0.03 0.034482758620689655 1.8552814314598184e+30 0.9757059929740847 0.20185802565946792 4.0 0.04 0.04597701149425287 1.773625022295272e+30 0.9327622937403236 0.19297365843792597 4.0 0.04 0.04597701149425287 1.7866855581135324e+30 0.9396309244791666 0.19439466871142094 87.0 0.87 1.0 1.773625022295272e+30
0.82 1.901475900342344e+30 1.0 0.20505087694087168 2.0 0.02 0.022988505747126436 1.890241827068503e+30 0.9940919191919191 0.20383941979013717 3.0 0.03 0.034482758620689655 1.8772691478684932e+30 0.9872694928873447 0.20244047529351972 4.0 0.04 0.04597701149425287 1.7954643154699376e+30 0.9442477367957595 0.19361882647940387 4.0 0.04 0.04597701149425287 1.8087395837074054e+30 0.9512292968749999 0.1950504014960675 87.0 0.87 1.0 1.7954643154699376e+30
0.83 1.901475900342344e+30 0.997348965854902 0.20324988754284987 2.0 0.02 0.022988505747126436 1.906530176940072e+30 1.0 0.20379014216817207 3.0 0.03 0.034482758620689655 1.8992568642771685e+30 0.9961850524314402 0.20301269346081113 4.0 0.04 0.04597701149425287 1.8173036086446037e+30 0.9531994985578071 0.19425266132572583 4.0 0.04 0.04597701149425287 1.8307936093012785e+30 0.9602751802437512 0.1956946155024411 87.0 0.87 1.0 1.8173036086446037e+30
0.84 1.901475900342344e+30 0.9889003428187856 0.20148025935871697 2.0 0.02 0.022988505747126436 1.922818526811641e+30 1.0 0.2037417226334584 3.0 0.03 0.034482758620689655 1.9212445806858438e+30 0.99918143802764 0.20357494740712756 4.0 0.04 0.04597701149425287 1.8391429018192697e+30 0.9564828277730818 0.1948754589998092 4.0 0.04 0.04597701149425287 1.8528476348951515e+30 0.9636102466557189 0.19632761160088794 87.0 0.87 1.0 1.8391429018192697e+30
0.85 1.901475900342344e+30 0.9785118861936329 0.19974118030449467 2.0 0.02 0.022988505747126436 1.93910687668321e+30 0.9978770317797427 0.2036941389662278 3.0 0.03 0.034482758620689655 1.943232297094519e+30 1.0 0.20412749515131473 4.0 0.04 0.04597701149425287 1.8609821949939359e+30 0.9576735616099208 0.1954875053040714 4.0 0.04 0.04597701149425287 1.8749016604890242e+30 0.9648366092372685 0.19694968027389148 87.0 0.87 1.0 1.8609821949939359e+30
0.86 1.901475900342344e+30 0.9675638795031298 0.1980318660943118 2.0 0.02 0.022988505747126436 1.9553952265547788e+30 0.9950006681791816 0.20364736970730735 3.0 0.03 0.034482758620689655 1.9652200135031944e+30 1.0 0.2046705858800832 4.0 0.04 0.04597701149425287 1.882821488168602e+30 0.9580716027882755 0.19608907625774671 4.0 0.04 0.04597701149425287 1.8969556860828975e+30 0.9652637735463475 0.19756110206055089 87.0 0.87 1.0 1.882821488168602e+30
0.87 1.901475900342344e+30 0.9568581440787132 0.19635155906106516 2.0 0.02 0.022988505747126436 1.971683576426348e+30 0.9921879563712194 0.20360139412585168 3.0 0.03 0.034482758620689655 1.9872077299118695e+30 1.0 0.20520446032271308 4.0 0.04 0.04597701149425287 1.904660781343268e+30 0.9584608356106473 0.1966804385119395 4.0 0.04 0.04597701149425287 1.9190097116767705e+30 0.9656814850261661 0.19816214797843054 87.0 0.87 1.0 1.901475900342344e+30
0.88 2.2183885503994015e+30 1.0 0.22250566276691125 3.0 0.03 0.03488372093023256 1.9391880745254603e+30 0.8741426627793975 0.19450169253456243 3.0 0.03 0.03488372093023256 1.9862594463000335e+30 0.8953613856068744 0.19922297852035756 4.0 0.04 0.046511627906976744 1.9074612872714902e+30 0.8598409358577281 0.19131947730714502 4.0 0.04 0.046511627906976744 1.9187345176060375e+30 0.8649226562500001 0.1924501888710236 86.0 0.86 1.0 1.9074612872714902e+30
0.89 2.2183885503994015e+30 1.0 0.22063600376629766 3.0 0.03 0.03488372093023256 1.9580731825450687e+30 0.8826556475837088 0.1947456147846231 3.0 0.03 0.03488372093023256 2.008408551358232e+30 0.9053457073589005 0.1997518588986398 4.0 0.04 0.046511627906976744 1.9291106071544202e+30 0.8695999656178809 0.1918650612892391 4.0 0.04 0.046511627906976744 1.9405365605049138e+30 0.8747505301339286 0.19300146126120035 86.0 0.86 1.0 1.9291106071544202e+30
0.9 2.2183885503994015e+30 1.0 0.2187975034934001 3.0 0.03 0.03488372093023256 1.976958290564677e+30 0.89116863238802 0.1949854719581264 3.0 0.03 0.03488372093023256 2.0305576564164307e+30 0.9153300291109268 0.200271925242012 4.0 0.04 0.046511627906976744 1.95075992703735e+30 0.8793589953780335 0.19240155286317812 4.0 0.04 0.046511627906976744 1.9623386034037903e+30 0.8845784040178571 0.1935435464432834 86.0 0.86 1.0 1.95075992703735e+30
0.91 2.2183885503994015e+30 1.0 0.2169893894732378 3.0 0.03 0.03488372093023256 1.9958433985842854e+30 0.8996816171923314 0.19522136483485922 3.0 0.03 0.03488372093023256 2.052706761474629e+30 0.9253143508629529 0.20078339606457749 4.0 0.04 0.046511627906976744 1.9724092469202798e+30 0.8891180251381864 0.19292917744438595 4.0 0.04 0.046511627906976744 1.9841406463026665e+30 0.8944062779017857 0.19407667218293953 86.0 0.86 1.0 1.9724092469202798e+30
0.92 2.2183885503994015e+30 1.0 0.21521091455607527 3.0 0.03 0.03488372093023256 2.0147285066038938e+30 0.9081946019966428 0.19545339089058827 3.0 0.03 0.03488372093023256 2.0748558665328279e+30 0.9352986726149791 0.2012864827165529 4.0 0.04 0.046511627906976744 1.9940585668032098e+30 0.8988770548983391 0.19344815305814306 4.0 0.04 0.046511627906976744 2.005942689201543e+30 0.9042341517857143 0.19460105877864056 86.0 0.86 1.0 1.9940585668032098e+30
0.93 2.2183885503994015e+30 1.0 0.21346135588801352 3.0 0.03 0.03488372093023256 2.033613614623502e+30 0.9167075868009541 0.1956816444313605 3.0 0.03 0.03488372093023256 2.0970049715910263e+30 0.9452829943670052 0.20178138967546236 4.0 0.04 0.046511627906976744 2.0157078866861395e+30 0.9086360846584919 0.1939586906399775 4.0 0.04 0.046511627906976744 2.0277447321004196e+30 0.9140620256696429 0.1951169193651862 86.0 0.86 1.0 2.0157078866861395e+30
0.94 2.2183885503994015e+30 1.0 0.21174001393138778 3.0 0.03 0.03488372093023256 2.0524987226431102e+30 0.9252205716052654 0.19590621672130543 3.0 0.03 0.03488372093023256 2.1191540766492245e+30 0.9552673161190313 0.2022683148232431 4.0 0.04 0.046511627906976744 2.0373572065690692e+30 0.9183951144186445 0.19446099432152225 4.0 0.04 0.046511627906976744 2.0495467749992956e+30 0.9238898995535713 0.19562446020254162 86.0 0.86 1.0 2.0373572065690692e+30
0.95 2.2183885503994015e+30 1.0 0.21004621153218286 3.0 0.03 0.03488372093023256 2.0713838306627186e+30 0.9337335564095767 0.19612719610430335 3.0 0.03 0.03488372093023256 2.1413031817074232e+30 0.9652516378710575 0.2027474497100501 4.0 0.04 0.046511627906976744 2.0590065264519992e+30 0.9281541441787973 0.19495526170265182 4.0 0.04 0.046511627906976744 2.071348817898172e+30 0.9337177734374998 0.1961238809508119 86.0 0.86 1.0 2.0590065264519992e+30
0.96 2.2183885503994015e+30 1.0 0.20837929303185473 3.0 0.03 0.03488372093023256 2.0902689386823268e+30 0.942246541213888 0.19634466811986034 3.0 0.03 0.03488372093023256 2.163452286765622e+30 0.9752359596230837 0.2032189798055006 4.0 0.04 0.046511627906976744 2.0806558463349292e+30 0.9379131739389501 0.1954416841106614 4.0 0.04 0.046511627906976744 2.093150860797049e+30 0.9435456473214286 0.19661537493212303 86.0 0.86 1.0 2.0806558463349292e+30
0.97 2.2183885503994015e+30 1.0 0.2067386234211095 3.0 0.03 0.03488372093023256 2.1091540467019353e+30 0.9507595260181994 0.19655871561350904 3.0 0.03 0.03488372093023256 2.1856013918238204e+30 0.9852202813751099 0.20368308473804836 4.0 0.04 0.046511627906976744 2.1023051662178592e+30 0.9476722036991029 0.19592044684720178 4.0 0.04 0.046511627906976744 2.1149529036959252e+30 0.9533735212053571 0.19709912938013147 86.0 0.86 1.0 2.1023051662178592e+30
0.98 2.2183885503994015e+30 1.0 0.20512358753334703 3.0 0.03 0.03488372093023256 2.1280391547215437e+30 0.9592725108225107 0.19676941884203486 3.0 0.03 0.03488372093023256 2.2077504968820188e+30 0.995204603127136 0.20413993852313897 4.0 0.04 0.046511627906976744 2.1239544861007889e+30 0.9574312334592555 0.19639172942364003 4.0 0.04 0.046511627906976744 2.1367549465948017e+30 0.9632013950892857 0.1975753256778391 86.0 0.86 1.0 2.1239544861007889e+30
0.99 2.2183885503994015e+30 0.9948378610719514 0.2035335892756163 3.0 0.03 0.03488372093023256 2.146924262741152e+30 0.9627896524458459 0.19697685557380834 3.0 0.03 0.03488372093023256 2.2298996019402173e+30 1.0 0.2045897097807537 4.0 0.04 0.046511627906976744 2.1456038059837188e+30 0.9621974927108138 0.19685570578547426 4.0 0.04 0.046511627906976744 2.158556989493678e+30 0.9680063567057169 0.19804413958434736 86.0 0.86 1.0 2.1456038059837188e+30
1.0 2.2183885503994015e+30 0.9850535396972485 0.20196805089506212 3.0 0.03 0.03488372093023256 2.1658093707607604e+30 0.9617062739497328 0.19718110118448695 3.0 0.03 0.03488372093023256 2.252048706998416e+30 1.0 0.20503256194291328 4.0 0.04 0.046511627906976744 2.1672531258666488e+30 0.9623473591542411 0.19731254452639094 4.0 0.04 0.046511627906976744 2.1803590323925545e+30 0.9681669075881528 0.19850574145114674 86.0 0.86 1.0 2.1658093707607604e+30


==> Data/5_300_Borda_egalitarian_Tout.txt <==
m U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 SW
5 5.0 1.0 0.2347417840375587 1.0 0.2 1.0 4.8 0.96 0.22535211267605632 1.0 0.2 1.0 4.5 0.9 0.2112676056338028 1.0 0.2 1.0 4.0 0.8 0.18779342723004694 1.0 0.2 1.0 2.999999999999999 0.5999999999999999 0.14084507042253516 1.0 0.2 1.0 2.999999999999999
10 19.0 1.0 0.23451275420242151 2.0 0.2 1.0 18.333333333333336 0.9649122807017545 0.22628423651110852 2.0 0.2 1.0 17.285714285714285 0.9097744360902255 0.21335370871047368 2.0 0.2 1.0 15.4 0.8105263157894737 0.19007875866933113 2.0 0.2 1.0 10.999999999999998 0.5789473684210525 0.13577054190666507 2.0 0.2 1.0 10.999999999999998
15 29.0 0.704861111111111 0.16345801917868383 2.0 0.13333333333333333 0.5 41.142857142857146 1.0 0.2319010321352756 3.0 0.2 0.75 39.27272727272727 0.9545454545454545 0.2213600761291267 3.0 0.2 0.75 36.0 0.8749999999999999 0.20291340311836614 3.0 0.2 0.75 32.00000000000001 0.7777777777777779 0.18036746943854773 4.0 0.26666666666666666 1.0 29.0
20 57.0 0.8142857142857145 0.18333333333333332 3.0 0.15 0.5 56.0 0.8000000000000002 0.18011695906432748 3.0 0.15 0.5 69.99999999999999 1.0 0.2251461988304093 4.0 0.2 0.6666666666666666 64.9090909090909 0.9272727272727275 0.2087719298245614 4.0 0.2 0.6666666666666666 63.00000000000001 0.9000000000000002 0.20263157894736844 6.0 0.3 1.0 56.0
25 94.0 0.8676923076923078 0.19360878791661465 4.0 0.16 0.5714285714285714 92.18181818181819 0.850909090909091 0.18986393708650606 4.0 0.16 0.5714285714285714 108.33333333333333 1.0 0.22313069529397078 5.0 0.2 0.7142857142857143 100.0 0.9230769230769231 0.20596679565597303 5.0 0.2 0.7142857142857143 91.00000000000001 0.8400000000000002 0.1874297840469355 7.0 0.28 1.0 91.00000000000001
30 140.0 0.9634408602150538 0.20150117585188712 5.0 0.16666666666666666 0.5555555555555556 137.1153846153846 0.9435897435897436 0.19734936590988394 5.0 0.16666666666666666 0.5555555555555556 132.85714285714286 0.9142857142857144 0.19122050361454596 5.0 0.16666666666666666 0.5555555555555556 145.3125 1.0 0.20914742582840964 6.0 0.2 0.6666666666666666 139.50000000000003 0.9600000000000002 0.20078152879527328 9.0 0.3 1.0 132.85714285714286
35 195.0 0.9948979591836735 0.20606572968403256 6.0 0.17142857142857143 0.6 190.79999999999998 0.973469387755102 0.201627390890838 6.0 0.17142857142857143 0.6 184.5 0.9413265306122449 0.19496988270104618 6.0 0.17142857142857143 0.6 196.0 1.0 0.20712247701574554 7.0 0.2 0.7 180.0 0.9183673469387755 0.19021451970833775 10.0 0.2857142857142857 1.0 180.0
40 259.0 1.0 0.21017323234448315 7.0 0.175 0.5833333333333334 253.23529411764707 0.9777424483306837 0.2054952907660686 7.0 0.175 0.5833333333333334 244.48148148148147 0.9439439439439439 0.1983917498506983 7.0 0.175 0.5833333333333334 229.6 0.8864864864864864 0.18631573029456885 7.0 0.175 0.5833333333333334 246.00000000000003 0.9498069498069499 0.19962399674418094 12.0 0.3 1.0 229.6
45 294.0 0.9031190926275994 0.18881021929216488 7.0 0.15555555555555556 0.5384615384615384 325.5384615384615 1.0 0.20906458609221393 8.0 0.17777777777777778 0.6153846153846154 314.58064516129036 0.9663394109396917 0.20202734897270047 8.0 0.17777777777777778 0.6153846153846154 324.0 0.9952741020793953 0.20807656819952863 9.0 0.2 0.6923076923076923 299.0 0.9184782608695653 0.19202127744339217 13.0 0.28888888888888886 1.0 294.0
50 372.0 0.9170966632266943 0.193868349864743 8.0 0.16 0.5333333333333333 405.62790697674416 1.0 0.21139358329212599 9.0 0.18 0.6 391.5 0.9651702786377709 0.20403080368829807 9.0 0.18 0.6 367.20000000000005 0.905263157894737 0.1913668227697141 9.0 0.18 0.6 382.50000000000006 0.942982456140351 0.19934044038511883 15.0 0.3 1.0 367.20000000000005
55 459.0 0.9583516483516482 0.19832950838947364 9.0 0.16363636363636364 0.5294117647058824 450.3829787234044 0.9403600654664486 0.19460617594161123 9.0 0.16363636363636364 0.5294117647058824 478.9473684210527 1.0 0.20694857543219933 10.0 0.18181818181818182 0.5882352941176471 450.0 0.9395604395604394 0.19444069449948395 10.0 0.18181818181818182 0.5882352941176471 476.0 0.9938461538461537 0.20567504573723192 17.0 0.3090909090909091 1.0 450.0
60 555.0 0.9689163295720672 0.20124587044559406 10.0 0.16666666666666666 0.5555555555555556 544.2156862745098 0.9500891265597148 0.19733542251254066 10.0 0.16666666666666666 0.5555555555555556 572.8048780487806 1.0 0.207702011312449 11.0 0.18333333333333332 0.6111111111111112 536.8 0.9371428571428569 0.19464645631566646 11.0 0.18333333333333332 0.6111111111111112 549.0000000000001 0.9584415584415585 0.19907023941374985 18.0 0.3 1.0 536.8
65 660.0 1.0 0.20434701839123165 11.0 0.16923076923076924 0.55 646.8 0.98 0.200260078023407 11.0 0.16923076923076924 0.55 627.0000000000001 0.9500000000000002 0.1941296674716701 11.0 0.16923076923076924 0.55 636.0 0.9636363636363636 0.1969162177224596 12.0 0.18461538461538463 0.6 660.0 1.0 0.20434701839123165 20.0 0.3076923076923077 1.0 627.0000000000001
70 774.0 1.0 0.20638867306015476 12.0 0.17142857142857143 0.5714285714285714 758.1355932203389 0.9795033504138746 0.20215839674989539 12.0 0.17142857142857143 0.5714285714285714 734.1702127659576 0.9485403265710046 0.1957679793450355 12.0 0.17142857142857143 0.5714285714285714 738.4000000000001 0.9540051679586564 0.1968958607075172 13.0 0.18571428571428572 0.6190476190476191 745.5000000000001 0.9631782945736436 0.19878909013739718 21.0 0.3 1.0 734.1702127659576
75 897.0 1.0 0.20815800476279533 13.0 0.17333333333333334 0.5909090909090909 878.2222222222222 0.9790660225442833 0.203800429783864 13.0 0.17333333333333334 0.5909090909090909 849.6800000000001 0.9472463768115943 0.19717691581588845 13.0 0.17333333333333334 0.5909090909090909 848.3243243243242 0.9457350326915542 0.19686231743935093 14.0 0.18666666666666668 0.6363636363636364 836.0 0.9319955406911928 0.19400233219810134 22.0 0.29333333333333333 1.0 836.0
80 962.0 0.9534887110644685 0.1966706452165704 13.0 0.1625 0.5416666666666666 1008.9264705882354 1.0 0.20626426189882058 14.0 0.175 0.5833333333333334 976.5 0.9678604224058769 0.1996350156486289 14.0 0.175 0.5833333333333334 971.9999999999998 0.9634002361275086 0.19871503861799003 15.0 0.1875 0.625 972.0000000000001 0.9634002361275089 0.1987150386179901 24.0 0.3 1.0 962.0
85 1099.0 0.983005366726297 0.19939574204076524 14.0 0.16470588235294117 0.5384615384615384 1078.5833333333333 0.9647435897435896 0.19569146870136672 14.0 0.16470588235294117 0.5384615384615384 1112.0689655172416 0.9946949602122018 0.20176689406716702 15.0 0.17647058823529413 0.5769230769230769 1104.0 0.9874776386404294 0.20030291102184244 16.0 0.18823529411764706 0.6153846153846154 1118.0 1.0 0.20284298416885854 26.0 0.3058823529411765 1.0 1078.5833333333333
90 1245.0 0.993524332810047 0.2012761866148724 15.0 0.16666666666666666 0.5555555555555556 1221.3157894736842 0.974624060150376 0.19744721667292808 15.0 0.16666666666666666 0.5555555555555556 1253.1147540983607 1.0 0.20258807959498118 16.0 0.17777777777777778 0.5925925925925926 1237.6 0.9876190476190475 0.20007984622856712 17.0 0.18888888888888888 0.6296296296296297 1228.5000000000002 0.980357142857143 0.19860867088865125 27.0 0.3 1.0 1221.3157894736842
95 1400.0 0.9982174688057037 0.20295669033775013 16.0 0.16842105263157894 0.5714285714285714 1372.8 0.9788235294117643 0.1990135317826167 16.0 0.16842105263157894 0.5714285714285714 1402.5000000000005 1.0 0.2033191129990676 17.0 0.17894736842105263 0.6071428571428571 1378.723404255319 0.9830469905563769 0.19987224215632535 18.0 0.18947368421052632 0.6428571428571429 1344.0000000000002 0.9582887700534758 0.19483842272424015 28.0 0.29473684210526313 1.0 1344.0000000000002
100 1564.0 1.0 0.20488383528475462 17.0 0.17 0.5666666666666667 1533.0357142857142 0.9802018633540373 0.20082751711723812 17.0 0.17 0.5666666666666667 1486.3582089552237 0.9503569110966904 0.1947127688348625 17.0 0.17 0.5666666666666667 1535.1999999999998 0.9815856777493605 0.2011110383178742 19.0 0.19 0.6333333333333333 1515.0000000000002 0.9686700767263429 0.19846484044527066 30.0 0.3 1.0 1486.3582089552237
105 1649.0 0.9675316113550362 0.19626182975489626 17.0 0.1619047619047619 0.53125 1704.3370786516853 1.0 0.20284797669817725 18.0 0.17142857142857143 0.5625 1652.7042253521129 0.9697050225883606 0.1967027018261092 18.0 0.17142857142857143 0.5625 1700.0 0.9974552694381816 0.20233178325247037 20.0 0.19047619047619047 0.625 1696.0000000000002 0.995108315863033 0.20185570846834694 32.0 0.3047619047619048 1.0 1649.0
110 1827.0 0.9706593086428214 0.19795166494067248 18.0 0.16363636363636364 0.5454545454545454 1882.2258064516134 1.0 0.20393526665648432 19.0 0.17272727272727273 0.5757575757575758 1824.0 0.9690654509931615 0.19762662115587662 19.0 0.17272727272727273 0.5757575757575758 1864.8000000000002 0.990741915028535 0.20204721662910022 21.0 0.19090909090909092 0.6363636363636364 1831.5000000000002 0.9730500951173112 0.19843923061786628 33.0 0.3 1.0 1824.0
115 2014.0 0.98435972629521 0.1999111454942154 19.0 0.16521739130434782 0.5428571428571428 1976.7835051546394 0.9661698461166368 0.19621700839599515 19.0 0.16521739130434782 0.5428571428571428 2007.6923076923078 0.9812767877284005 0.19928503924066238 20.0 0.17391304347826086 0.5714285714285714 2046.0000000000005 1.0 0.20308748941467963 22.0 0.19130434782608696 0.6285714285714286 2030.0000000000002 0.992179863147605 0.20149931745444752 35.0 0.30434782608695654 1.0 1976.7835051546394
120 2210.0 0.9926338483650738 0.20129811291674232 20.0 0.16666666666666666 0.5555555555555556 2168.4158415841584 0.9739560912613002 0.19751041490029897 20.0 0.16666666666666666 0.5555555555555556 2195.925925925926 0.9863123993558779 0.200016174205357 21.0 0.175 0.5833333333333334 2226.3999999999996 1.0 0.20279190886779866 23.0 0.19166666666666668 0.6388888888888888 2178.0000000000005 0.9782608695652177 0.1983833891098031 36.0 0.3 1.0 2168.4158415841584
125 2415.0 1.0 0.2028151111277268 21.0 0.168 0.5526315789473685 2368.7999999999997 0.9808695652173912 0.19893516987137025 21.0 0.168 0.5526315789473685 2392.5000000000005 0.9906832298136647 0.20092552934703373 22.0 0.176 0.5789473684210527 2337.0967741935483 0.9677419354838709 0.19627268818812268 23.0 0.184 0.6052631578947368 2394.0000000000005 0.9913043478260871 0.2010515014657466 38.0 0.304 1.0 2337.0967741935483
130 2629.0 1.0 0.20397574924049064 22.0 0.16923076923076924 0.5641025641025641 2577.935779816514 0.9805765613604085 0.20001383879115325 22.0 0.16923076923076924 0.5641025641025641 2597.4137931034493 0.9879854671371051 0.20152507589800717 23.0 0.17692307692307693 0.5897435897435898 2529.9375 0.9623193229364777 0.19628980490456974 24.0 0.18461538461538463 0.6153846153846154 2554.5000000000005 0.9716622289844049 0.19819553116577918 39.0 0.3 1.0 2529.9375
135 2739.0 0.9727777257399775 0.1973103593881779 22.0 0.16296296296296298 0.5365853658536586 2798.7368421052633 0.9939937423175774 0.20161364445006338 23.0 0.17037037037037037 0.5609756097560976 2815.6483516483518 1.0 0.20283190513854216 24.0 0.17777777777777778 0.5853658536585366 2740.2985074626868 0.9732389010362202 0.19740390045211764 25.0 0.18518518518518517 0.6097560975609756 2788.0 0.990180467091295 0.20084019057109895 41.0 0.3037037037037037 1.0 2739.0
140 2967.0 0.97679012345679 0.19859750729291914 23.0 0.16428571428571428 0.5476190476190477 3025.5254237288136 0.9960577526679221 0.20251493340205437 24.0 0.17142857142857143 0.5714285714285714 3037.5000000000005 1.0 0.20331645716287225 25.0 0.17857142857142858 0.5952380952380952 2948.739130434783 0.9707783145464305 0.19737520760412466 26.0 0.18571428571428572 0.6190476190476191 2961.0000000000005 0.9748148148148148 0.19819589453802955 42.0 0.3 1.0 2948.739130434783
145 3204.0 0.982500942566294 0.20008255196221436 24.0 0.16551724137931034 0.5454545454545454 3261.065573770491 1.0 0.20364616795134916 25.0 0.1724137931034483 0.5681818181818182 3160.8247422680415 0.9692613260191056 0.19738635478723415 25.0 0.1724137931034483 0.5681818181818182 3175.5 0.9737614678899085 0.19830279143446058 27.0 0.18620689655172415 0.6136363636363636 3212.0000000000005 0.9849541284403673 0.20058213386474177 44.0 0.30344827586206896 1.0 3160.8247422680415
150 3450.0 0.9842078451349974 0.20118509469786122 25.0 0.16666666666666666 0.5555555555555556 3505.357142857143 1.0 0.20441321992334452 26.0 0.17333333333333334 0.5777777777777777 3395.9900000000007 0.9688000000000001 0.1980355274617362 26.0 0.17333333333333334 0.5777777777777777 3399.54054054054 0.9698128898128896 0.1982425755298165 28.0 0.18666666666666668 0.6222222222222222 3397.5000000000005 0.9692307692307693 0.19812358238724162 45.0 0.3 1.0 3395.9900000000007
155 3705.0 1.0 0.20253093923922733 26.0 0.16774193548387098 0.5531914893617021 3634.800000000001 0.9810526315789476 0.19869351091679993 26.0 0.16774193548387098 0.5531914893617021 3645.0000000000014 0.9838056680161947 0.19925108597219537 27.0 0.17419354838709677 0.574468085106383 3642.7012987012986 0.9831852358168147 0.1991254292561207 29.0 0.1870967741935484 0.6170212765957447 3666.0 0.9894736842105263 0.20039903461565653 47.0 0.3032258064516129 1.0 3634.800000000001
160 3969.0 1.0 0.20348336036502443 27.0 0.16875 0.5625 3892.8358208955233 0.980810234541578 0.19957856240492805 27.0 0.16875 0.5625 3897.1028037383194 0.981885312103381 0.19979732279985676 28.0 0.175 0.5833333333333334 3882.3417721518986 0.9781662313307883 0.19904055174678062 30.0 0.1875 0.625 3864.0000000000005 0.9735449735449737 0.19810020268341005 48.0 0.3 1.0 3864.0000000000005
165 4104.0 0.9857187370170335 0.19804561608958157 27.0 0.16363636363636364 0.54 4163.136690647482 0.9999224758124534 0.20089935934805614 28.0 0.1696969696969697 0.56 4163.45945945946 1.0 0.20091493511516692 29.0 0.17575757575757575 0.58 4141.90243902439 0.994822329688814 0.19987466382054728 31.0 0.18787878787878787 0.62 4149.999999999999 0.9967672413793099 0.200265425626648 50.0 0.30303030303030304 1.0 4104.0
170 4382.0 0.9871981498285942 0.1990825661840825 28.0 0.16470588235294117 0.5490196078431373 4438.825174825176 1.0 0.2016642415898459 29.0 0.17058823529411765 0.5686274509803921 4432.500000000002 0.9985750340290382 0.20137687690802053 30.0 0.17647058823529413 0.5882352941176471 4397.142857142857 0.9906096059113297 0.19977053488772442 32.0 0.18823529411764706 0.6274509803921569 4360.500000000001 0.982354525862069 0.19810578043032676 51.0 0.3 1.0 4360.500000000001
175 4669.0 0.9899912310965439 0.20033905734277177 29.0 0.1657142857142857 0.5471698113207547 4583.183673469388 0.9717951696807753 0.19665682089775952 29.0 0.1657142857142857 0.5471698113207547 4716.20338983051 1.0 0.2023644766235659 31.0 0.17714285714285713 0.5849056603773585 4673.103448275862 0.990861305590089 0.20051512951228154 33.0 0.18857142857142858 0.6226415094339622 4663.999999999999 0.9889310562934847 0.2001245156236212 53.0 0.3028571428571429 1.0 4583.183673469388
180 4965.0 0.9925668799069494 0.20125053774610585 30.0 0.16666666666666666 0.5555555555555556 4872.615894039735 0.9740981178110837 0.19750585476449528 30.0 0.16666666666666666 0.5555555555555556 5002.18181818182 1.0 0.20275765978104424 32.0 0.17777777777777778 0.5925925925925926 4943.943820224718 0.9883574807806027 0.20039704983016343 34.0 0.18888888888888888 0.6296296296296297 4887.000000000001 0.9769736842105262 0.19808889787819123 54.0 0.3 1.0 4872.615894039735
185 5270.0 1.0 0.20234128954218886 31.0 0.16756756756756758 0.5535714285714286 5170.8 0.9811764705882353 0.19853251232727706 31.0 0.16756756756756758 0.5535714285714286 5160.000000000002 0.979127134724858 0.19811784706597624 32.0 0.17297297297297298 0.5714285714285714 5236.304347826086 0.9936061381074167 0.2010475472816889 35.0 0.1891891891891892 0.625 5208.0 0.9882352941176471 0.19996080378286898 56.0 0.3027027027027027 1.0 5160.000000000002
190 5584.0 1.0 0.20314857097190286 32.0 0.16842105263157894 0.5614035087719298 5477.735849056604 0.9809698870087041 0.19928263071228727 32.0 0.16842105263157894 0.5614035087719298 5459.291338582679 0.9776667869954654 0.19861161066482055 33.0 0.1736842105263158 0.5789473684210527 5522.744680851063 0.9890302078888007 0.20092007338065387 36.0 0.18947368421052632 0.631578947368421 5443.500000000001 0.9748388252148998 0.1980371142703355 57.0 0.3 1.0 5443.500000000001
195 5744.0 0.9849944135658425 0.19855636846003166 32.0 0.1641025641025641 0.5423728813559322 5797.536585365855 0.9941749911262112 0.20040700041859622 33.0 0.16923076923076924 0.559322033898305 5773.770992366414 0.9900996122370175 0.199585480599608 34.0 0.17435897435897435 0.576271186440678 5831.505154639173 1.0 0.20158121277178093 37.0 0.18974358974358974 0.6271186440677966 5782.000000000001 0.991510741510742 0.19986993774998316 59.0 0.30256410256410254 1.0 5744.0
200 6072.0 0.989965762053684 0.19942412372942397 33.0 0.165 0.55 6122.125 0.9981380337636545 0.20107039089048087 34.0 0.17 0.5666666666666667 6090.0 0.9929004431664914 0.20001530196182346 35.0 0.175 0.5833333333333334 6133.545454545454 1.0 0.20144547556444642 38.0 0.19 0.6333333333333333 6030.000000000001 0.983118172790467 0.19804470785382522 60.0 0.3 1.0 6030.000000000001
205 6409.0 0.9928022047300827 0.2003959270408603 34.0 0.16585365853658537 0.5483870967741935 6455.46511627907 1.0 0.20184879333073477 35.0 0.17073170731707318 0.5645161290322581 6414.569343065693 0.993664937773384 0.2005700686646172 36.0 0.17560975609756097 0.5806451612903226 6316.653465346535 0.9784970333768072 0.19750844546481222 38.0 0.18536585365853658 0.6129032258064516 6386.000000000001 0.9892393320964751 0.1996767654989755 62.0 0.3024390243902439 1.0 6316.653465346535
210 6755.0 0.9937393950032182 0.2011753566006785 35.0 0.16666666666666666 0.5555555555555556 6797.556818181817 1.0 0.20244277082325693 36.0 0.17142857142857143 0.5714285714285714 6747.478571428572 0.9926329050138576 0.20095135570134415 37.0 0.1761904761904762 0.5873015873015873 6631.135922330098 0.9755175425078341 0.19748647429198024 39.0 0.18571428571428572 0.6190476190476191 6646.500000000001 0.9777777777777781 0.19794404258274018 63.0 0.3 1.0 6631.135922330098
215 7110.0 1.0 0.20214738750934816 36.0 0.16744186046511628 0.5538461538461539 6976.799999999999 0.98126582278481 0.19836032252816035 36.0 0.16744186046511628 0.5538461538461539 7096.5 0.9981012658227848 0.20176356335584938 38.0 0.17674418604651163 0.5846153846153846 6969.056603773584 0.980176737520898 0.1981401667872856 40.0 0.18604651162790697 0.6153846153846154 7020.0 0.9873417721518988 0.19958855981935641 65.0 0.3023255813953488 1.0 6969.056603773584
220 7474.0 1.0 0.20284910608836362 37.0 0.16818181818181818 0.5606060606060606 7332.635869565219 0.9810858803271634 0.19901239382028035 37.0 0.16818181818181818 0.5606060606060606 7446.346938775509 0.9963000988460676 0.2020985844466731 39.0 0.17727272727272728 0.5909090909090909 7299.13888888889 0.9766040793268517 0.19810326449370122 41.0 0.18636363636363637 0.6212121212121212 7293.000000000001 0.9757827134064759 0.19793665115098152 66.0 0.3 1.0 7293.000000000001
225 7659.0 0.980324992371071 0.19887766832763512 37.0 0.16444444444444445 0.5441176470588235 7701.936507936508 0.9858207139816333 0.1999925805334771 38.0 0.1688888888888889 0.5588235294117647 7812.715231788081 1.0 0.20286911980752223 40.0 0.17777777777777778 0.5882352941176471 7653.45945945946 0.9796158227192708 0.19873379970458024 42.0 0.18666666666666668 0.6176470588235294 7683.999999999999 0.9835249042145591 0.19952683162678522 68.0 0.3022222222222222 1.0 7653.45945945946
230 8037.0 0.9940630797773654 0.19980841992984594 38.0 0.16521739130434782 0.5428571428571428 8075.424870466322 0.9988156920799408 0.2007637033258749 39.0 0.16956521739130434 0.5571428571428572 8010.000000000002 0.9907235621521336 0.1991371710387043 40.0 0.17391304347826086 0.5714285714285714 8016.105263157895 0.9914786967418545 0.19928895441369926 43.0 0.18695652173913044 0.6142857142857143 8085.000000000001 1.0 0.20100175129187564 70.0 0.30434782608695654 1.0 8010.000000000002
235 8424.0 0.9960195899553465 0.20051755138943195 39.0 0.16595744680851063 0.5492957746478874 8457.664974619289 1.0 0.20131888309387724 40.0 0.1702127659574468 0.5633802816901409 8381.757961783442 0.9910250627018642 0.19951205874117897 41.0 0.17446808510638298 0.5774647887323944 8369.862068965518 0.9896185405880631 0.1992288992801817 44.0 0.18723404255319148 0.6197183098591549 8378.0 0.9905807365439094 0.1994226074953301 71.0 0.3021276595744681 1.0 8369.862068965518
240 8820.0 0.9967614613905476 0.2011968840651348 40.0 0.16666666666666666 0.5555555555555556 8848.65671641791 1.0 0.20185058497792638 41.0 0.17083333333333334 0.5694444444444444 8761.85625 0.9901905487804878 0.19987054151095543 42.0 0.175 0.5833333333333334 8731.14406779661 0.9867197188921041 0.19916995246762628 45.0 0.1875 0.625 8676.000000000002 0.980487804878049 0.19791203697835713 72.0 0.3 1.0 8676.000000000002
245 9225.0 1.0 0.20204978371998156 41.0 0.1673469387755102 0.5540540540540541 9052.8 0.9813333333333333 0.19827818775720857 41.0 0.1673469387755102 0.5540540540540541 9159.0 0.9928455284552845 0.20060422429174105 43.0 0.17551020408163265 0.581081081081081 9118.264462809919 0.9884297520661158 0.19971201762735372 46.0 0.18775510204081633 0.6216216216216216 9101.999999999998 0.9866666666666665 0.1993557866037151 74.0 0.3020408163265306 1.0 9052.8
250 9430.0 0.9858970864433548 0.19848744344625632 41.0 0.164 0.5394736842105263 9462.7 0.9893158388003748 0.19917572970295758 42.0 0.168 0.5526315789473685 9564.892857142859 1.0 0.2013267370150206 44.0 0.176 0.5789473684210527 9513.709677419356 0.9946488496538379 0.200249407376551 47.0 0.188 0.618421052631579 9538.000000000002 0.9971883786316776 0.20076068245921455 76.0 0.304 1.0 9430.0
255 9849.0 0.9878114442567565 0.19916874729787948 42.0 0.16470588235294117 0.5454545454545454 9876.33644859813 0.9905531699924218 0.1997215512599936 43.0 0.16862745098039217 0.5584415584415584 9970.526315789477 1.0 0.2016262804565267 45.0 0.17647058823529413 0.5844155844155844 9898.666666666668 0.9927927927927926 0.200173118074858 48.0 0.18823529411764706 0.6233766233766234 9856.000000000002 0.9885135135135134 0.19931030291074225 77.0 0.30196078431372547 1.0 9849.0
260 10277.0 0.9967497609123225 0.19998740412679633 43.0 0.16538461538461538 0.5443037974683544 10298.724770642204 0.9988568116025522 0.20041016178817458 44.0 0.16923076923076924 0.5569620253164557 10192.5 0.9885542413251772 0.19834305892404122 45.0 0.17307692307692307 0.569620253164557 10310.511627906977 1.0 0.2006395305715934 49.0 0.18846153846153846 0.620253164556962 10309.500000000002 0.9999018838304554 0.20061984458939447 79.0 0.3038461538461538 1.0 10192.5
265 10714.0 0.9985214292011435 0.20061273617677744 44.0 0.1660377358490566 0.55 10729.864864864865 1.0 0.20090979553365773 45.0 0.16981132075471697 0.5625 10611.44632768362 0.9889636506449387 0.19869248484129434 46.0 0.17358490566037735 0.575 10711.068702290078 0.9982482386487145 0.2005578495187472 50.0 0.18867924528301888 0.625 10640.000000000002 0.9916247906197656 0.19922713392952326 80.0 0.3018867924528302 1.0 10611.44632768362
270 11160.0 0.9991265130042603 0.20121471540000993 45.0 0.16666666666666666 0.5555555555555556 11169.756637168144 1.0 0.20139062749418996 46.0 0.17037037037037037 0.5679012345679012 11038.733333333337 0.9882698157094294 0.19902827831928946 47.0 0.17407407407407408 0.5802469135802469 11119.150375939851 0.9954693497027592 0.2004781969878719 51.0 0.18888888888888888 0.6296296296296297 10975.500000000002 0.9826086956521739 0.19788818179863882 81.0 0.3 1.0 10975.500000000002
275 11615.0 1.0 0.20197446133665345 46.0 0.16727272727272727 0.5542168674698795 11398.800000000003 0.9813861386138616 0.19821493670979304 46.0 0.16727272727272727 0.5542168674698795 11484.000000000005 0.988721480843737 0.19969648850539212 48.0 0.17454545454545456 0.5783132530120482 11555.470588235297 0.9948747815958069 0.20093929811023387 52.0 0.1890909090909091 0.6265060240963856 11453.999999999998 0.986138613861386 0.19917481533792752 83.0 0.3018181818181818 1.0 11398.800000000003
280 11845.0 0.9870738649988969 0.19879554214979273 46.0 0.16428571428571428 0.5411764705882353 11858.200000000003 0.9881738544474395 0.19901707876071528 47.0 0.16785714285714284 0.5529411764705883 11938.015957446814 0.9948251204335613 0.2003566360872534 49.0 0.175 0.5764705882352941 12000.115107913669 1.0 0.2013988508854045 53.0 0.18928571428571428 0.6235294117647059 11942.500000000002 0.9951987870619948 0.2004318921168341 85.0 0.30357142857142855 1.0 11845.0
285 12314.0 0.9905185367740433 0.19939941673446038 47.0 0.1649122807017544 0.5465116279069767 12320.736401673641 0.9910604021897407 0.19950849863835945 48.0 0.16842105263157894 0.5581395348837209 12390.837696335086 0.9966992386209588 0.2006436421553176 50.0 0.17543859649122806 0.5813953488372093 12431.872340425532 1.0 0.2013081121973463 54.0 0.18947368421052632 0.627906976744186 12298.000000000002 0.98923152227117 0.19914033027451633 86.0 0.3017543859649123 1.0 12298.000000000002
290 12792.0 0.9953314659197007 0.2000872750460584 48.0 0.16551724137931034 0.5454545454545454 12792.024691358023 0.995333387127141 0.20008766125826477 49.0 0.16896551724137931 0.5568181818181818 12852.000000000007 1.0 0.20102577070762537 51.0 0.17586206896551723 0.5795454545454546 12692.076923076918 0.9875565610859719 0.1985243188096796 54.0 0.18620689655172415 0.6136363636363636 12804.000000000002 0.9962651727357605 0.20027497417837178 88.0 0.30344827586206896 1.0 12692.076923076918
295 13279.0 0.9968094786643171 0.2006471867454386 49.0 0.16610169491525423 0.550561797752809 13272.064777327934 0.996288875027284 0.20054239474915853 50.0 0.1694915254237288 0.5617977528089888 13321.502538071069 1.0 0.20128940488637548 52.0 0.17627118644067796 0.5842696629213483 13136.275862068964 0.9860956618464958 0.19849060893411768 55.0 0.1864406779661017 0.6179775280898876 13172.0 0.9887773516805773 0.1990304046849098 89.0 0.3016949152542373 1.0 13136.275862068964


==> Data/5_300_Borda_nash_Tout.txt <==
m U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 SW
5 5.0 1.0 0.2347417840375587 1.0 0.2 1.0 4.8 0.96 0.22535211267605632 1.0 0.2 1.0 4.5 0.9 0.2112676056338028 1.0 0.2 1.0 4.0 0.8 0.18779342723004694 1.0 0.2 1.0 2.999999999999999 0.5999999999999999 0.14084507042253516 1.0 0.2 1.0 1295.9999999999995
10 19.0 1.0 0.23451275420242151 2.0 0.2 1.0 18.333333333333336 0.9649122807017545 0.22628423651110852 2.0 0.2 1.0 17.285714285714285 0.9097744360902255 0.21335370871047368 2.0 0.2 1.0 15.4 0.8105263157894737 0.19007875866933113 2.0 0.2 1.0 10.999999999999998 0.5789473684210525 0.13577054190666507 2.0 0.2 1.0 1019989.6666666666
15 29.0 0.704861111111111 0.16345801917868383 2.0 0.13333333333333333 0.5 41.142857142857146 1.0 0.2319010321352756 3.0 0.2 0.75 39.27272727272727 0.9545454545454545 0.2213600761291267 3.0 0.2 0.75 36.0 0.8749999999999999 0.20291340311836614 3.0 0.2 0.75 32.00000000000001 0.7777777777777779 0.18036746943854773 4.0 0.26666666666666666 1.0 53980386.0779221
20 57.0 0.7880184331797235 0.1816250663834307 3.0 0.15 0.6 72.33333333333333 1.0 0.23048327137546468 4.0 0.2 0.8 69.0 0.9539170506912443 0.21986192246415295 4.0 0.2 0.8 63.0 0.8709677419354839 0.20074349442379183 4.0 0.2 0.8 52.5 0.7258064516129032 0.16728624535315986 5.0 0.25 1.0 940940752.4999999
25 94.0 0.837246963562753 0.19229528013433755 4.0 0.16 0.6666666666666666 112.27272727272728 1.0 0.2296756972590976 5.0 0.2 0.8333333333333334 107.05882352941177 0.9535603715170279 0.2190096432068175 5.0 0.2 0.8333333333333334 97.5 0.8684210526315789 0.19945521077763737 5.0 0.2 0.8333333333333334 78.0 0.6947368421052631 0.1595641686221099 6.0 0.24 1.0 8592584486.631016
30 140.0 0.9032258064516129 0.20036770777140464 5.0 0.16666666666666666 0.625 137.1153846153846 0.8846153846153846 0.1962392522541367 5.0 0.16666666666666666 0.625 155.0 1.0 0.221835676461198 6.0 0.2 0.75 142.59999999999997 0.9199999999999998 0.20408882234430212 6.0 0.2 0.75 124.00000000000003 0.8000000000000002 0.17746854116895844 8.0 0.26666666666666666 1.0 52612280969.23077
35 195.0 0.9285714285714286 0.20515391184879878 6.0 0.17142857142857143 0.6666666666666666 190.79999999999998 0.9085714285714285 0.2007352122089785 6.0 0.17142857142857143 0.6666666666666666 210.0 1.0 0.22093498199101408 7.0 0.2 0.7777777777777778 192.7058823529412 0.9176470588235295 0.20274033641528352 7.0 0.2 0.7777777777777778 161.99999999999997 0.7714285714285712 0.17043555753592513 9.0 0.2571428571428571 1.0 243917108301.17645
40 259.0 0.9475609756097559 0.20872209890578725 7.0 0.175 0.7 253.23529411764707 0.926470588235294 0.20407645600486352 7.0 0.175 0.7 273.33333333333337 1.0 0.22027300013223367 8.0 0.2 0.8 250.31578947368422 0.9157894736842105 0.20172369485794028 8.0 0.2 0.8 205.0 0.7499999999999999 0.16520475009917523 10.0 0.25 1.0 919938304006.1921
45 332.0 1.0 0.2121229351885989 8.0 0.17777777777777778 0.6666666666666666 324.42105263157896 0.9771718452758402 0.20728056000357065 8.0 0.17777777777777778 0.6666666666666666 312.79999999999995 0.9421686746987951 0.19985558471986062 8.0 0.17777777777777778 0.6666666666666666 319.909090909091 0.9635815991237681 0.20439775709985752 9.0 0.2 0.75 276.00000000000006 0.8313253012048194 0.17634316298811237 12.0 0.26666666666666666 1.0 2974743477332.0283
50 414.0 1.0 0.21423729041374148 9.0 0.18 0.6923076923076923 404.3571428571429 0.9767080745341615 0.20924729141342144 9.0 0.18 0.6923076923076923 389.4545454545455 0.940711462450593 0.20153547477656314 9.0 0.18 0.6923076923076923 393.12500000000006 0.9495772946859905 0.20343486665193752 10.0 0.2 0.7692307692307693 331.5 0.8007246376811594 0.17154507674433647 13.0 0.26 1.0 8496429005038.299
55 505.0 1.0 0.2159657189552507 10.0 0.18181818181818182 0.7142857142857143 493.0434782608695 0.9763237193284545 0.2108524539778341 10.0 0.18181818181818182 0.7142857142857143 474.44444444444446 0.9394939493949395 0.20289848623518605 10.0 0.18181818181818182 0.7142857142857143 473.8461538461538 0.9383092155369382 0.20264262433577218 11.0 0.2 0.7857142857142857 391.99999999999994 0.7762376237623761 0.16764071649595697 14.0 0.2545454545454545 1.0 21942463728160.523
60 605.0 1.0 0.21774624586962407 11.0 0.18333333333333332 0.6875 590.4799999999999 0.9759999999999999 0.21252033596875305 11.0 0.18333333333333332 0.6875 567.7692307692307 0.9384615384615383 0.2043464768930318 11.0 0.18333333333333332 0.6875 527.2142857142858 0.8714285714285716 0.189750299972101 11.0 0.18333333333333332 0.6875 488.0000000000001 0.8066115702479341 0.1756366412964902 16.0 0.26666666666666666 1.0 52184245859585.43
65 714.0 1.0 0.2189179955439661 12.0 0.18461538461538463 0.7058823529411765 696.6666666666666 0.9757236227824463 0.21360345970443004 12.0 0.18461538461538463 0.7058823529411765 669.4285714285714 0.9375750300120048 0.20525204624230195 12.0 0.18461538461538463 0.7058823529411765 620.4000000000001 0.8689075630252102 0.19021950201047141 12.0 0.18461538461538463 0.7058823529411765 560.9999999999999 0.7857142857142856 0.17200699649883047 17.0 0.26153846153846155 1.0 115894316309903.98
70 832.0 1.0 0.21992432897887723 13.0 0.18571428571428572 0.7222222222222222 811.6034482758619 0.9754849137931032 0.21453286509496614 13.0 0.18571428571428572 0.7222222222222222 779.422222222222 0.9368055555555552 0.2060263331892398 13.0 0.18571428571428572 0.7222222222222222 721.0937499999999 0.8666992187499999 0.19060824411011085 13.0 0.18571428571428572 0.7222222222222222 638.9999999999999 0.768028846153846 0.16890822862680593 18.0 0.2571428571428571 1.0 242511637030595.97
75 959.0 1.0 0.22079810182651358 14.0 0.18666666666666668 0.7368421052631579 935.2903225806451 0.9752766658817988 0.2153392365823921 14.0 0.18666666666666668 0.7368421052631579 897.7500000000001 0.936131386861314 0.20669603327919978 14.0 0.18666666666666668 0.7368421052631579 829.2941176470588 0.8647488192357234 0.19093489784396664 14.0 0.18666666666666668 0.7368421052631579 721.9999999999999 0.7528675703858184 0.1662317304679278 19.0 0.25333333333333335 1.0 482132318341237.06
80 1095.0 1.0 0.22156398104265404 15.0 0.1875 0.75 1067.7272727272727 0.975093399750934 0.21604557553723303 15.0 0.1875 0.75 1024.4117647058824 0.9355358581788881 0.20728104914627024 15.0 0.1875 0.75 945.0 0.863013698630137 0.19121275076283842 15.0 0.1875 0.75 810.0 0.7397260273972602 0.16389664351100436 20.0 0.25 1.0 916781497842814.2
85 1170.0 0.9659302325581396 0.21017779225087416 15.0 0.17647058823529413 0.6818181818181818 1211.2676056338028 1.0 0.21759106938214973 16.0 0.18823529411764706 0.7272727272727273 1163.3454545454545 0.9604363636363636 0.20898237543713957 16.0 0.18823529411764706 0.7272727272727273 1076.102564102564 0.8884102564102564 0.1933101377423775 16.0 0.18823529411764706 0.7272727272727273 945.9999999999999 0.7809999999999999 0.16993862518745892 22.0 0.25882352941176473 1.0 1678338140852281.0
90 1320.0 0.9696186166774404 0.21146313084776103 16.0 0.17777777777777778 0.6956521739130435 1361.3599999999997 1.0 0.21808897561432417 17.0 0.18888888888888888 0.7391304347826086 1306.9482758620688 0.9600313479623825 0.2093722532347548 17.0 0.18888888888888888 0.7391304347826086 1207.4146341463415 0.8869179600886921 0.1934270293696889 17.0 0.18888888888888888 0.7391304347826086 1046.5 0.7687165775401071 0.16764861093347116 23.0 0.25555555555555554 1.0 2967570089981840.0
95 1479.0 1.0 0.21301383936756368 17.0 0.17894736842105263 0.68 1446.075949367089 0.97773897861196 0.20827193373345385 17.0 0.17894736842105263 0.68 1463.2258064516127 0.9893345547340181 0.21074195192289227 18.0 0.18947368421052632 0.72 1354.909090909091 0.9160981006822793 0.19514157366366522 18.0 0.18947368421052632 0.72 1200.0000000000002 0.8113590263691685 0.17283070131242492 25.0 0.2631578947368421 1.0 5088174908319794.0
100 1647.0 1.0 0.21402087583266005 18.0 0.18 0.6923076923076923 1609.9156626506026 0.9774837053130556 0.20920191872325394 18.0 0.18 0.6923076923076923 1623.7692307692305 0.9858951006491988 0.21100213292007008 19.0 0.19 0.7307692307692307 1501.8260869565217 0.9118555476360181 0.19515612293793047 19.0 0.19 0.7307692307692307 1313.0 0.7972070431086824 0.1706189495860854 26.0 0.26 1.0 8489955272466135.0
105 1824.0 1.0 0.2149320556315288 19.0 0.18095238095238095 0.7037037037037037 1782.5057471264367 0.9772509578544061 0.21004255723952803 19.0 0.18095238095238095 0.7037037037037037 1792.6470588235288 0.9828108875128996 0.21123756435019472 20.0 0.19047619047619047 0.7407407407407407 1656.25 0.9080317982456141 0.19516514097572346 20.0 0.19047619047619047 0.7407407407407407 1430.9999999999998 0.7845394736842104 0.16862268180302503 27.0 0.2571428571428571 1.0 1.3813893095506788e+16
110 2010.0 1.0 0.21605302831510123 20.0 0.18181818181818182 0.6896551724137931 1963.8461538461538 0.9770378874856487 0.21109199436986356 20.0 0.18181818181818182 0.6896551724137931 1891.69014084507 0.9411393735547612 0.20333601172308344 20.0 0.18181818181818182 0.6896551724137931 1828.2352941176468 0.909569798068481 0.19651530933665046 21.0 0.19090909090909092 0.7241379310344828 1609.5000000000002 0.8007462686567165 0.17300365625530123 29.0 0.2636363636363636 1.0 2.1972354135730932e+16
115 2205.0 1.0 0.21679086258908822 21.0 0.1826086956521739 0.7 2153.936842105263 0.9768421052631578 0.2117704426133409 21.0 0.1826086956521739 0.7 2073.8918918918916 0.9405405405405405 0.20390059508379105 21.0 0.1826086956521739 0.7 1998.2641509433965 0.9062422453258034 0.19646503807885302 22.0 0.19130434782608696 0.7333333333333333 1740.0000000000002 0.7891156462585035 0.17107306163492678 30.0 0.2608695652173913 1.0 3.4247574388197116e+16
120 2409.0 1.0 0.2174677155723403 22.0 0.18333333333333332 0.7096774193548387 2352.7777777777774 0.976661593099949 0.21239236553868848 22.0 0.18333333333333332 0.7096774193548387 2264.4285714285716 0.9399869536855838 0.20441681548580715 22.0 0.18333333333333332 0.7096774193548387 2175.8 0.9031963470319635 0.19641604630232382 23.0 0.19166666666666668 0.7419354838709677 1875.4999999999998 0.7785388127853881 0.16930705710084026 31.0 0.25833333333333336 1.0 5.2373593901877464e+16
125 2622.0 1.0 0.21809087900728688 23.0 0.184 0.71875 2560.368932038835 0.9764946346448645 0.21296457321559797 23.0 0.184 0.71875 2463.2999999999997 0.9394736842105262 0.20489064159368792 23.0 0.184 0.71875 2360.8421052631584 0.9003974467060101 0.19636847060803048 24.0 0.192 0.75 2016.0 0.7688787185354691 0.16768543557539678 32.0 0.256 1.0 7.87063935619021e+16
130 2844.0 1.0 0.21866652251524624 24.0 0.18461538461538463 0.7272727272727273 2776.7102803738317 0.9763397610315864 0.2134928203381435 24.0 0.18461538461538463 0.7272727272727273 2670.506024096385 0.938996492298307 0.20532709762488496 24.0 0.18461538461538463 0.7272727272727273 2553.389830508474 0.8978163961000261 0.19632238919236358 25.0 0.19230769230769232 0.7575757575757576 2161.5 0.7600210970464135 0.16619117032936173 33.0 0.25384615384615383 1.0 1.1639279211047456e+17
135 3075.0 1.0 0.21935678221981617 25.0 0.18518518518518517 0.7142857142857143 3001.801801801802 0.976195707903025 0.21413514930240313 25.0 0.18518518518518517 0.7142857142857143 2886.046511627907 0.9385517110985063 0.20587768329347086 25.0 0.18518518518518517 0.7142857142857143 2675.4098360655744 0.8700519792083169 0.19085180252311879 25.0 0.18518518518518517 0.7142857142857143 2380.0000000000005 0.7739837398373985 0.16977858266119109 35.0 0.25925925925925924 1.0 1.6962807611635126e+17
140 3315.0 1.0 0.21984226085269026 26.0 0.18571428571428572 0.7222222222222222 3235.6434782608703 0.9760613810741691 0.21457954074634458 26.0 0.18571428571428572 0.7222222222222222 3109.921348314607 0.9381361533377396 0.20624197293741478 26.0 0.18571428571428572 0.7222222222222222 2880.4285714285716 0.8689075630252101 0.19102260312746364 26.0 0.18571428571428572 0.7222222222222222 2537.9999999999995 0.7656108597285066 0.1683136223360868 36.0 0.2571428571428571 1.0 2.438609878483749e+17
145 3564.0 1.0 0.22029482008103313 27.0 0.18620689655172415 0.7297297297297297 3478.2352941176478 0.9759358288770056 0.21499360783309387 27.0 0.18620689655172415 0.7297297297297297 3342.130434782609 0.9377470355731226 0.20658081448310323 27.0 0.18620689655172415 0.7297297297297297 3092.953846153847 0.867832167832168 0.19117893127312038 27.0 0.18620689655172415 0.7297297297297297 2700.9999999999995 0.7578563411896744 0.16695182632964936 37.0 0.25517241379310346 1.0 3.461131276435679e+17
150 3699.0 0.9907336607871852 0.2139023977194072 27.0 0.18 0.6923076923076923 3733.5967741935488 1.0 0.21590302841780054 28.0 0.18666666666666668 0.717948717948718 3589.395833333333 0.9613774733637745 0.20756430795189232 28.0 0.18666666666666668 0.717948717948718 3326.441176470588 0.890948160085952 0.1923584059258244 28.0 0.18666666666666668 0.717948717948718 2944.5 0.7886497064579255 0.17027185998507557 39.0 0.26 1.0 4.855394308533421e+17
155 3962.0 0.9920267912333828 0.21452208809713402 28.0 0.18064516129032257 0.7 3993.8437499999995 1.0 0.21624626471067337 29.0 0.1870967741935484 0.725 3838.545454545454 0.9611155805846071 0.2078376542566515 29.0 0.1870967741935484 0.725 3554.571428571429 0.8900126422250317 0.19246190942644006 29.0 0.1870967741935484 0.725 3120.0 0.7812023191943852 0.168932083509101 40.0 0.25806451612903225 1.0 6.736185974203357e+17
160 4234.0 0.9932343454269185 0.2151031615939891 29.0 0.18125 0.7073170731707317 4262.84090909091 1.0 0.21656838850204282 30.0 0.1875 0.7317073170731707 4096.029411764706 0.9608684675586973 0.20809373558161448 30.0 0.1875 0.7317073170731707 3790.208333333334 0.8891273247496423 0.19255687189416254 30.0 0.1875 0.7317073170731707 3300.4999999999995 0.7742489270386264 0.16767784242819103 41.0 0.25625 1.0 9.24817127587755e+17
165 4515.0 1.0 0.21588555823937233 30.0 0.18181818181818182 0.6976744186046512 4412.426470588235 0.977281610318546 0.210980986000692 30.0 0.18181818181818182 0.6976744186046512 4369.245283018868 0.9677176706575565 0.20891626954801165 31.0 0.18787878787878787 0.7209302325581395 4048.1866666666674 0.8966083425618311 0.19356479255603928 31.0 0.18787878787878787 0.7209302325581395 3569.0 0.7904761904761904 0.17065239365588478 43.0 0.2606060606060606 1.0 1.2576179866255992e+18
170 4805.0 1.0 0.21639007584942235 31.0 0.18235294117647058 0.7045454545454546 4695.171428571428 0.977142857142857 0.21144401697286408 31.0 0.18235294117647058 0.7045454545454546 4643.669724770642 0.9664245004725581 0.20912467095999693 32.0 0.18823529411764706 0.7272727272727273 4299.428571428571 0.8947822209008471 0.1936219926494489 32.0 0.18823529411764706 0.7272727272727273 3761.9999999999995 0.7829344432882414 0.1694192435682678 44.0 0.25882352941176473 1.0 1.6944770792774963e+18
175 5104.0 1.0 0.2168659831803889 32.0 0.18285714285714286 0.7111111111111111 4986.666666666666 0.9770114942528735 0.2118805582796903 32.0 0.18285714285714286 0.7111111111111111 4926.428571428572 0.9652093596059114 0.20932107674584952 33.0 0.18857142857142858 0.7333333333333333 4558.177215189875 0.8930597992143172 0.1936742913954936 33.0 0.18857142857142858 0.7333333333333333 3959.9999999999995 0.7758620689655171 0.1682580903985776 45.0 0.2571428571428571 1.0 2.2632867798315464e+18
180 5412.0 1.0 0.21749707473041566 33.0 0.18333333333333332 0.7021276595744681 5286.912162162162 0.9768869479235331 0.21247005351569237 33.0 0.18333333333333332 0.7021276595744681 5090.034782608696 0.9405090137857901 0.20455795925599754 33.0 0.18333333333333332 0.7021276595744681 4840.6463414634145 0.8944283705586501 0.19453555415239862 34.0 0.18888888888888888 0.723404255319149 4253.499999999999 0.7859386548410937 0.1709393583454957 47.0 0.2611111111111111 1.0 2.998682079892728e+18
185 5729.0 1.0 0.21791533726844567 34.0 0.1837837837837838 0.7083333333333334 5595.907894736842 0.9767687021708573 0.21285288116682433 34.0 0.1837837837837838 0.7083333333333334 5386.1186440677975 0.9401498767791582 0.20487307748121789 34.0 0.1837837837837838 0.7083333333333334 5115.000000000001 0.8928259731192182 0.19456047305430263 35.0 0.1891891891891892 0.7291666666666666 4464.0 0.7791935765404084 0.16979823102920955 48.0 0.2594594594594595 1.0 3.942712589255752e+18
190 6055.0 1.0 0.2183118658990673 35.0 0.18421052631578946 0.7142857142857143 5913.653846153845 0.9766562916851932 0.21321565737985823 35.0 0.18421052631578946 0.7142857142857143 5690.537190082644 0.9398079587254573 0.2051712290561482 35.0 0.18421052631578946 0.7142857142857143 5396.8604651162805 0.8913064351967432 0.1945827709556471 36.0 0.18947368421052632 0.7346938775510204 4679.5 0.7728323699421965 0.16871847670927917 49.0 0.2578947368421053 1.0 5.145930949235335e+18
195 6390.0 1.0 0.2186883194053208 36.0 0.18461538461538463 0.72 6240.1500000000015 0.9765492957746481 0.21355992430940735 36.0 0.18461538461538463 0.72 6003.290322580644 0.9394820536119943 0.20545375141586655 36.0 0.18461538461538463 0.72 5686.227272727272 0.8898634229620144 0.19460273646782908 37.0 0.18974358974358974 0.74 4900.0 0.7668231611893583 0.1676952684015762 50.0 0.2564102564102564 1.0 6.669688145954762e+18
200 6734.0 1.0 0.2190461912782786 37.0 0.185 0.7254901960784313 6575.396341463414 0.97644733315465 0.2138870693113585 37.0 0.185 0.7254901960784313 6324.377952755905 0.9391710651553171 0.20572184478103622 37.0 0.185 0.7254901960784313 5983.1 0.8884912384912386 0.19462062177562647 38.0 0.19 0.7450980392156863 5125.5 0.7611375111375112 0.16672427285370017 51.0 0.255 1.0 8.587670312812097e+18
205 6919.0 0.999166870320588 0.2143977715450596 37.0 0.18048780487804877 0.6981132075471698 6924.769230769232 1.0 0.21457654163039744 38.0 0.18536585365853658 0.7169811320754716 6662.763358778626 0.9621639561898437 0.2064578142006379 38.0 0.18536585365853658 0.7169811320754716 6306.258064516127 0.9106813316601456 0.19541085067499903 39.0 0.1902439024390244 0.7358490566037735 5459.0 0.7883295194508008 0.16915702194890594 53.0 0.25853658536585367 1.0 1.0989751129049885e+19
210 7277.0 0.9999078660913062 0.21484329879724323 38.0 0.18095238095238095 0.7037037037037037 7277.670520231214 1.0 0.21486309497401723 39.0 0.18571428571428572 0.7222222222222222 7000.791044776117 0.9619549312262214 0.20668861374878383 39.0 0.18571428571428572 0.7222222222222222 6618.736842105263 0.909458160232154 0.1954089950568563 40.0 0.19047619047619047 0.7407407407407407 5696.999999999999 0.7828054298642533 0.16819599742309943 54.0 0.2571428571428571 1.0 1.3980194505842934e+19
215 7644.0 1.0 0.21526817423882824 39.0 0.1813953488372093 0.7090909090909091 7639.322033898304 0.9993880211797885 0.2151364346755285 40.0 0.18604651162790697 0.7272727272727273 7347.153284671532 0.9611660498000434 0.20690846068080201 40.0 0.18604651162790697 0.7272727272727273 6938.721649484537 0.9077343863794528 0.1954063240497079 41.0 0.19069767441860466 0.7454545454545455 5940.0 0.7770800627943485 0.16728060635513342 55.0 0.2558139534883721 1.0 1.768318570965941e+19
220 8020.0 1.0 0.21585167381649228 40.0 0.18181818181818182 0.7017543859649122 7838.784530386742 0.977404554911065 0.21097440917341703 40.0 0.18181818181818182 0.7017543859649122 7711.489361702126 0.9615323393643549 0.20754836488048348 41.0 0.18636363636363637 0.7192982456140351 7286.37 0.9085249376558603 0.19610662849704175 42.0 0.19090909090909092 0.7368421052631579 6298.499999999999 0.7853491271820447 0.16951892363256563 57.0 0.2590909090909091 1.0 2.2248959910482776e+19
225 8405.0 1.0 0.21623395390298597 41.0 0.18222222222222223 0.7068965517241379 8214.183783783783 0.9772972972972972 0.21132485873329654 41.0 0.18222222222222223 0.7068965517241379 8074.791666666665 0.960712869323815 0.2077387422993712 42.0 0.18666666666666668 0.7241379310344828 7621.960784313725 0.9068365002157911 0.1960888419852065 43.0 0.19111111111111112 0.7413793103448276 6554.0 0.7797739440809042 0.1686136030791398 58.0 0.2577777777777778 1.0 2.7848807707917e+19
230 8799.0 1.0 0.21659972861092142 42.0 0.1826086956521739 0.711864406779661 8598.333333333332 0.977194378149032 0.21166003710719844 42.0 0.1826086956521739 0.711864406779661 8446.428571428569 0.9599305115841082 0.2079206882944608 43.0 0.18695652173913044 0.7288135593220338 7965.0576923076915 0.9052230585643473 0.19607106881738584 44.0 0.19130434782608696 0.7457627118644068 6814.499999999999 0.7744630071599045 0.16774847717003338 59.0 0.2565217391304348 1.0 3.468515428193207e+19
235 9202.0 1.0 0.21704119015495102 43.0 0.1829787234042553 0.7049180327868853 8991.23316062176 0.9770955401675461 0.21206997893305896 43.0 0.1829787234042553 0.7049180327868853 8826.4 0.9591827863507932 0.20818217352571827 44.0 0.18723404255319148 0.7213114754098361 8179.849056603774 0.8889207842429662 0.19293242496556579 44.0 0.18723404255319148 0.7213114754098361 7198.000000000001 0.7822212562486417 0.1697742324207061 61.0 0.25957446808510637 1.0 4.299740305986837e+19
240 9614.0 1.0 0.2173735809831373 44.0 0.18333333333333332 0.7096774193548387 9392.883248730963 0.9770005459466364 0.21237410729490053 44.0 0.18333333333333332 0.7096774193548387 9214.705882352942 0.9584674310747807 0.20834549774843342 45.0 0.1875 0.7258064516129032 8535.416666666664 0.8878111781429857 0.19298669502979884 45.0 0.1875 0.7258064516129032 7470.999999999999 0.7770959018098605 0.16892011894372982 62.0 0.25833333333333336 1.0 5.306253362730459e+19
245 10035.0 1.0 0.2177390552104404 45.0 0.1836734693877551 0.7142857142857143 9803.283582089553 0.9769091760926311 0.21271128102881923 45.0 0.1836734693877551 0.7142857142857143 9437.884615384615 0.9404967230079337 0.20478286789626277 45.0 0.1836734693877551 0.7142857142857143 9062.108108108107 0.9030501353371307 0.19662928327596718 47.0 0.19183673469387755 0.746031746031746 7748.999999999999 0.7721973094170402 0.16813751258851045 63.0 0.2571428571428571 1.0 6.519863536290835e+19
250 10465.0 1.0 0.21813038774145782 46.0 0.184 0.7076923076923077 10222.434146341466 0.9768212275529351 0.21307439312020854 46.0 0.184 0.7076923076923077 9839.51572327044 0.9402308383440459 0.2050929173344627 46.0 0.184 0.7076923076923077 9291.442477876106 0.887858812983861 0.1936689871358401 47.0 0.188 0.7230769230769231 8157.5 0.7795031055900621 0.1700333146680308 65.0 0.26 1.0 7.978247471400986e+19
255 10904.0 1.0 0.2184210069627079 47.0 0.1843137254901961 0.7121212121212122 10650.334928229666 0.9767365121267119 0.21333977251595954 47.0 0.1843137254901961 0.7121212121212122 10249.481481481482 0.9399744572158365 0.2053101674643078 47.0 0.1843137254901961 0.7121212121212122 9670.121739130434 0.8868416855402086 0.1937048539721975 48.0 0.18823529411764706 0.7272727272727273 8447.999999999998 0.7747615553925163 0.16922419908482722 66.0 0.25882352941176473 1.0 9.723818640624832e+19
260 11352.0 1.0 0.21870061561251872 48.0 0.18461538461538463 0.7164179104477612 11086.985915492956 0.9766548551350385 0.2135950180589882 48.0 0.18461538461538463 0.7164179104477612 10667.781818181815 0.9397270805304629 0.2055188910197672 48.0 0.18461538461538463 0.7164179104477612 10056.307692307691 0.8858621998156881 0.19373860844755106 49.0 0.18846153846153846 0.7313432835820896 8743.499999999998 0.7702167019027483 0.16844686686117485 67.0 0.25769230769230766 1.0 1.1805485995491634e+20
265 11809.0 1.0 0.21896983070435996 49.0 0.18490566037735848 0.7205882352941176 11532.387096774193 0.9765760942310266 0.21384070202369299 49.0 0.18490566037735848 0.7205882352941176 11094.416666666668 0.9394882434301522 0.20571958161263695 49.0 0.18490566037735848 0.7205882352941176 10450.000000000002 0.8849182826657636 0.1937704065425152 50.0 0.18867924528301888 0.7352941176470589 9044.000000000002 0.7658565500889154 0.16769947911679497 68.0 0.25660377358490566 1.0 1.4279521367017606e+20
270 12054.0 1.0 0.2154452249764967 49.0 0.1814814814814815 0.7 11993.581081081082 0.9949876456845098 0.214365337173334 50.0 0.18518518518518517 0.7142857142857143 11541.13372093023 0.9574526066807889 0.20627859225067577 50.0 0.18518518518518517 0.7142857142857143 10875.540983606556 0.9022350243576037 0.19438222780439893 51.0 0.18888888888888888 0.7285714285714285 9485.000000000002 0.7868757259001163 0.1695286177950947 70.0 0.25925925925925924 1.0 1.7211421490028213e+20
275 12525.0 1.0 0.2157653052120071 50.0 0.18181818181818182 0.704225352112676 12456.637168141591 0.9945418896719833 0.21458763437120176 51.0 0.18545454545454546 0.7183098591549296 11984.708571428573 0.9568629597946965 0.20645782856616715 51.0 0.18545454545454546 0.7183098591549296 11284.83870967742 0.9009851265211514 0.19440133081531505 52.0 0.1890909090909091 0.7323943661971831 9798.0 0.7822754491017964 0.16878790103530902 71.0 0.2581818181818182 1.0 2.0674681054051444e+20
280 13005.0 1.0 0.2160740328686331 51.0 0.18214285714285713 0.7083333333333334 12928.443478260866 0.9941133009043341 0.21480207005474844 52.0 0.18571428571428572 0.7222222222222222 12436.617977528089 0.9562951155346474 0.20663054222614669 52.0 0.18571428571428572 0.7222222222222222 11701.64285714286 0.8997803042785745 0.19441915904123738 53.0 0.18928571428571428 0.7361111111111112 10115.999999999998 0.7778546712802766 0.1680741958092343 72.0 0.2571428571428571 1.0 2.475224250819383e+20
285 13494.0 1.0 0.21651113911367495 52.0 0.1824561403508772 0.7027027027027027 13187.777777777777 0.9773067865553414 0.21159780562062214 52.0 0.1824561403508772 0.7027027027027027 12909.285714285717 0.9566685722755089 0.2071294023376235 53.0 0.18596491228070175 0.7162162162162162 12151.674418604649 0.9005242640139802 0.1949735342011706 54.0 0.18947368421052632 0.7297297297297297 10582.000000000002 0.7842003853564549 0.16978811872690888 74.0 0.2596491228070175 1.0 2.9540539408113395e+20
290 13992.0 1.0 0.21679561412025386 53.0 0.18275862068965518 0.7066666666666667 13673.33193277311 0.9772249809014515 0.21185808986818352 53.0 0.18275862068965518 0.7066666666666667 13378.135135135137 0.9561274396180057 0.20728423544921148 54.0 0.18620689655172415 0.72 12584.083969465648 0.8993770704306495 0.19498100430968746 55.0 0.1896551724137931 0.7333333333333333 10912.499999999998 0.7799099485420239 0.16908105625266365 75.0 0.25862068965517243 1.0 3.514759359339313e+20
295 14499.0 1.0 0.2170705401220156 54.0 0.18305084745762712 0.7105263157894737 14167.636363636366 0.9771457592686644 0.21210955774238602 54.0 0.18305084745762712 0.7105263157894737 13855.31914893617 0.9556051554545949 0.20743372723791156 55.0 0.1864406779661017 0.7236842105263158 13023.999999999996 0.8982688461273188 0.19498770360363682 56.0 0.18983050847457628 0.7368421052631579 11248.000000000002 0.7757776398372302 0.16839847129405006 76.0 0.2576271186440678 1.0 4.169381935775816e+20


==> Data/5_300_Borda_utilitarian_Tout.txt <==
m U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 SW
5 5.0 1.0 0.2347417840375587 1.0 0.2 1.0 4.8 0.96 0.22535211267605632 1.0 0.2 1.0 4.5 0.9 0.2112676056338028 1.0 0.2 1.0 4.0 0.8 0.18779342723004694 1.0 0.2 1.0 2.999999999999999 0.5999999999999999 0.14084507042253516 1.0 0.2 1.0 21.3
10 19.0 1.0 0.23451275420242151 2.0 0.2 1.0 18.333333333333336 0.9649122807017545 0.22628423651110852 2.0 0.2 1.0 17.285714285714285 0.9097744360902255 0.21335370871047368 2.0 0.2 1.0 15.4 0.8105263157894737 0.19007875866933113 2.0 0.2 1.0 10.999999999999998 0.5789473684210525 0.13577054190666507 2.0 0.2 1.0 81.01904761904763
15 54.0 1.0 0.30111524163568776 4.0 0.26666666666666666 1.0 40.0 0.7407407407407407 0.2230483271375465 3.0 0.2 0.75 37.33333333333333 0.691358024691358 0.20817843866171004 3.0 0.2 0.75 32.0 0.5925925925925926 0.1784386617100372 3.0 0.2 0.75 15.999999999999996 0.2962962962962962 0.08921933085501858 2.0 0.13333333333333333 0.5 179.33333333333331
20 90.0 1.0 0.2841612399763199 5.0 0.25 1.0 85.3125 0.9479166666666666 0.26936117539421994 5.0 0.25 1.0 64.9090909090909 0.7212121212121212 0.2049405306495883 4.0 0.2 0.8 45.0 0.5 0.14208061998815996 3.0 0.15 0.6 31.500000000000004 0.35000000000000003 0.09945643399171199 3.0 0.15 0.6 316.7215909090909
25 135.0 1.0 0.2738592418236675 6.0 0.24 1.0 128.7 0.9533333333333333 0.26107914387189635 6.0 0.24 1.0 102.14285714285715 0.7566137566137567 0.2072056697396003 5.0 0.2 0.8333333333333334 75.11111111111111 0.5563786008230452 0.15236942178831214 4.0 0.16 0.6666666666666666 52.00000000000001 0.38518518518518524 0.10548652277652379 4.0 0.16 0.6666666666666666 492.95396825396824
30 189.0 1.0 0.2670372263931879 7.0 0.23333333333333334 1.0 180.83333333333331 0.95679012345679 0.255498580808297 7.0 0.23333333333333334 1.0 147.70588235294116 0.7815126050420167 0.20869295844173505 6.0 0.2 0.8571428571428571 112.72727272727272 0.5964405964405964 0.15927184258179555 5.0 0.16666666666666666 0.7142857142857143 77.49999999999999 0.41005291005291 0.10949939177498443 5.0 0.16666666666666666 0.7142857142857143 707.7664884135472
35 252.0 1.0 0.2621830754033586 8.0 0.22857142857142856 1.0 241.71428571428572 0.9591836734693878 0.251481725386895 8.0 0.22857142857142856 1.0 201.60000000000002 0.8 0.2097464603226869 7.0 0.2 0.875 157.84615384615384 0.6263736263736264 0.16422456371419164 6.0 0.17142857142857143 0.75 107.99999999999997 0.42857142857142844 0.11236417517286794 6.0 0.17142857142857143 0.75 961.1604395604395
40 355.0 1.0 0.2832312058529692 10.0 0.25 1.0 309.48387096774195 0.8717855520218083 0.24691687314433314 9.0 0.225 0.9 260.9090909090909 0.7349551856594109 0.2081622434822078 8.0 0.2 0.8 184.5 0.5197183098591549 0.1472004436052755 6.0 0.15 0.6 143.50000000000003 0.40422535211267613 0.11448923391521432 7.0 0.175 0.7 1253.392961876833
45 474.0 1.0 0.2991533640522201 12.0 0.26666666666666666 1.0 385.5882352941176 0.8134772896500372 0.24335446777889086 10.0 0.2222222222222222 0.8333333333333334 327.75000000000006 0.6914556962025318 0.20685129761205728 9.0 0.2 0.75 236.13333333333333 0.4981715893108298 0.14902970681757574 7.0 0.15555555555555556 0.5833333333333334 161.0 0.339662447257384 0.10161116373925619 7.0 0.15555555555555556 0.5833333333333334 1584.471568627451
50 572.0 1.0 0.2926531528162166 13.0 0.26 1.0 472.42105263157896 0.8259109311740891 0.24170543795347446 11.0 0.22 0.8461538461538461 406.1111111111112 0.7099844599844601 0.20777919066497125 10.0 0.2 0.7692307692307693 300.0 0.5244755244755245 0.15348941581270104 8.0 0.16 0.6153846153846154 204.00000000000003 0.35664335664335667 0.10437280275263672 8.0 0.16 0.6153846153846154 1954.53216374269
55 679.0 1.0 0.28732611436029243 14.0 0.2545454545454545 1.0 568.0 0.8365243004418262 0.24035527681391175 12.0 0.21818181818181817 0.8571428571428571 492.79999999999995 0.7257731958762886 0.2085335922779854 11.0 0.2 0.7857142857142857 371.36842105263156 0.5469343461747151 0.15714852049656794 9.0 0.16363636363636364 0.6428571428571429 252.00000000000009 0.3711340206185568 0.10663649605124258 9.0 0.16363636363636364 0.6428571428571429 2363.168421052632
60 795.0 1.0 0.28287965729505254 15.0 0.25 1.0 672.3260869565217 0.845693191140279 0.23922940008652147 13.0 0.21666666666666667 0.8666666666666667 587.8181818181819 0.7393939393939395 0.20915950418179644 12.0 0.2 0.8 450.2380952380952 0.5663372267145851 0.1602052806064523 10.0 0.16666666666666666 0.6666666666666666 304.99999999999994 0.3836477987421383 0.10852615783017737 10.0 0.16666666666666666 0.6666666666666666 2810.3823640127985
65 920.0 1.0 0.27911136358739885 16.0 0.24615384615384617 1.0 785.3999999999999 0.8536956521739129 0.23827615756689458 14.0 0.2153846153846154 0.875 691.1666666666665 0.7512681159420288 0.2096874682603157 13.0 0.2 0.8125 536.608695652174 0.5832703213610587 0.1627973747351454 11.0 0.16923076923076924 0.6875 362.9999999999999 0.39456521739130423 0.11012763585024538 11.0 0.16923076923076924 0.6875 3296.1753623188406
70 1107.0 1.0 0.28970823629771475 18.0 0.2571428571428571 1.0 953.8113207547168 0.8616181759301869 0.2496178821107885 16.0 0.22857142857142856 0.8888888888888888 792.5135135135133 0.7159110329842036 0.20740532271192869 14.0 0.2 0.7777777777777778 577.2608695652175 0.521464200149248 0.15107247371763713 11.0 0.15714285714285714 0.6111111111111112 390.5 0.35275519421860885 0.10219608516193099 11.0 0.15714285714285714 0.6111111111111112 3821.0857038334475
75 1254.0 1.0 0.28598274069073726 19.0 0.25333333333333335 1.0 1088.0 0.8676236044657097 0.24812537629307985 17.0 0.22666666666666666 0.8947368421052632 912.0 0.7272727272727273 0.20798744777508163 15.0 0.2 0.7894736842105263 674.8800000000001 0.5381818181818183 0.15391071135356044 12.0 0.16 0.631578947368421 456.0000000000001 0.3636363636363637 0.10399372388754084 12.0 0.16 0.631578947368421 4384.88
80 1410.0 1.0 0.28272103024469 20.0 0.25 1.0 1230.934426229508 0.8730031391698638 0.2468163469129524 18.0 0.225 0.9 1039.813953488372 0.7374567046016822 0.20849451928584162 16.0 0.2 0.8 780.0 0.5531914893617021 0.1563988677949349 13.0 0.1625 0.65 526.4999999999999 0.37340425531914884 0.10556923576158103 13.0 0.1625 0.65 4987.24837971788
85 1639.0 1.0 0.29120191364038805 22.0 0.25882352941176473 1.0 1378.6875 0.8411760219646126 0.24495206730450428 19.0 0.2235294117647059 0.8636363636363636 1116.0888888888885 0.6809572232391022 0.1982960465144715 16.0 0.18823529411764706 0.7272727272727273 892.6206896551723 0.5446129894174327 0.15859234471176883 14.0 0.16470588235294117 0.6363636363636364 601.9999999999999 0.3672971323978035 0.10695762782886735 14.0 0.16470588235294117 0.6363636363636364 5628.397078544061
90 1817.0 1.0 0.2880400740578347 23.0 0.25555555555555554 1.0 1538.9705882352941 0.8469843633655995 0.24396543874965523 20.0 0.2222222222222222 0.8695652173913043 1256.9374999999998 0.6917652724270775 0.1992561203005336 17.0 0.18888888888888888 0.7391304347826086 1012.741935483871 0.5573703552470396 0.16054499840299893 15.0 0.16666666666666666 0.6521739130434783 682.4999999999999 0.37561915244909183 0.10819336848897752 15.0 0.16666666666666666 0.6521739130434783 6308.150023719165
95 2004.0 1.0 0.2852067655439468 24.0 0.25263157894736843 1.0 1708.0 0.8522954091816367 0.2430804169406493 21.0 0.22105263157894736 0.875 1406.1176470588234 0.701655512504403 0.2001168992474611 18.0 0.18947368421052632 0.75 1140.3636363636365 0.5690437307203775 0.16229512189181952 16.0 0.16842105263157894 0.6666666666666666 767.9999999999999 0.3832335329341317 0.10930079637612332 16.0 0.16842105263157894 0.6666666666666666 7026.4812834224595
100 2275.0 1.0 0.2922647184344507 26.0 0.26 1.0 1951.3200000000002 0.857723076923077 0.2506821935716538 23.0 0.23 0.8846153846153846 1549.9615384615383 0.6813017751479289 0.19912047148250087 19.0 0.19 0.7307692307692307 1199.7575757575758 0.5273659673659674 0.15413046596412613 16.0 0.16 0.6153846153846154 808.0000000000001 0.3551648351648352 0.10380215054726864 16.0 0.16 0.6153846153846154 7784.039114219115
105 2484.0 1.0 0.2894980170339614 27.0 0.2571428571428571 1.0 2141.4683544303803 0.8621048125726168 0.24957763371520753 24.0 0.22857142857142856 0.8888888888888888 1715.272727272727 0.6905284731371687 0.1999066236786994 20.0 0.19047619047619047 0.7407407407407407 1338.6285714285714 0.5389003910743041 0.15601059459483735 17.0 0.1619047619047619 0.6296296296296297 900.9999999999999 0.3627214170692431 0.10500713097729436 17.0 0.1619047619047619 0.6296296296296297 8580.369653131678
110 2702.0 1.0 0.28698045797326366 28.0 0.2545454545454545 1.0 2340.3614457831322 0.8661589362631874 0.2485706882064444 25.0 0.22727272727272727 0.8928571428571429 1888.913793103448 0.6990798642129711 0.20062225959172542 21.0 0.19090909090909092 0.75 1485.0 0.5495928941524797 0.15772242046273002 18.0 0.16363636363636364 0.6428571428571429 999.0000000000003 0.36972612879348643 0.1061041737658366 18.0 0.16363636363636364 0.6428571428571429 9415.275238886581
115 2929.0 1.0 0.28467967397739413 29.0 0.25217391304347825 1.0 2548.0 0.8699214749061113 0.24764896186220564 26.0 0.22608695652173913 0.896551724137931 2070.88524590164 0.7070280798571662 0.20127652326660106 22.0 0.19130434782608696 0.7586206896551724 1638.871794871795 0.5595328763645595 0.1592876368230964 19.0 0.16521739130434782 0.6551724137931034 1102.0000000000002 0.3762376237623763 0.10710720407070277 19.0 0.16521739130434782 0.6551724137931034 10288.757040773435
120 3255.0 1.0 0.29060022731905716 31.0 0.25833333333333336 1.0 2758.8000000000006 0.8475576036866361 0.24630043229733184 27.0 0.225 0.8709677419354839 2252.9047619047615 0.6921366396020773 0.201135064804212 23.0 0.19166666666666668 0.7419354838709677 1724.25 0.5297235023041474 0.15393777018583235 19.0 0.15833333333333333 0.6129032258064516 1209.9999999999998 0.3717357910906297 0.10802650539356655 20.0 0.16666666666666666 0.6451612903225806 11200.954761904763
125 3504.0 1.0 0.28834617432390813 32.0 0.256 1.0 2983.787234042554 0.8515374526377151 0.24553756676161126 28.0 0.224 0.875 2451.272727272727 0.6995641344956413 0.20171664187603408 24.0 0.192 0.75 1890.0 0.5393835616438356 0.15552918649320385 20.0 0.16 0.625 1323.0000000000002 0.37756849315068497 0.10887043054524272 21.0 0.168 0.65625 12152.05996131528
130 3859.0 1.0 0.29363472404040847 34.0 0.26153846153846155 1.0 3211.525773195877 0.8322170959305201 0.24436783730526843 29.0 0.2230769230769231 0.8529411764705882 2648.897058823529 0.6864205905217747 0.20155692067351558 25.0 0.19230769230769232 0.7352941176470589 2047.255813953488 0.5305145928876621 0.15577750608197832 21.0 0.16153846153846155 0.6176470588235294 1375.4999999999998 0.35643949209639797 0.10466301189882918 21.0 0.16153846153846155 0.6176470588235294 13142.178645972894
135 4130.0 1.0 0.2914422985833768 35.0 0.25925925925925924 1.0 3453.8613861386143 0.8362860499124974 0.2437291286597108 30.0 0.2222222222222222 0.8571428571428571 2863.6619718309857 0.693380622719367 0.20208044247850548 26.0 0.1925925925925926 0.7428571428571429 2227.3777777777777 0.5393166532149583 0.15717968507726132 22.0 0.16296296296296298 0.6285714285714286 1496.0000000000002 0.36222760290556905 0.1055684452011457 22.0 0.16296296296296298 0.6285714285714286 14170.901135747377
140 4410.0 1.0 0.2894042676785381 36.0 0.2571428571428571 1.0 3704.942857142857 0.8401230968577907 0.24313520960595447 31.0 0.22142857142857142 0.8611111111111112 3086.756756756756 0.6999448428019855 0.2025670246464781 27.0 0.19285714285714287 0.75 2414.9999999999995 0.5476190476190476 0.15848328944300896 23.0 0.16428571428571428 0.6388888888888888 1621.4999999999998 0.3676870748299319 0.1064102086260203 23.0 0.16428571428571428 0.6388888888888888 15238.199613899611
145 4699.0 1.0 0.2875039822459228 37.0 0.25517241379310346 1.0 4066.568807339449 0.8654115359309319 0.2488092628617034 33.0 0.22758620689655173 0.8918918918918919 3308.0526315789466 0.7039907707126934 0.20240015004427572 28.0 0.19310344827586207 0.7567567567567568 2518.5 0.535965098957225 0.15409210029503223 23.0 0.15862068965517243 0.6216216216216216 1752.0 0.372845286231113 0.10719450455306591 24.0 0.16551724137931034 0.6486486486486487 16344.121438918395
150 5109.0 1.0 0.29212301659398027 39.0 0.26 1.0 4331.8125 0.8478787433940106 0.24768489622617168 34.0 0.22666666666666666 0.8717948717948718 3536.8846153846152 0.692285107728443 0.20223241401272138 29.0 0.19333333333333333 0.7435897435897436 2699.5102040816328 0.5283832851989886 0.15435291919016597 24.0 0.16 0.6153846153846154 1812.0000000000005 0.354668232530828 0.10360675397696073 24.0 0.16 0.6153846153846154 17489.207319466248
155 5420.0 1.0 0.2902573344817198 40.0 0.25806451612903225 1.0 4612.758620689656 0.8510624761420029 0.24702712580239003 35.0 0.22580645161290322 0.875 3784.444444444444 0.6982369823698236 0.2026684053392246 30.0 0.1935483870967742 0.75 2905.882352941176 0.5361406555242022 0.1556187575797369 25.0 0.16129032258064516 0.625 1949.9999999999995 0.35977859778597776 0.10442837679692869 25.0 0.16129032258064516 0.625 18673.085418075276
160 5740.0 1.0 0.28850689966182014 41.0 0.25625 1.0 4902.450000000001 0.8540853658536587 0.24640952094897042 36.0 0.225 0.8780487804878049 4040.333333333332 0.7038908246225317 0.2030773595122486 31.0 0.19375 0.7560975609756098 3119.7547169811323 0.543511274735389 0.1568067528051508 26.0 0.1625 0.6341463414634146 2092.9999999999995 0.36463414634146335 0.10519946707181 26.0 0.1625 0.6341463414634146 19895.538050314462
165 6069.0 1.0 0.2868612974874316 42.0 0.2545454545454545 1.0 5200.887096774195 0.8569594820850543 0.2458285089250761 37.0 0.22424242424242424 0.8809523809523809 4304.551724137931 0.709268697336947 0.20346173878529702 32.0 0.19393939393939394 0.7619047619047619 3341.1272727272726 0.5505235249179886 0.15792389265532858 27.0 0.16363636363636364 0.6428571428571429 2241.000000000001 0.3692535837864559 0.10592456214686678 27.0 0.16363636363636364 0.6428571428571429 21156.566093639398
170 6407.0 1.0 0.2853113380794769 43.0 0.2529411764705882 1.0 5508.070312500001 0.8596956941626348 0.24528092884270608 38.0 0.2235294117647059 0.8837209302325582 4577.0999999999985 0.7143905103792725 0.20382371242759068 33.0 0.19411764705882353 0.7674418604651163 3570.0 0.5572030591540502 0.15897635038922 28.0 0.16470588235294117 0.6511627906976745 2393.9999999999995 0.3736538161385983 0.10660767026100634 28.0 0.16470588235294117 0.6511627906976745 22456.1703125
175 6885.0 1.0 0.289347263252866 45.0 0.2571428571428571 1.0 5938.320610687024 0.8625011780228067 0.24956235541327212 40.0 0.22857142857142856 0.8888888888888888 4833.230769230768 0.7019943019943018 0.20312013010115718 34.0 0.19428571428571428 0.7555555555555555 3674.3859649122796 0.5336798787091184 0.15441881235760488 28.0 0.16 0.6222222222222222 2464.0000000000005 0.3578794480755266 0.1035514388750998 28.0 0.16 0.6222222222222222 23794.937344830072
180 7245.0 1.0 0.28781356156361654 46.0 0.25555555555555554 1.0 6266.622222222222 0.8649582087263247 0.24894670265720953 41.0 0.22777777777777777 0.8913043478260869 5121.91489361702 0.7069585774488641 0.2034722660535054 35.0 0.19444444444444445 0.7608695652173914 3914.5084745762715 0.5403048274087331 0.15550705670652262 29.0 0.16111111111111112 0.6304347826086957 2624.4999999999995 0.36224982746721873 0.10426041301914582 29.0 0.16111111111111112 0.6304347826086957 25172.545590415513
185 7614.0 1.0 0.2863619495616118 47.0 0.25405405405405407 1.0 6603.669064748201 0.8673061550759392 0.2483634814343316 42.0 0.22702702702702704 0.8936170212765957 5418.927835051547 0.7117057834320393 0.20380545565787306 36.0 0.1945945945945946 0.7659574468085106 4162.131147540983 0.5466418633492228 0.15653742970067566 30.0 0.16216216216216217 0.6382978723404256 2790.0 0.3664302600472813 0.10493168364550788 30.0 0.16216216216216217 0.6382978723404256 26588.72804734073
190 7992.0 1.0 0.2849859728772365 48.0 0.25263157894736843 1.0 6949.461538461539 0.8695522445522447 0.24781019238130608 43.0 0.22631578947368422 0.8958333333333334 5724.270000000001 0.7162500000000002 0.20412120307332068 37.0 0.19473684210526315 0.7708333333333334 4417.253968253966 0.552709455487233 0.15751444189047673 31.0 0.1631578947368421 0.6458333333333334 2960.499999999999 0.37043293293293283 0.10556818977765996 31.0 0.1631578947368421 0.6458333333333334 28043.485506715508
195 8525.0 1.0 0.28862030354398 50.0 0.2564102564102564 1.0 7294.958904109588 0.8557136544410073 0.24697633469149194 44.0 0.22564102564102564 0.88 6024.117647058823 0.7066413662239089 0.2039510456162773 38.0 0.19487179487179487 0.76 4557.0 0.5345454545454545 0.15428067134896384 31.0 0.15897435897435896 0.62 3135.9999999999995 0.36785923753665684 0.10617164479928692 32.0 0.1641025641025641 0.64 29537.07655116841
200 9074.0 1.0 0.29205440639653585 52.0 0.26 1.0 7648.7919463087255 0.8429349731440077 0.24618287321245302 45.0 0.225 0.8653846153846154 6331.5 0.6977628388803174 0.20378471171475276 39.0 0.195 0.75 4799.261538461538 0.5289025279327241 0.15446831383701895 32.0 0.16 0.6153846153846154 3216.0000000000005 0.3544192197487327 0.10350969483923951 32.0 0.16 0.6153846153846154 31069.553484770266
205 9487.0 1.0 0.29064692241275863 53.0 0.25853658536585367 1.0 8020.535947712418 0.8454238376422913 0.2457198365451157 46.0 0.22439024390243903 0.8679245283018868 6661.308411214952 0.7021511975561243 0.20407808463812044 40.0 0.1951219512195122 0.7547169811320755 5073.134328358209 0.5347458973709507 0.15542224934371568 33.0 0.16097560975609757 0.6226415094339622 3399.0000000000005 0.358279751238537 0.10413290706028952 33.0 0.16097560975609757 0.6226415094339622 32640.97868728558
210 9909.0 1.0 0.28930560605660804 54.0 0.2571428571428571 1.0 8401.025477707006 0.8478176887382184 0.24527841026592295 47.0 0.22380952380952382 0.8703703703703703 6999.4454545454555 0.706372535527849 0.20435753449262725 41.0 0.19523809523809524 0.7592592592592593 5354.507246376812 0.5403680741121013 0.15633151317464358 34.0 0.1619047619047619 0.6296296296296297 3586.9999999999995 0.3619941467352911 0.1047269360101981 34.0 0.1619047619047619 0.6296296296296297 34250.97817862927
215 10340.0 1.0 0.2880258731681988 55.0 0.2558139534883721 1.0 8790.26086956522 0.8501219409637544 0.2448571143455293 48.0 0.22325581395348837 0.8727272727272727 7345.911504424779 0.7104363157083926 0.2046240401623079 42.0 0.19534883720930232 0.7636363636363637 5643.380281690141 0.545781458577383 0.15719918116576387 35.0 0.16279069767441862 0.6363636363636364 3779.999999999999 0.3655705996131527 0.1052937911582003 35.0 0.16279069767441862 0.6363636363636364 35899.552655680134
220 10780.0 1.0 0.28680355584807116 56.0 0.2545454545454545 1.0 9188.242424242426 0.8523415977961434 0.24445460104516042 49.0 0.22272727272727272 0.875 7700.706896551725 0.7143512891049837 0.20487848983996282 43.0 0.19545454545454546 0.7678571428571429 5939.753424657534 0.5509975347548733 0.15802805223121882 36.0 0.16363636363636364 0.6428571428571429 3978.0000000000014 0.3690166975881263 0.10583530103558696 36.0 0.16363636363636364 0.6428571428571429 37586.70274545169
225 11397.0 1.0 0.2899037816009427 58.0 0.2577777777777778 1.0 9742.214285714286 0.8548051492247334 0.24781124529220835 51.0 0.22666666666666666 0.8793103448275862 8031.692307692307 0.7047198655516633 0.2043009539927351 44.0 0.19555555555555557 0.7586206896551724 6074.13698630137 0.5329592863298561 0.1545069125463649 36.0 0.16 0.6206896551724138 4068.000000000001 0.35693603579889455 0.10347710656774899 36.0 0.16 0.6206896551724138 39313.04357970797
230 11859.0 1.0 0.2886932801856185 59.0 0.2565217391304348 1.0 10161.313953488372 0.8568440807393854 0.24736512827628412 52.0 0.22608695652173913 0.8813559322033898 8402.625 0.708544143688338 0.20455193299769647 45.0 0.1956521739130435 0.7627118644067796 6381.759999999998 0.5381364364617589 0.15535637302954483 37.0 0.1608695652173913 0.6271186440677966 4273.499999999999 0.36035922084492783 0.10403328551085592 37.0 0.1608695652173913 0.6271186440677966 41078.19895348837
235 12505.0 1.0 0.2916145625858918 61.0 0.25957446808510637 1.0 10578.194285714286 0.8459171759867482 0.24668176725926844 53.0 0.225531914893617 0.8688524590163934 8617.868852459014 0.6891538466580579 0.20096729754757434 45.0 0.19148936170212766 0.7377049180327869 6696.883116883118 0.5355364347767387 0.15617022317622667 38.0 0.16170212765957448 0.6229508196721312 4484.0 0.3585765693722511 0.1045661494310387 38.0 0.16170212765957448 0.6229508196721312 42881.94625505642
240 12989.0 1.0 0.2904226001369971 62.0 0.25833333333333336 1.0 11014.64245810056 0.8479977256217229 0.24627770438532065 54.0 0.225 0.8709677419354839 9001.831999999995 0.6930350296404646 0.20127303529420462 46.0 0.19166666666666668 0.7419354838709677 7019.506329113923 0.5404193031883843 0.15694997919619474 39.0 0.1625 0.6290322580645161 4699.499999999999 0.36180614366001995 0.10507668098728291 39.0 0.1625 0.6290322580645161 44724.480787214474
245 13482.0 1.0 0.28927859938888306 63.0 0.2571428571428571 1.0 11459.836065573772 0.8500100923879078 0.24588972899238906 55.0 0.22448979591836735 0.873015873015873 9394.124999999996 0.6967901646639961 0.20156648290195 47.0 0.19183673469387755 0.746031746031746 7349.629629629631 0.5451438680929855 0.1576984546273769 40.0 0.16326530612244897 0.6349206349206349 4919.999999999999 0.36493101913662657 0.10556673408940101 40.0 0.16326530612244897 0.6349206349206349 46605.5906952034
250 13984.0 1.0 0.2881797077166489 64.0 0.256 1.0 11913.775401069517 0.8519576230741932 0.2455168988044919 56.0 0.224 0.875 9794.748091603053 0.7004253497999895 0.20184837258269253 48.0 0.192 0.75 7687.253012048195 0.5497177497174053 0.1584175004402158 41.0 0.164 0.640625 5145.500000000001 0.36795623569794056 0.10603752045595088 41.0 0.164 0.640625 48525.276504720765
255 14685.0 1.0 0.29088262378021607 66.0 0.25882352941176473 1.0 12542.652631578952 0.8541132197193703 0.24844669435733863 58.0 0.22745098039215686 0.8787878787878788 10168.24242424242 0.6924237265401716 0.20141403034367997 49.0 0.19215686274509805 0.7424242424242424 7840.385542168675 0.5339043610601754 0.15530350139288362 41.0 0.1607843137254902 0.6212121212121212 5247.999999999999 0.357371467483827 0.10395315012588177 41.0 0.1607843137254902 0.6212121212121212 50484.280597990044
260 15209.0 1.0 0.289794760992209 67.0 0.25769230769230766 1.0 13017.711340206188 0.8559215819716081 0.2480415902755356 59.0 0.22692307692307692 0.8805970149253731 10584.999999999993 0.6959694917483065 0.20168831251906966 50.0 0.19230769230769232 0.746268656716418 8189.258823529413 0.5384482098447901 0.15603947027865375 42.0 0.16153846153846155 0.6268656716417911 5480.999999999999 0.3603787231244657 0.10443586593453201 42.0 0.16153846153846155 0.6268656716417911 52481.97016373559
265 15742.0 1.0 0.28874742926745667 68.0 0.25660377358490566 1.0 13501.515151515156 0.8576747015318991 0.24765136521506903 60.0 0.22641509433962265 0.8823529411764706 11010.086956521733 0.6994083951544742 0.2019523761089319 51.0 0.19245283018867926 0.75 8545.632183908046 0.5428555573566285 0.15674814665027886 43.0 0.16226415094339622 0.6323529411764706 5718.999999999999 0.3632956422309744 0.10490068275826352 43.0 0.16226415094339622 0.6323529411764706 54518.23429194493
270 16284.0 1.0 0.28773839247479244 69.0 0.25555555555555554 1.0 13994.064356435647 0.859375114003663 0.24727521383625548 61.0 0.22592592592592592 0.8840579710144928 11443.503546099288 0.7027452435580501 0.20220678670069983 52.0 0.1925925925925926 0.7536231884057971 8909.505617977527 0.5471324992617003 0.1574310258082772 44.0 0.16296296296296298 0.6376811594202898 5962.000000000001 0.3661262589044461 0.105348581179975 44.0 0.16296296296296298 0.6376811594202898 56593.073520512466
275 17040.0 1.0 0.29025665118092664 71.0 0.2581818181818182 1.0 14482.595121951224 0.8499175541051188 0.24669422303443583 62.0 0.22545454545454546 0.8732394366197183 11866.069930069925 0.6963656062247608 0.20212474886037496 53.0 0.19272727272727272 0.7464788732394366 9108.000000000002 0.5345070422535212 0.15514422411712914 44.0 0.16 0.6197183098591549 6210.000000000002 0.36443661971831 0.10578015280713352 45.0 0.16363636363636364 0.6338028169014085 58706.665052021155
280 17812.0 1.0 0.29267581753227273 73.0 0.26071428571428573 1.0 14979.461538461546 0.8409758330598218 0.24613328946566745 63.0 0.225 0.863013698630137 12296.172413793101 0.6903308114637942 0.20204313461288317 54.0 0.19285714285714287 0.7397260273972602 9449.01098901099 0.5304856831917242 0.1552603310173041 45.0 0.16071428571428573 0.6164383561643836 6322.499999999999 0.35495733213563885 0.10388742737187256 45.0 0.16071428571428573 0.6164383561643836 60859.14494126564
285 18389.0 1.0 0.2916544046417205 74.0 0.2596491228070175 1.0 15497.962264150945 0.8427843963320977 0.24580178135356975 64.0 0.22456140350877193 0.8648648648648649 12754.05405405405 0.6935697457204878 0.20228267126561833 55.0 0.19298245614035087 0.7432432432432432 9831.634408602147 0.5346475832618494 0.15593232258936934 46.0 0.16140350877192983 0.6216216216216216 6577.999999999998 0.35771385067159706 0.10432882014972195 46.0 0.16140350877192983 0.6216216216216216 63050.650726807144
290 18975.0 1.0 0.2906677004364678 75.0 0.25862068965517243 1.0 16025.20833333334 0.8445432586736937 0.24548144691780358 65.0 0.22413793103448276 0.8666666666666667 13220.264900662249 0.6967201528675757 0.20251404468176254 56.0 0.19310344827586207 0.7466666666666667 10221.757894736842 0.5386960682338257 0.15658154738769267 47.0 0.16206896551724137 0.6266666666666667 6838.5 0.36039525691699603 0.10475526057627325 47.0 0.16206896551724137 0.6266666666666667 65280.73112873243
295 19570.0 1.0 0.28971395558106655 76.0 0.2576271186440678 1.0 16561.200000000004 0.8462544711292798 0.24517173025902714 66.0 0.22372881355932203 0.868421052631579 13694.80519480519 0.6997856512419617 0.20273766908018143 57.0 0.19322033898305085 0.75 10619.38144329897 0.5426357405875815 0.15720914684528975 48.0 0.16271186440677965 0.631578947368421 7103.999999999999 0.3630045988758303 0.10516749823443519 48.0 0.16271186440677965 0.631578947368421 67549.38663810416


==> Data/5_300_Lexicographic_egalitarian_Tout.txt <==
m U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 SW
5 32.0 1.0 0.272108843537415 1.0 0.2 1.0 28.8 0.9 0.24489795918367352 1.0 0.2 1.0 24.8 0.775 0.21088435374149664 1.0 0.2 1.0 19.6 0.6125 0.1666666666666667 1.0 0.2 1.0 12.399999999999997 0.3874999999999999 0.10544217687074829 1.0 0.2 1.0 12.399999999999997
10 1024.0 0.8518189884649511 0.19930537233513404 1.0 0.1 0.2 972.8000000000001 0.8092280390417036 0.18934010371837737 1.0 0.1 0.2 915.9111111111112 0.7619047619047619 0.17826758303309212 1.0 0.1 0.2 1202.1333333333334 1.0 0.23397620273093342 2.0 0.2 0.4 1023.0 0.8509871339840284 0.19911073818246303 5.0 0.5 1.0 915.9111111111112
15 32768.0 0.6976744186046512 0.1690025895811601 1.0 0.06666666666666667 0.125 46967.46666666667 1.0 0.24223704506632945 2.0 0.13333333333333333 0.25 42238.31208791209 0.8993099923332482 0.21784619514142944 2.0 0.13333333333333333 0.25 36965.27472527473 0.7870399948888321 0.19065024271088976 2.0 0.13333333333333333 0.25 34951.46666666667 0.744163335755814 0.18026392750019118 8.0 0.5333333333333333 1.0 32768.0
20 1572864.0 1.0 0.2288733416689189 2.0 0.1 0.16666666666666666 1465936.8421052634 0.9320175438596493 0.21331396975721612 2.0 0.1 0.16666666666666666 1350264.787616099 0.8584752321981424 0.19648209513318993 2.0 0.1 0.16666666666666666 1224847.0852425178 0.7787368044805639 0.1782320947220422 2.0 0.1 0.16666666666666666 1258290.0 0.7999992370605469 0.18309849871863298 12.0 0.6 1.0 1224847.0852425178
25 50331648.0 1.0 0.21639532496144048 2.0 0.08 0.125 47605350.4 0.9458333333333333 0.20467391152602912 2.0 0.08 0.125 44703903.30687747 0.8881867588932807 0.19219946231716006 2.0 0.08 0.125 47000625.19363071 0.9338185229625445 0.2020739627314922 3.0 0.12 0.1875 42949671.68 0.8533333079020182 0.1846573384638782 16.0 0.64 1.0 42949671.68
30 1610612736.0 1.0 0.20962567937171217 2.0 0.06666666666666667 0.09523809523809523 1538104308.2298853 0.9549808429118776 0.20018850798237267 2.0 0.06666666666666667 0.09523809523809523 1461759863.840321 0.9075799732408928 0.1902520684747825 2.0 0.06666666666666667 0.09523809523809523 1569564283.0671148 0.9745137660870421 0.204283110273082 3.0 0.1 0.14285714285714285 1503238552.1999998 0.9333333324640988 0.1956506338980508 21.0 0.7 1.0 1461759863.840321
35 51539607552.0 0.943967515811009 0.20212150609913107 2.0 0.05714285714285714 0.08 49554538633.68067 0.9076102235353749 0.1943367141975539 2.0 0.05714285714285714 0.08 54598920713.621994 1.0 0.21411913303550337 3.0 0.08571428571428572 0.12 50214782300.231766 0.9197028374171429 0.19692597419805116 3.0 0.08571428571428572 0.12 49085340524.28571 0.8990166816986057 0.19249667246976054 25.0 0.7142857142857143 1.0 49085340524.28571
40 1649267441664.0 0.8924485125858126 0.19568903678474206 2.0 0.05 0.06896551724137931 1848025312838.8918 1.0 0.21927207455110836 3.0 0.075 0.10344827586206896 1729812098946.6565 0.9360326868517623 0.2052458290936339 3.0 0.075 0.10344827586206896 1606604510883.8533 0.8693628272958157 0.19062699067877042 3.0 0.075 0.10344827586206896 1594291860273.75 0.8627002288321676 0.18916606889174528 29.0 0.725 1.0 1594291860273.75
45 52776558133248.0 0.8883571375158902 0.19261084779101154 2.0 0.044444444444444446 0.058823529411764705 59409167669690.7 1.0 0.21681690803949472 3.0 0.06666666666666667 0.08823529411764706 56062456263010.586 0.9436667514803858 0.20460290727565153 3.0 0.06666666666666667 0.08823529411764706 52590478988003.78 0.8852249753843013 0.19193174208216204 3.0 0.06666666666666667 0.08823529411764706 53167495600900.18 0.8949375607567233 0.19403759481168018 34.0 0.7555555555555555 1.0 52590478988003.78
50 1688849860263936.0 0.8851156069364163 0.1902260218200828 2.0 0.04 0.05128205128205128 1908055678861458.8 1.0 0.21491658301958738 3.0 0.06 0.07692307692307693 1812031459390576.5 0.9496743095420674 0.20410075758826707 3.0 0.06 0.07692307692307693 1712781309618906.5 0.8976579292701391 0.19292157487917674 3.0 0.06 0.07692307692307693 1756403854674492.0 0.9205202312138723 0.19783506269288595 39.0 0.78 1.0 1688849860263936.0
55 6.305039478318694e+16 1.0 0.21474478358822904 3.0 0.05454545454545454 0.07142857142857142 6.032085463167161e+16 0.9567085953878405 0.2054481802735604 3.0 0.05454545454545454 0.07142857142857142 5.7507912111468136e+16 0.9120944017753118 0.19586751492127458 3.0 0.05454545454545454 0.07142857142857142 5.770121565978454e+16 0.9151602596336349 0.19652589190357245 4.0 0.07272727272727272 0.09523809523809523 5.502579908350861e+16 0.8727272727272728 0.18741362931336356 42.0 0.7636363636363637 1.0 5.502579908350861e+16
60 2.0176126330619822e+18 1.0 0.21259872240009922 3.0 0.05 0.06382978723404255 1.937614384812569e+18 0.9603500459213493 0.20416919281975549 3.0 0.05 0.06382978723404255 1.855380450584761e+18 0.9195920069993747 0.19550408581741016 3.0 0.05 0.06382978723404255 1.8733875888265782e+18 0.9285169799831575 0.1974015236712178 4.0 0.06666666666666667 0.0851063829787234 1.806243690550727e+18 0.8952380952380953 0.19032647529151742 47.0 0.7833333333333333 1.0 1.806243690550727e+18
65 6.456360425798343e+19 1.0 0.2108195105303674 3.0 0.046153846153846156 0.057692307692307696 6.220227954083283e+19 0.9634263801674514 0.20310907789894578 3.0 0.046153846153846156 0.057692307692307696 5.978015478841371e+19 0.9259110527588268 0.19520011493727304 3.0 0.046153846153846156 0.057692307692307696 6.067499302445796e+19 0.9397708464665735 0.1981220298627921 4.0 0.06153846153846154 0.07692307692307693 5.902958103587057e+19 0.9142857142857144 0.19274926677062162 52.0 0.8 1.0 5.902958103587057e+19
70 2.0660353362554698e+21 1.0 0.2093204879054197 3.0 0.04285714285714286 0.05263157894736842 1.995913445611813e+21 0.9660596847434626 0.20221608455625753 3.0 0.04285714285714286 0.05263157894736842 1.9241177123211082e+21 0.9313091981323145 0.19494209574386126 3.0 0.04285714285714286 0.05263157894736842 1.961456949044053e+21 0.9493820916921213 0.19872512264166273 4.0 0.05714285714285714 0.07017543859649122 1.9226777823112127e+21 0.9306122448979591 0.19479620915279874 57.0 0.8142857142857143 1.0 1.9226777823112127e+21
75 6.611313076017503e+22 1.0 0.20804029781414274 3.0 0.04 0.04838709677419355 6.4019938756983175e+22 0.9683392394351298 0.20145358375720487 3.0 0.04 0.04838709677419355 6.1880177584129735e+22 0.9359740927804446 0.19472032900836575 3.0 0.04 0.04838709677419355 6.331560726803073e+22 0.9576858112756405 0.19923724139016313 4.0 0.05333333333333334 0.06451612903225806 6.246116734675584e+22 0.9447619047619048 0.19654854803012342 62.0 0.8266666666666667 1.0 6.1880177584129735e+22
80 2.115620184325601e+24 0.9990625993868444 0.20546771916890183 3.0 0.0375 0.045454545454545456 2.052853634214143e+24 0.9694222541237898 0.19937187078030608 3.0 0.0375 0.045454545454545456 2.1176052287654674e+24 1.0 0.2056605054528152 4.0 0.05 0.06060606060606061 2.0157995173874114e+24 0.9519241310915126 0.1957731979530124 4.0 0.05 0.06060606060606061 1.994727602364138e+24 0.9419733079933104 0.19372670664496455 66.0 0.825 1.0 1.994727602364138e+24
85 6.769984589841923e+25 0.9948939845552591 0.20442460971289886 3.0 0.03529411764705882 0.04225352112676056 6.58102398856244e+25 0.9671249751821827 0.1987188068923676 3.0 0.03529411764705882 0.04225352112676056 6.804729644504047e+25 1.0 0.20547376191472444 4.0 0.047058823529411764 0.056338028169014086 6.498754592468201e+25 0.955034943631747 0.19623462262803187 4.0 0.047058823529411764 0.056338028169014086 6.462775205092794e+25 0.9497475348359449 0.1951481988519774 71.0 0.8352941176470589 1.0 6.462775205092794e+25
90 2.1663950687494155e+27 0.9912225896121042 0.20350713337379034 3.0 0.03333333333333333 0.039473684210526314 2.109307755725233e+27 0.9651025918951169 0.1981444571042814 3.0 0.03333333333333333 0.039473684210526314 2.1855787907307403e+27 1.0 0.20530921662452117 4.0 0.044444444444444446 0.05263157894736842 2.0932780664258175e+27 0.9577682924558111 0.19663865783190787 4.0 0.044444444444444446 0.05263157894736842 2.0907431774597533e+27 0.9566084674351736 0.19640053506549926 76.0 0.8444444444444444 1.0 2.0907431774597533e+27
95 6.9324642199981295e+28 0.987964461389781 0.20269388225287124 3.0 0.031578947368421054 0.037037037037037035 6.759455805390289e+28 0.9633085584193967 0.19763540000090127 3.0 0.031578947368421054 0.037037037037037035 7.016916590548361e+28 1.0 0.20516313103787095 4.0 0.042105263157894736 0.04938271604938271 6.737565130436857e+28 0.9601888583815028 0.19699535257322798 4.0 0.042105263157894736 0.04938271604938271 6.755243330163591e+28 0.9627082270384633 0.19751223413512867 81.0 0.8526315789473684 1.0 6.737565130436857e+28
100 2.2183885503994015e+30 0.9850535396972485 0.20196805089506212 3.0 0.03 0.03488372093023256 2.1658093707607604e+30 0.9617062739497328 0.19718110118448695 3.0 0.03 0.03488372093023256 2.252048706998416e+30 1.0 0.20503256194291328 4.0 0.04 0.046511627906976744 2.1672531258666488e+30 0.9623473591542411 0.19731254452639094 4.0 0.04 0.046511627906976744 2.1803590323925545e+30 0.9681669075881528 0.19850574145114674 86.0 0.86 1.0 2.1658093707607604e+30
105 7.098843361278085e+31 0.9824371315667164 0.20131626254382973 3.0 0.02857142857142857 0.03296703296703297 6.938644405503376e+31 0.9602665617172991 0.196773176663684 3.0 0.02857142857142857 0.03296703296703297 7.225748226715929e+31 1.0 0.20491516054852874 4.0 0.0380952380952381 0.04395604395604396 6.967674276291589e+31 0.9642841208512972 0.19759643543864044 4.0 0.0380952380952381 0.04395604395604396 7.031235329265913e+31 0.9730805874565572 0.19939896480531707 91.0 0.8666666666666667 1.0 6.938644405503376e+31
110 2.271629875608987e+33 0.980072693013127 0.20002288979005822 3.0 0.02727272727272727 0.031578947368421054 2.222708124738283e+33 0.9589658777534825 0.19571520301070375 3.0 0.02727272727272727 0.031578947368421054 2.3178177412790757e+33 1.0 0.20408985090188522 4.0 0.03636363636363636 0.042105263157894736 2.3025656679906566e+33 0.9934196408040252 0.20274686637469788 5.0 0.045454545454545456 0.05263157894736842 2.2421281889127665e+33 0.9673444762207488 0.19742518992265487 95.0 0.8636363636363636 1.0 2.222708124738283e+33
115 7.269215601948759e+34 0.954997424410346 0.19786370839625841 3.0 0.02608695652173913 0.030303030303030304 7.611764614377956e+34 1.0 0.20718768798609846 4.0 0.034782608695652174 0.04040404040404041 7.373418824572649e+34 0.9686871833431249 0.2007000578986279 4.0 0.034782608695652174 0.04040404040404041 7.332275158286104e+34 0.9632819102729582 0.19958015186828654 5.0 0.043478260869565216 0.050505050505050504 7.151824542538406e+34 0.9395751057552721 0.1946683938507288 99.0 0.8608695652173913 1.0 7.151824542538406e+34
120 2.3261489926236028e+36 0.954071698545413 0.1973097257849786 3.0 0.025 0.028846153846153848 2.4381280737811134e+36 1.0 0.2068080691270886 4.0 0.03333333333333333 0.038461538461538464 2.3650812627704912e+36 0.9700397974182958 0.20061205748050995 4.0 0.03333333333333333 0.038461538461538464 2.3559740612961018e+36 0.9663044721200371 0.1998395620680155 5.0 0.041666666666666664 0.04807692307692308 2.3039951926938543e+36 0.944985301416409 0.19543058553940737 104.0 0.8666666666666667 1.0 2.3039951926938543e+36
125 7.443676776395529e+37 0.9532218459119083 0.196803003094771 3.0 0.024 0.027522935779816515 7.8089657809662015e+37 1.0 0.20646086106691947 4.0 0.032 0.03669724770642202 7.584695612284117e+37 0.9712804262468755 0.20053139314037446 4.0 0.032 0.03669724770642202 7.567489922488785e+37 0.969077101212814 0.20007649275663184 5.0 0.04 0.045871559633027525 7.4181555988764585e+37 0.9499536567259246 0.1961282499413032 109.0 0.872 1.0 7.4181555988764585e+37
130 2.3819765684465692e+39 0.9524389056567033 0.19633774032209367 3.0 0.023076923076923078 0.02631578947368421 2.5009232133416523e+39 1.0 0.20614208339874512 4.0 0.03076923076923077 0.03508771929824561 2.4319538049763562e+39 0.9724224206495563 0.20045718373635046 4.0 0.03076923076923077 0.03508771929824561 2.4299709081892905e+39 0.9716295547284886 0.20029374070352568 5.0 0.038461538461538464 0.043859649122807015 2.3872116817838144e+39 0.9545321779768279 0.1967692518392851 114.0 0.8769230769230769 1.0 2.3819765684465692e+39
135 7.622325019029022e+40 0.9517152745679403 0.19590904921776497 3.0 0.022222222222222223 0.025210084033613446 8.009039281721526e+40 1.0 0.20584838181430234 4.0 0.02962962962962963 0.03361344537815126 7.796616260162248e+40 0.9734770908111193 0.20038868387676356 4.0 0.02962962962962963 0.03361344537815126 7.800700527014997e+40 0.9739870479619189 0.20049365773105032 5.0 0.037037037037037035 0.04201680672268908 7.678786685836644e+40 0.9587650173425177 0.1973602273601188 119.0 0.8814814814814815 1.0 7.622325019029022e+40
140 2.6133685779528074e+42 1.0 0.20775583084362967 4.0 0.02857142857142857 0.032520325203252036 2.548388008915262e+42 0.9751353216742017 0.20259004893939386 4.0 0.02857142857142857 0.032520325203252036 2.4826914491308707e+42 0.9499966709922322 0.1973673476806735 4.0 0.02857142857142857 0.032520325203252036 2.4854906870887127e+42 0.9510677935202434 0.1975898796314158 5.0 0.03571428571428571 0.04065040650406504 2.4490996959100595e+42 0.9371428571428572 0.19469689290488723 123.0 0.8785714285714286 1.0 2.4490996959100595e+42
145 8.362779449448984e+43 1.0 0.20732802668594638 4.0 0.027586206896551724 0.03125 8.162040711223652e+43 0.9759961697616505 0.20235135992972494 4.0 0.027586206896551724 0.03125 7.959166568745094e+43 0.9517369932875028 0.19732175274231378 4.0 0.027586206896551724 0.03125 7.977524744817094e+43 0.953932217516836 0.19777688424991458 5.0 0.034482758620689655 0.0390625 7.874470028722537e+43 0.9416091954022988 0.19522197639210032 128.0 0.8827586206896552 1.0 7.874470028722537e+43
150 2.6760894238236748e+45 1.0 0.20693045933544252 4.0 0.02666666666666667 0.03007518796992481 2.6140025554688188e+45 0.9767994044585608 0.2021295494431967 4.0 0.02666666666666667 0.03007518796992481 2.5512772878517384e+45 0.9533602521422467 0.1972792748879484 4.0 0.02666666666666667 0.03007518796992481 2.559957604402404e+45 0.9566039092761937 0.19795048634860274 5.0 0.03333333333333333 0.03759398496240601 2.530985908398569e+45 0.9457777777777778 0.19571022998480964 133.0 0.8866666666666667 1.0 2.530985908398569e+45
155 8.563486156235759e+46 1.0 0.20656003262944825 4.0 0.025806451612903226 0.028985507246376812 8.371241221276618e+46 0.9775506223222943 0.20192288844383055 4.0 0.025806451612903226 0.028985507246376812 8.177083458489954e+46 0.9548778744198197 0.19723960489729614 4.0 0.025806451612903226 0.028985507246376812 8.213253999908392e+46 0.9591016847651076 0.1981120753000394 5.0 0.03225806451612903 0.036231884057971016 8.132549433534863e+46 0.9496774193548387 0.1961653987293857 138.0 0.8903225806451613 1.0 8.132549433534863e+46
160 2.740315569995443e+48 1.0 0.20621405916031224 4.0 0.025 0.027972027972027972 2.6807266345360663e+48 0.978254717773444 0.20172987624478753 4.0 0.025 0.027972027972027972 2.6205633594332054e+48 0.9562998466769881 0.19720247315764597 4.0 0.025 0.027972027972027972 2.63465444996331e+48 0.9614419882187843 0.19826285503775665 5.0 0.03125 0.03496503496503497 2.612434176728989e+48 0.9533333333333334 0.1965907363994977 143.0 0.89375 1.0 2.612434176728989e+48
165 8.769009823985418e+49 1.0 0.20589019497748037 4.0 0.024242424242424242 0.02702702702702703 8.584123931935559e+49 0.9789159898596362 0.2015492040187737 4.0 0.024242424242424242 0.02702702702702703 8.397510154180051e+49 0.9576349351566213 0.19716764351664354 4.0 0.024242424242424242 0.02702702702702703 8.450162088308534e+49 0.963639254365441 0.19840387396925444 5.0 0.030303030303030304 0.033783783783783786 8.389905156847462e+49 0.9567676767676768 0.19698908351784788 148.0 0.896969696969697 1.0 8.389905156847462e+49
170 2.8060831436753336e+51 1.0 0.20558638641922003 4.0 0.023529411764705882 0.026143790849673203 2.7486657161064738e+51 0.9795382301132902 0.20137972508846977 4.0 0.023529411764705882 0.026143790849673203 2.6907274975434304e+51 0.9588908666545021 0.19713490824589328 4.0 0.023529411764705882 0.026143790849673203 2.7098519070791352e+51 0.9657062062422864 0.1985360492839657 5.0 0.029411764705882353 0.032679738562091505 2.6938398179283203e+51 0.9600000000000001 0.19736293096245125 153.0 0.9 1.0 2.6907274975434304e+51
175 8.979466059761068e+52 1.0 0.20530082652427203 4.0 0.022857142857142857 0.02531645569620253 8.800997333702531e+52 0.980124795297318 0.20122043057147232 4.0 0.022857142857142857 0.02531645569620253 8.620956191343024e+52 0.9600744781446857 0.19710408388796313 4.0 0.022857142857142857 0.02531645569620253 8.68901716270906e+52 0.9676541015780914 0.19866018684358405 5.0 0.02857142857142857 0.03164556962025317 8.647653409171801e+52 0.963047619047619 0.19771447217270843 158.0 0.9028571428571428 1.0 8.620956191343024e+52
180 2.8734291391235416e+54 1.0 0.20503191906837312 4.0 0.022222222222222223 0.024539877300613498 2.8179106607103073e+54 0.980678667986861 0.20107042928676203 4.0 0.022222222222222223 0.024539877300613498 2.7619166450300656e+54 0.9611918412828897 0.19707500781109397 4.0 0.022222222222222223 0.024539877300613498 2.7857692576898486e+54 0.9694929378142134 0.1987769975632831 5.0 0.027777777777777776 0.03067484662576687 2.775519701790443e+54 0.965925925925926 0.1980456462704878 163.0 0.9055555555555556 1.0 2.7619166450300656e+54
185 9.194973245195333e+55 1.0 0.20399241981974428 4.0 0.021621621621621623 0.023952095808383235 9.022130802702545e+55 0.9812025072957005 0.20015787379645023 4.0 0.021621621621621623 0.023952095808383235 9.121852672052842e+55 0.9920477666228448 0.20237022449016703 5.0 0.02702702702702703 0.029940119760479042 8.882434082580909e+55 0.9660097800961264 0.19705867261134785 5.0 0.02702702702702703 0.029940119760479042 8.85368234636466e+55 0.9628828828828829 0.1964208092822907 167.0 0.9027027027027027 1.0 8.85368234636466e+55
190 2.9423914384625066e+57 1.0 0.20373868287068925 4.0 0.021052631578947368 0.023255813953488372 2.8885418252207937e+57 0.9816986915684301 0.20000999839603095 4.0 0.021052631578947368 0.023255813953488372 2.922205062936812e+57 0.9931394663327858 0.202340926777541 5.0 0.02631578947368421 0.029069767441860465 2.8476343462478895e+57 0.9677958918123651 0.19717746028551533 5.0 0.02631578947368421 0.029069767441860465 2.84121446970134e+57 0.9656140350877194 0.19673293167022343 172.0 0.9052631578947369 1.0 2.84121446970134e+57
195 9.415652603080021e+58 1.0 0.2034985845502286 4.0 0.020512820512820513 0.022598870056497175 9.247765439220175e+58 0.982169354484794 0.1998700734262673 4.0 0.020512820512820513 0.022598870056497175 9.360805672485145e+58 0.9941749199012573 0.20231318899524275 5.0 0.02564102564102564 0.02824858757062147 9.128378134097883e+58 0.969489691145979 0.19728977988424504 5.0 0.02564102564102564 0.02824858757062147 9.116283135700041e+58 0.9682051282051282 0.1970283731440162 177.0 0.9076923076923077 1.0 9.116283135700041e+58
200 3.0130088329856068e+60 1.0 0.20327105402707513 4.0 0.02 0.02197802197802198 2.9606319400385564e+60 0.9826164157324591 0.1997374745302436 4.0 0.02 0.02197802197802198 2.9984209436601157e+60 0.9951583648989718 0.20228688975687464 5.0 0.025 0.027472527472527472 2.9259273144558655e+60 0.9710981535877372 0.1973961452435258 5.0 0.025 0.027472527472527472 2.9246272405513624e+60 0.9706666666666667 0.1973084364422809 182.0 0.91 1.0 2.9246272405513624e+60
205 9.641628265553942e+61 1.0 0.2030551297096293 4.0 0.01951219512195122 0.0213903743315508 9.478121745985142e+61 0.9830416071782243 0.19961164105553678 4.0 0.01951219512195122 0.0213903743315508 9.603964436998414e+61 0.9960936236579367 0.20226191995479703 5.0 0.024390243902439025 0.026737967914438502 9.377713462808221e+61 0.9726275691743279 0.1974970172178546 5.0 0.024390243902439025 0.026737967914438502 9.381382689605657e+61 0.9730081300813008 0.19757429206218238 187.0 0.9121951219512195 1.0 9.377713462808221e+61
210 3.0853210449772613e+63 1.0 0.20284994566274 4.0 0.01904761904761905 0.020833333333333332 3.034248168527463e+63 0.9834464952900307 0.19949206813179485 4.0 0.01904761904761905 0.020833333333333332 3.076016188499243e+63 0.9969841529155723 0.20223818124553672 5.0 0.023809523809523808 0.026041666666666668 3.005360706722116e+63 0.9740836246570461 0.19759281033264664 5.0 0.023809523809523808 0.026041666666666668 3.0089226191016338e+63 0.9752380952380952 0.19782699462728168 192.0 0.9142857142857143 1.0 3.005360706722116e+63
215 9.873027343927236e+64 1.0 0.20265472000202778 4.0 0.018604651162790697 0.02030456852791878 9.71340517850853e+64 0.9838325004217793 0.19937829990187056 4.0 0.018604651162790697 0.02030456852791878 9.851633347719763e+64 0.9978330865030337 0.20221558475403145 5.0 0.023255813953488372 0.025380710659898477 9.630856537291287e+64 0.9754714741284592 0.19768389845946818 5.0 0.023255813953488372 0.025380710659898477 9.64954486451431e+64 0.9773643410852714 0.19806749688260206 197.0 0.9162790697674419 1.0 9.630856537291287e+64
220 3.1593687500567156e+66 1.0 0.20246874493783895 4.0 0.01818181818181818 0.019801980198019802 3.1094536097671706e+66 0.984200913461384 0.19926992371520108 4.0 0.01818181818181818 0.019801980198019802 3.1550823466076642e+66 0.9986432721887958 0.2021940499606822 5.0 0.022727272727272728 0.024752475247524754 3.0860581255647868e+66 0.9767957999550977 0.19777061967746104 5.0 0.022727272727272728 0.024752475247524754 3.094266606116153e+66 0.9793939393939394 0.19829666170881682 202.0 0.9181818181818182 1.0 3.0860581255647868e+66
225 1.010998000018149e+68 1.0 0.2022913782016091 4.0 0.017777777777777778 0.01932367149758454 9.953810231781369e+67 0.9845529102533025 0.1991665651275457 4.0 0.017777777777777778 0.01932367149758454 1.010408895113291e+68 0.9994173035902668 0.20217350374181106 5.0 0.022222222222222223 0.024154589371980676 9.888175789505113e+67 0.9780608655336217 0.19785328045385503 5.0 0.022222222222222223 0.024154589371980676 9.921260373511436e+67 0.9813333333333334 0.19851527247517908 207.0 0.92 1.0 9.888175789505113e+67
230 3.2351936000580768e+69 0.9998424769105847 0.2021220356357632 4.0 0.017391304347826087 0.018867924528301886 3.1863084146537615e+69 0.9847344212881928 0.19906788357939956 4.0 0.017391304347826087 0.018867924528301886 3.235703298038015e+69 1.0 0.20215387953940553 5.0 0.021739130434782608 0.02358490566037736 3.168129852068553e+69 0.9791163033982642 0.19793215925224072 5.0 0.021739130434782608 0.02358490566037736 3.180804838086086e+69 0.983033530921943 0.19872404199319096 212.0 0.9217391304347826 1.0 3.168129852068553e+69
235 1.0352619520185846e+71 0.9991345795022278 0.2019601847670086 4.0 0.01702127659574468 0.018433179723502304 1.0199523500944951e+71 0.9843592343338418 0.19897356864799667 4.0 0.01702127659574468 0.018433179723502304 1.0361586649661906e+71 1.0 0.20213511664026865 5.0 0.02127659574468085 0.02304147465437788 1.0150002645286994e+71 0.9795799609144015 0.19800750965790237 5.0 0.02127659574468085 0.02304147465437788 1.0196963113215676e+71 0.9841121305054568 0.19892362028682378 217.0 0.9234042553191489 1.0 1.0150002645286994e+71
240 3.3128382464594706e+72 0.9984572297832051 0.20141444621687982 4.0 0.016666666666666666 0.01809954751131222 3.264870628567906e+72 0.9840002562408064 0.19849810365041198 4.0 0.016666666666666666 0.01809954751131222 3.317957091841367e+72 1.0 0.2017256625610422 5.0 0.020833333333333332 0.02262443438914027 3.298258797021578e+72 0.9940631255093003 0.20052804262086407 6.0 0.025 0.027149321266968326 3.2539433443001913e+72 0.9807068790315037 0.19783374495080197 221.0 0.9208333333333333 1.0 3.2539433443001913e+72
245 1.0601082388670306e+74 0.9978084922210798 0.20126099114417242 4.0 0.0163265306122449 0.017699115044247787 1.045072601031961e+74 0.9836564589024568 0.1984064832154302 4.0 0.0163265306122449 0.017699115044247787 1.0624365768898941e+74 1.0 0.20170302489225553 5.0 0.02040816326530612 0.022123893805309734 1.0566246753357423e+74 0.9945296484697795 0.2005996384413861 6.0 0.024489795918367346 0.02654867256637168 1.0430888140797775e+74 0.9817892538425644 0.1980298623067558 226.0 0.9224489795918367 1.0 1.0430888140797775e+74
250 3.392346364374498e+75 0.997186591415471 0.20111390630933462 4.0 0.016 0.017316017316017316 3.3451968375188044e+75 0.983326899355179 0.19831866534391693 4.0 0.016 0.017316017316017316 3.401917347844783e+75 1.0 0.2016813182614706 5.0 0.02 0.021645021645021644 3.3848290282954218e+75 0.9949768563424426 0.20066824402679767 6.0 0.024 0.025974025974025976 3.3434965767275053e+75 0.9828271044990882 0.1982178660584802 231.0 0.924 1.0 3.3434965767275053e+75
255 1.0855508365998393e+77 0.996589895873626 0.2009728031220135 4.0 0.01568627450980392 0.01694915254237288 1.0707595012622769e+77 0.9830107111437201 0.1982344181247539 4.0 0.01568627450980392 0.01694915254237288 1.0892653448470183e+77 1.0 0.2016604863787402 5.0 0.0196078431372549 0.0211864406779661 1.0842611772344176e+77 0.995405924152206 0.20073404280881327 6.0 0.023529411764705882 0.025423728813559324 1.07164443372575e+77 0.9838231233513234 0.19839824956567922 236.0 0.9254901960784314 1.0 1.0707595012622769e+77
260 3.473762677119486e+78 0.9960169037194037 0.20083732396732554 4.0 0.015384615384615385 0.016597510373443983 3.4273426709588733e+78 0.982707096716391 0.19815352812909778 4.0 0.015384615384615385 0.016597510373443983 3.487654340149742e+78 1.0 0.20164047740288663 5.0 0.019230769230769232 0.02074688796680498 3.4730687378466348e+78 0.9958179335219095 0.20079720352171387 6.0 0.023076923076923078 0.024896265560165973 3.4345715084545482e+78 0.9847797899338515 0.19857146697897624 241.0 0.926923076923077 1.0 3.4273426709588733e+78
265 1.1116040566782355e+80 0.9954662300721048 0.20070713917979674 4.0 0.01509433962264151 0.016260162601626018 1.0970305399155255e+80 0.9824153207096294 0.19807579860519228 4.0 0.01509433962264151 0.016260162601626018 1.1166667668854206e+80 1.0 0.20162124351044924 5.0 0.018867924528301886 0.02032520325203252 1.1124389344834807e+80 0.9962138817708956 0.20085788164501966 6.0 0.022641509433962263 0.024390243902439025 1.1006977527259207e+80 0.9856993915883785 0.19873793705954212 246.0 0.9283018867924528 1.0 1.0970305399155255e+80
270 3.5571329813703535e+81 0.9811245062657721 0.19974558476559348 4.0 0.014814814814814815 0.016 3.625567355267731e+81 1.0 0.2035884166484018 5.0 0.018518518518518517 0.02 3.562622713784869e+81 0.982638678221932 0.20005385263668152 5.0 0.018518518518518517 0.02 3.5497776346077876e+81 0.9790957626122087 0.19933255605737904 6.0 0.022222222222222223 0.024 3.513217759378127e+81 0.9690118580402687 0.1972795898919442 250.0 0.9259259259259259 1.0 3.513217759378127e+81
275 1.1382825540385131e+83 0.9808775289034476 0.19961703859983454 4.0 0.014545454545454545 0.01568627450980392 1.1604736784122615e+83 1.0 0.20350862642657583 5.0 0.01818181818181818 0.0196078431372549 1.1406997009139197e+83 0.9829604256725615 0.20004092606030527 5.0 0.01818181818181818 0.0196078431372549 1.1370107751868123e+83 0.9797816153335328 0.19939401073453897 6.0 0.02181818181818182 0.023529411764705882 1.1258649261762748e+83 0.9701770467699554 0.19743939817874545 255.0 0.9272727272727272 1.0 1.1258649261762748e+83
280 3.642504172923242e+84 0.9806395023730496 0.19949324880083122 4.0 0.014285714285714285 0.015384615384615385 3.714417137091404e+84 1.0 0.20343178947827156 5.0 0.017857142857142856 0.019230769230769232 3.6522766680869172e+84 0.9832704656717295 0.20002847037273333 5.0 0.017857142857142856 0.019230769230769232 3.6417725333877143e+84 0.9804425294676046 0.1994531782501978 6.0 0.02142857142857143 0.023076923076923078 3.60781365699064e+84 0.9713000785409254 0.19759331309796616 260.0 0.9285714285714286 1.0 3.60781365699064e+84
285 1.1656013353354374e+86 0.9804099487469248 0.1993739561810618 4.0 0.014035087719298246 0.01509433962264151 1.1888917863646817e+86 1.0 0.2033577448248912 5.0 0.017543859649122806 0.018867924528301886 1.1693576115893332e+86 0.9835694257464097 0.20001646029850315 5.0 0.017543859649122806 0.018867924528301886 1.1663977644475316e+86 0.9810798407599982 0.1995101839101166 6.0 0.021052631578947368 0.022641509433962263 1.1560584004262584e+86 0.9723832006285289 0.19774165478542738 265.0 0.9298245614035088 1.0 1.1560584004262584e+86
290 3.7299242730734e+87 0.9801884235275791 0.19925892004852772 4.0 0.013793103448275862 0.014814814814814815 3.8053135331366755e+87 1.0 0.20328634297823991 5.0 0.017241379310344827 0.018518518518518517 3.743887741090282e+87 0.9838578893666716 0.20000487233964043 5.0 0.017241379310344827 0.018518518518518517 3.735656474547337e+87 0.9816947912484044 0.19956514403367476 6.0 0.020689655172413793 0.022222222222222223 3.7042006573970314e+87 0.9734285033653198 0.19788472059991716 270.0 0.9310344827586207 1.0 3.7042006573970314e+87
295 1.193575767383488e+89 0.9799745127749387 0.1991479165859036 4.0 0.013559322033898305 0.014545454545454545 1.2179661326126805e+89 1.0 0.20321744493332553 5.0 0.01694915254237288 0.01818181818181818 1.1986448047608812e+89 0.9841363997450793 0.1999936846220769 5.0 0.01694915254237288 0.01818181818181818 1.196394170930762e+89 0.9822885373375333 0.19961816674502705 6.0 0.020338983050847456 0.02181818181818182 1.186832401466067e+89 0.9744379336067187 0.19802278711366686 275.0 0.9322033898305084 1.0 1.186832401466067e+89


==> Data/5_50_Borda_egalitarian_alpha.txt <==
alpha U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 SW
0.0 285.0 1.0 0.2235294117647059 6.0 0.12 0.2727272727272727 249.0 0.8736842105263158 0.1952941176470588 6.0 0.12 0.2727272727272727 245.0 0.8596491228070176 0.19215686274509805 7.0 0.14 0.3181818181818182 243.0 0.8526315789473684 0.19058823529411764 9.0 0.18 0.4090909090909091 253.0 0.887719298245614 0.1984313725490196 22.0 0.44 1.0 243.0
0.01 285.0 1.0 0.22255042403007577 6.0 0.12 0.2727272727272727 249.332 0.8748491228070175 0.19469804324304157 6.0 0.12 0.2727272727272727 245.75384615384615 0.8622941970310392 0.19190393918793147 7.0 0.14 0.3181818181818182 244.4428125 0.8576940789473684 0.19088018095782214 9.0 0.18 0.4090909090909091 256.08 0.8985263157894736 0.19996741258112913 22.0 0.44 1.0 244.4428125
0.02 285.0 1.0 0.2215799742119485 6.0 0.12 0.2727272727272727 249.664 0.8760140350877192 0.19410716730404176 6.0 0.12 0.2727272727272727 246.5076923076923 0.8649392712550608 0.19165322141959787 7.0 0.14 0.3181818181818182 245.88562499999998 0.8627565789473683 0.1911695805143468 9.0 0.18 0.4090909090909091 259.15999999999997 0.9093333333333332 0.20149005655006513 22.0 0.44 1.0 245.88562499999998
0.03 285.0 1.0 0.2206179511043408 6.0 0.12 0.2727272727272727 249.996 0.8771789473684211 0.19352142212028345 6.0 0.12 0.2727272727272727 247.26153846153846 0.8675843454790824 0.1914046807097957 7.0 0.14 0.3181818181818182 247.32843749999998 0.8678190789473683 0.19145646712662456 9.0 0.18 0.4090909090909091 262.24 0.920140350877193 0.20299947893895554 22.0 0.44 1.0 247.26153846153846
0.04 284.99999999999994 1.0 0.2196642454241914 6.0 0.12 0.2727272727272727 250.328 0.878343859649123 0.1929407411527965 6.0 0.12 0.2727272727272727 248.0153846153846 0.870229419703104 0.19115828882501432 7.0 0.14 0.3181818181818182 248.77125 0.8728815789473686 0.1917408733841505 9.0 0.18 0.4090909090909091 265.32 0.9309473684210527 0.20449585121384728 22.0 0.44 1.0 248.0153846153846
0.05 285.0 1.0 0.2187187497699773 6.0 0.12 0.2727272727272727 250.65999999999997 0.8795087719298245 0.19236505900821932 6.0 0.12 0.2727272727272727 248.76923076923077 0.8728744939271256 0.19091401801784255 7.0 0.14 0.3181818181818182 250.2140625 0.8779440789473685 0.1920228313153227 9.0 0.18 0.4090909090909091 268.4 0.9417543859649122 0.20597934188863826 22.0 0.44 1.0 248.76923076923077
0.06 285.0 1.0 0.21778135858139339 6.0 0.12 0.2727272727272727 250.99199999999996 0.8806736842105262 0.1917943114142494 6.0 0.12 0.2727272727272727 249.5230769230769 0.8755195681511471 0.19067184101655163 7.0 0.14 0.3181818181818182 251.65687499999999 0.8830065789473683 0.1923023723994663 9.0 0.18 0.4090909090909091 271.48 0.9525614035087719 0.20745011658833923 22.0 0.44 1.0 249.5230769230769
0.07 284.99999999999994 1.0 0.21685196810006582 6.0 0.12 0.2727272727272727 251.32399999999998 0.8818385964912282 0.19122843519572263 6.0 0.12 0.2727272727272727 250.27692307692308 0.8781646423751689 0.19043173101494584 7.0 0.14 0.3181818181818182 253.0996875 0.8880690789473685 0.1925795275785496 9.0 0.18 0.4090909090909091 274.56 0.9633684210526318 0.2089083381107161 22.0 0.44 1.0 250.27692307692308
0.08 285.0 1.0 0.21580539490770909 6.0 0.12 0.2857142857142857 251.656 0.8830035087719298 0.1905569209154191 6.0 0.12 0.2857142857142857 251.03076923076924 0.8808097165991903 0.19008348872923558 7.0 0.14 0.3333333333333333 277.58750000000003 0.9739912280701756 0.2101925616103288 10.0 0.2 0.47619047619047616 255.36 0.896 0.19336163383730737 21.0 0.42 1.0 251.03076923076924
0.09 285.0 1.0 0.214877264466272 6.0 0.12 0.2857142857142857 251.988 0.8841684210526316 0.18998769164325247 6.0 0.12 0.2857142857142857 251.7846153846154 0.8834547908232119 0.18983434873171431 7.0 0.14 0.3333333333333333 279.1609375 0.9795120614035088 0.210474872266105 10.0 0.2 0.47619047619047616 258.40500000000003 0.9066842105263159 0.1948258228926562 21.0 0.42 1.0 251.7846153846154
0.1 285.0 1.0 0.21395708319757992 6.0 0.12 0.2857142857142857 252.32 0.8853333333333333 0.18942333765759076 6.0 0.12 0.2857142857142857 252.53846153846155 0.8860998650472335 0.18958734254727527 7.0 0.14 0.3333333333333333 280.734375 0.9850328947368421 0.2107547650115635 10.0 0.2 0.47619047619047616 261.45 0.9173684210526315 0.19627747158599043 21.0 0.42 1.0 252.32
0.11 285.0 1.0 0.2130447494134989 6.0 0.12 0.2857142857142857 252.65200000000002 0.8864982456140351 0.18886379659234853 6.0 0.12 0.2857142857142857 253.2923076923077 0.8887449392712551 0.18934244287955984 7.0 0.14 0.3333333333333333 282.3078125 0.9905537280701755 0.21103227077731768 10.0 0.2 0.47619047619047616 264.495 0.9280526315789474 0.19771674033727507 21.0 0.42 1.0 252.65200000000002
0.12 285.0 1.0 0.2121401631529628 6.0 0.12 0.2857142857142857 252.984 0.8876631578947368 0.18830900714066365 6.0 0.12 0.2857142857142857 254.04615384615383 0.8913900134952766 0.1890996228958097 7.0 0.14 0.3333333333333333 283.88124999999997 0.9960745614035087 0.21130741996865618 10.0 0.2 0.47619047619047616 267.54 0.9387368421052632 0.19914378684190762 21.0 0.42 1.0 252.984
0.13 285.0 0.998407146493259 0.2112432261454629 6.0 0.12 0.2857142857142857 253.316 0.8874122972669698 0.18775890903250556 6.0 0.12 0.2857142857142857 254.8 0.8926110207946751 0.1888588562170665 7.0 0.14 0.3333333333333333 285.45468750000003 1.0 0.21158024247664894 10.0 0.2 0.47619047619047616 270.58500000000004 0.9479087639785211 0.2005587661283161 21.0 0.42 1.0 253.316
0.14 285.0 0.9929340548073469 0.21035384177545963 6.0 0.12 0.2857142857142857 253.648 0.8837043408202594 0.18721344301284837 6.0 0.12 0.2857142857142857 255.55384615384614 0.8903442690636889 0.1886201169086186 7.0 0.14 0.3333333333333333 287.028125 1.0 0.2118507676889714 10.0 0.2 0.47619047619047616 273.63 0.9533212119892432 0.20196183061410183 21.0 0.42 1.0 253.648
0.15 285.0 0.9870524296675192 0.20939890699622887 6.0 0.12 0.2857142857142857 253.98000000000002 0.8796195652173914 0.18660748911895514 6.0 0.12 0.2857142857142857 288.73846153846154 1.0 0.21214567808395268 8.0 0.16 0.38095238095238093 256.64516129032256 0.8888499298737728 0.1885656710879453 9.0 0.18 0.42857142857142855 276.675 0.9582201086956522 0.203282254712918 21.0 0.42 1.0 253.98000000000002
0.16 285.0 0.9841578477623358 0.2085201278866807 6.0 0.12 0.2857142857142857 254.312 0.8781864932636322 0.18606726583550018 6.0 0.12 0.2857142857142857 289.5876923076923 1.0 0.2118767109979254 8.0 0.16 0.38095238095238093 258.15483870967745 0.8914565279085934 0.18887887713090307 9.0 0.18 0.42857142857142855 279.72 0.9659250286880022 0.20465701814899065 21.0 0.42 1.0 254.312
0.17 285.0 0.9812801932367151 0.20741623441512286 6.0 0.12 0.3 254.644 0.8767618018476143 0.1853238582329984 6.0 0.12 0.3 290.43692307692305 1.0 0.21137309796396517 8.0 0.16 0.4 282.96774193548384 0.9742829490744158 0.20593720523932738 10.0 0.2 0.5 261.0 0.8986460717009916 0.1899496041485862 20.0 0.4 1.0 254.644
0.18 285.0 0.978419318037774 0.20654043896174093 6.0 0.12 0.3 254.976 0.8753454176701736 0.18478194724459246 6.0 0.12 0.3 291.28615384615387 1.0 0.21109603536442745 8.0 0.16 0.4 284.61290322580646 0.9770903953647176 0.20625990865415283 10.0 0.2 0.5 264.0 0.9063252630244644 0.19132166977508633 20.0 0.4 1.0 254.976
0.19 285.0 0.9755750758341759 0.20567200833817656 6.0 0.12 0.3 255.30800000000002 0.8739372682844625 0.18424459335018661 6.0 0.12 0.3 292.1353846153846 1.0 0.2108213026683923 8.0 0.16 0.4 286.258064516129 0.9798815192928666 0.20657989835800553 10.0 0.2 0.5 267.0 0.9139598078867542 0.1926821972852391 20.0 0.4 1.0 255.30800000000002
0.2 285.0 0.9672383365763155 0.20466930756637675 6.0 0.12 0.3 294.65333333333336 1.0 0.2116017322998531 7.0 0.14 0.35 286.33684210526314 0.9717753363452977 0.20562934457693738 8.0 0.16 0.4 256.5 0.870514502918684 0.18420237680973905 9.0 0.18 0.45 270.0 0.916331055703878 0.19389723874709375 20.0 0.4 1.0 256.5
0.21 285.0 0.9659838121449585 0.20380949491791708 6.0 0.12 0.3 295.036 1.0 0.21098644962316698 7.0 0.14 0.35 287.25368421052633 0.9736224874609415 0.20542115190266044 8.0 0.16 0.4 258.075 0.8747237625238954 0.1845548610559349 9.0 0.18 0.45 273.0 0.9253108095283288 0.19522804250032058 20.0 0.4 1.0 258.075
0.22 285.0 0.964732537776895 0.2029568761677204 6.0 0.12 0.3 295.4186666666667 1.0 0.2103763149063149 7.0 0.14 0.35 288.1705263157895 0.9754648532110005 0.20521470113915968 8.0 0.16 0.4 259.65 0.8789221173114764 0.1849043961296442 9.0 0.18 0.45 276.0 0.9342672997418352 0.1965477116571608 20.0 0.4 1.0 259.65
0.23 285.0 0.9634845008586844 0.20211136140682745 6.0 0.12 0.3 295.80133333333333 1.0 0.2097712638103676 7.0 0.14 0.35 289.08736842105264 0.9773024521673983 0.20500997051612646 8.0 0.16 0.4 261.225 0.8831096096028416 0.18525101888946843 9.0 0.18 0.45 279.0 0.9432006166300806 0.19785638537721 20.0 0.4 1.0 261.225
0.24 285.0 0.9622396888420712 0.2012728622182998 6.0 0.12 0.3 296.18399999999997 1.0 0.20917123306408736 7.0 0.14 0.35 290.0042105263158 0.9791353028060793 0.20480693862452617 8.0 0.16 0.4 262.8 0.8872862815006889 0.18559476558234803 9.0 0.18 0.45 282.0 0.9521108500121547 0.19915420051073873 20.0 0.4 1.0 262.8
0.25 285.0 0.9609980892435652 0.20044129164639787 6.0 0.12 0.3 296.56666666666666 1.0 0.20857616044187158 7.0 0.14 0.35 290.92105263157896 0.9809634235076283 0.20460558440913468 8.0 0.16 0.4 264.375 0.8914521748904125 0.18593567185619803 9.0 0.18 0.45 285.0 0.9609980892435652 0.20044129164639787 20.0 0.4 1.0 264.375
0.26 285.0 0.9597596896440245 0.19930805445500924 6.0 0.12 0.3157894736842105 296.94933333333336 1.0 0.2076645399943112 7.0 0.14 0.3684210526315789 291.8378947368421 0.9827868325578843 0.2040899754955992 8.0 0.16 0.42105263157894735 289.59 0.9752168720140808 0.20251796312149517 10.0 0.2 0.5263157894736842 266.57 0.8976952297137109 0.1864194669335853 19.0 0.38 1.0 266.57
0.27 285.0 0.9585244776882408 0.19848085720858283 6.0 0.12 0.3157894736842105 297.332 1.0 0.20706915872120124 7.0 0.14 0.3684210526315789 292.7547368421053 0.9846055481485521 0.20388144252734786 8.0 0.16 0.42105263157894735 291.30499999999995 0.9797297297297296 0.20287181090928497 10.0 0.2 0.5263157894736842 269.515 0.9064446477338464 0.18769673063358316 19.0 0.38 1.0 269.515
0.28 285.0 0.9572924410845285 0.19766049789079398 6.0 0.12 0.3157894736842105 297.71466666666663 1.0 0.20647869909728103 7.0 0.14 0.3684210526315789 293.6715789473684 0.986419588377804 0.2036746333723244 8.0 0.16 0.42105263157894735 293.02 0.9842309862687316 0.20322273365600158 10.0 0.2 0.5263157894736842 272.46000000000004 0.9151715736768093 0.18896343598359908 19.0 0.38 1.0 272.46000000000004
0.29 285.0 0.9560635676043172 0.1968468920632448 6.0 0.12 0.3157894736842105 298.0973333333333 1.0 0.20589310034739566 7.0 0.14 0.3684210526315789 294.5884210526316 0.9882289712508832 0.20346952674396168 8.0 0.16 0.42105263157894735 294.73499999999996 0.988720686308275 0.2035707674816156 10.0 0.2 0.5263157894736842 275.405 0.9238760941616384 0.19021971336378218 19.0 0.38 1.0 275.405
0.3 285.0 0.9548378450817476 0.19603995667209234 6.0 0.12 0.3157894736842105 298.47999999999996 1.0 0.20531230269293374 7.0 0.14 0.3684210526315789 295.5052631578947 0.990033714680698 0.20326610170473308 8.0 0.16 0.42105263157894735 296.44999999999993 0.9931988742964352 0.20391594791383075 10.0 0.2 0.5263157894736842 278.35 0.9325582953631736 0.19146569101641023 19.0 0.38 1.0 278.35
0.31 285.0 0.953615261413269 0.19523961001978576 6.0 0.12 0.3157894736842105 298.86266666666666 1.0 0.204736247331485 7.0 0.14 0.3684210526315789 296.42210526315785 0.9918338364884134 0.20306433765902743 8.0 0.16 0.42105263157894735 298.16499999999996 0.9976655944536397 0.20425830990017338 10.0 0.2 0.5263157894736842 281.29499999999996 0.9412182630148964 0.19270149508952852 19.0 0.38 1.0 281.29499999999996
0.32 285.0 0.9503801520608244 0.1944457717374932 6.0 0.12 0.3157894736842105 299.2453333333333 0.9978835978835977 0.20416487641699435 7.0 0.14 0.3684210526315789 297.33894736842103 0.9915264351354577 0.20286421434619825 8.0 0.16 0.42105263157894735 299.88 1.0 0.20459788781978758 10.0 0.2 0.5263157894736842 284.24 0.9478458049886622 0.19392724967952654 19.0 0.38 1.0 284.24
0.33 285.0 0.9449758782473187 0.19365836275819864 6.0 0.12 0.3157894736842105 299.628 0.9934780085876758 0.2035981330403984 7.0 0.14 0.3684210526315789 298.2557894736842 0.9889281635096215 0.20266571183378126 8.0 0.16 0.42105263157894735 301.5949999999999 1.0 0.20493471549494352 10.0 0.2 0.5263157894736842 287.18499999999995 0.9522206933138813 0.19514307687267812 19.0 0.38 1.0 285.0
0.34 285.0 0.9396327190003628 0.19287730529044936 6.0 0.12 0.3157894736842105 300.0106666666667 0.9891222401723212 0.2030359612107295 7.0 0.14 0.3684210526315789 299.17263157894735 0.9863592746000706 0.20246881051087634 8.0 0.16 0.42105263157894735 303.30999999999995 1.0 0.2052688262022673 10.0 0.2 0.5263157894736842 290.13 0.9565461079423694 0.19634909678567744 19.0 0.38 1.0 285.0
0.35 285.0 0.9343496434718467 0.1921025227927367 6.0 0.12 0.3157894736842105 300.3933333333333 0.9848154522853318 0.20247830583667656 7.0 0.14 0.3684210526315789 300.08947368421053 0.9838192727947236 0.20227349108168918 8.0 0.16 0.42105263157894735 305.025 1.0 0.20560025268370005 10.0 0.2 0.5263157894736842 293.075 0.9608228833702156 0.19754542760519758 19.0 0.38 1.0 285.0
0.36 285.0 0.9291256438677709 0.19133393994849143 6.0 0.12 0.3157894736842105 300.776 0.9805568233683252 0.20192511270858757 7.0 0.14 0.3684210526315789 301.00631578947366 0.9813076735654747 0.20207973455922737 8.0 0.16 0.42105263157894735 306.73999999999995 1.0 0.20592902715719386 10.0 0.2 0.5263157894736842 296.02000000000004 0.9650518354306582 0.1987321856264998 19.0 0.38 1.0 285.0
0.37 285.0 0.9239597348073465 0.19057148264167711 6.0 0.12 0.3157894736842105 301.15866666666665 0.9763455501342715 0.20137632848090276 7.0 0.14 0.3684210526315789 301.92315789473685 0.978824003160062 0.201887522259148 8.0 0.16 0.42105263157894735 308.4549999999999 1.0 0.20625518132715262 10.0 0.2 0.5263157894736842 298.96500000000003 0.9692337618129065 0.19990948529111932 19.0 0.38 1.0 285.0
0.38 285.0 0.9188509527033564 0.18981507793296484 6.0 0.12 0.3157894736842105 301.54133333333334 0.9721808470623639 0.2008319006550063 7.0 0.14 0.3684210526315789 302.84000000000003 0.976367798304156 0.20169683579375117 8.0 0.16 0.42105263157894735 310.16999999999996 1.0 0.2065787463946235 10.0 0.2 0.5263157894736842 301.91 0.9733694425637556 0.20107743922365412 19.0 0.38 1.0 285.0
0.39 285.0 0.9137983551629607 0.18906465403647277 6.0 0.12 0.3157894736842105 301.924 0.96806194590955 0.2002917775624842 7.0 0.14 0.3684210526315789 303.75684210526316 0.9739386059132795 0.201507657066116 8.0 0.16 0.42105263157894735 311.885 1.0 0.2068997530672467 10.0 0.2 0.5263157894736842 304.855 0.977459640572647 0.20223615826768038 19.0 0.38 1.0 285.0
0.4 329.0 1.0 0.2166355166527228 7.0 0.14 0.3888888888888889 297.81818181818187 0.9052224371373309 0.19610333035488256 7.0 0.14 0.3888888888888889 299.35135135135135 0.9098825269038036 0.19711287130909041 8.0 0.16 0.4444444444444444 306.3103448275863 0.9310344827586209 0.20169513619391435 10.0 0.2 0.5555555555555556 286.2 0.8699088145896656 0.18845314548938985 18.0 0.36 1.0 286.2
0.41 329.0 1.0 0.21576998199250338 7.0 0.14 0.3888888888888889 298.2636363636364 0.9065764023210833 0.19561197400364863 7.0 0.14 0.3888888888888889 300.33513513513515 0.9128727511706235 0.19697053708153245 8.0 0.16 0.4444444444444444 308.0931034482759 0.9364532019704435 0.2020584905259847 10.0 0.2 0.5555555555555556 289.08000000000004 0.878662613981763 0.18958901639633094 18.0 0.36 1.0 289.08000000000004
0.42 329.0 1.0 0.21491133603689952 7.0 0.14 0.3888888888888889 298.70909090909095 0.9079303675048357 0.19512452830893742 7.0 0.14 0.3888888888888889 301.31891891891894 0.9158629754374435 0.19682933567799107 8.0 0.16 0.4444444444444444 309.87586206896555 0.9418719211822661 0.20241895295692214 10.0 0.2 0.5555555555555556 291.96000000000004 0.8874164133738603 0.19071584701924982 18.0 0.36 1.0 291.96000000000004
0.43 329.0 1.0 0.21405949687210682 7.0 0.14 0.3888888888888889 299.15454545454554 0.9092843326885883 0.1946409467690086 7.0 0.14 0.3888888888888889 302.30270270270273 0.9188531997042636 0.19668925362802014 8.0 0.16 0.4444444444444444 311.6586206896552 0.9472906403940888 0.2027765578744145 10.0 0.2 0.5555555555555556 294.84000000000003 0.8961702127659575 0.19183374485644977 18.0 0.36 1.0 294.84000000000003
0.44 329.0 1.0 0.213214383877913 7.0 0.14 0.3888888888888889 299.6 0.9106382978723405 0.1941611836164825 7.0 0.14 0.3888888888888889 303.2864864864865 0.9218434239710837 0.19655027767390032 8.0 0.16 0.4444444444444444 313.44137931034487 0.9527093596059114 0.20313133912309547 10.0 0.2 0.5555555555555556 297.71999999999997 0.9049240121580546 0.19294281570860866 18.0 0.36 1.0 297.71999999999997
0.45 329.0 1.0 0.21237591770226252 7.0 0.14 0.3888888888888889 300.0454545454546 0.911992263056093 0.19368519380390098 7.0 0.14 0.3888888888888889 304.2702702702703 0.9248336482379037 0.19641239476645625 8.0 0.16 0.4444444444444444 315.22413793103453 0.9581280788177341 0.203483330015222 10.0 0.2 0.5555555555555556 300.6 0.913677811550152 0.1940431637121584 18.0 0.36 1.0 300.0454545454546
0.46 329.0 1.0 0.21154402023641924 7.0 0.14 0.3888888888888889 300.49090909090916 0.9133462282398455 0.19321293298962705 7.0 0.14 0.3888888888888889 305.2540540540541 0.9278238725047238 0.19627559206097214 8.0 0.16 0.4444444444444444 317.00689655172414 0.9635467980295567 0.2038325633411015 10.0 0.2 0.5555555555555556 303.48 0.9224316109422493 0.19513489137188 18.0 0.36 1.0 300.49090909090916
0.47 329.0 1.0 0.2107186145907106 7.0 0.14 0.3888888888888889 300.9363636363637 0.9147001934235979 0.19274435752407557 7.0 0.14 0.3888888888888889 306.23783783783784 0.9308140967715436 0.1961398569132033 8.0 0.16 0.4444444444444444 318.78965517241386 0.9689655172413795 0.2041790713792748 10.0 0.2 0.5555555555555556 306.36 0.9311854103343465 0.19621809959273587 18.0 0.36 1.0 300.9363636363637
0.48 329.0 1.0 0.20989962507083676 7.0 0.14 0.3888888888888889 301.3818181818182 0.9160541586073501 0.1922794244362636 7.0 0.14 0.3888888888888889 307.22162162162164 0.9338043210383636 0.19600517687547983 8.0 0.16 0.4444444444444444 320.57241379310346 0.974384236453202 0.20452288590646067 10.0 0.2 0.5555555555555556 309.24 0.9399392097264438 0.19729288771095915 18.0 0.36 1.0 301.3818181818182
0.49 329.0 1.0 0.20908697715473107 7.0 0.14 0.3888888888888889 301.82727272727277 0.9174081237911026 0.19181809142067496 7.0 0.14 0.3888888888888889 308.2054054054054 0.9367945453051835 0.19587153969290158 8.0 0.16 0.4444444444444444 322.3551724137931 0.9798029556650247 0.20486403820727098 10.0 0.2 0.5555555555555556 312.12 0.948693009118541 0.19835935352442147 18.0 0.36 1.0 301.82727272727277
0.5 329.0 1.0 0.20828059746995511 7.0 0.14 0.3888888888888889 302.2727272727273 0.918762088974855 0.19136031682442686 7.0 0.14 0.3888888888888889 309.18918918918916 0.9397847695720035 0.195738933299621 8.0 0.16 0.4444444444444444 324.1379310344828 0.9852216748768474 0.20520255908369964 10.0 0.2 0.5555555555555556 315.0 0.9574468085106383 0.19941759332229744 18.0 0.36 1.0 302.2727272727273
0.51 329.0 1.0 0.2074804137716154 7.0 0.14 0.3888888888888889 302.71818181818185 0.9201160541586074 0.19090605963473398 7.0 0.14 0.3888888888888889 310.17297297297296 0.9427749938388236 0.1956073458152113 8.0 0.16 0.4444444444444444 325.92068965517245 0.9906403940886701 0.20553847886439341 10.0 0.2 0.5555555555555556 317.88 0.9662006079027355 0.20046770191404592 18.0 0.36 1.0 302.71818181818185
0.52 329.0 1.0 0.20668635492078694 7.0 0.14 0.3888888888888889 303.16363636363644 0.9214700193423601 0.1904552794666594 7.0 0.14 0.3888888888888889 311.15675675675675 0.9457652181056436 0.1954767655411185 8.0 0.16 0.4444444444444444 327.7034482758621 0.9960591133004928 0.20587182741370996 10.0 0.2 0.5555555555555556 320.76 0.9749544072948328 0.20150977265772527 18.0 0.36 1.0 303.16363636363644
0.53 329.0 0.9985243482538121 0.20589835086343014 7.0 0.14 0.3888888888888889 303.6090909090909 0.9214622177019222 0.1900079365511461 7.0 0.14 0.3888888888888889 312.14054054054054 0.9473554097472214 0.1953471809571944 8.0 0.16 0.4444444444444444 329.4862068965517 1.0 0.20620263414056822 10.0 0.2 0.5555555555555556 323.64 0.9822565959539932 0.2025438974876612 18.0 0.36 1.0 303.6090909090909
0.54 329.0 0.9587720088379758 0.2043324892005162 7.0 0.14 0.4117647058823529 343.1472727272727 1.0 0.2131189556192463 8.0 0.16 0.47058823529411764 308.7 0.8996137359522284 0.1917247398668673 8.0 0.16 0.47058823529411764 324.80357142857144 0.946542774031369 0.20172620745050962 10.0 0.2 0.5882352941176471 304.46999999999997 0.8872866672671685 0.18909760786286067 17.0 0.34 1.0 304.46999999999997
0.55 329.0 0.957369416557544 0.20354794767235676 7.0 0.14 0.4117647058823529 343.65 1.0 0.21261170886810152 8.0 0.16 0.47058823529411764 309.75 0.9013531209079005 0.19163822732982524 8.0 0.16 0.47058823529411764 326.6517857142857 0.9505362598989837 0.20209513855821679 10.0 0.2 0.5882352941176471 307.275 0.8941510257529464 0.19010697757149977 17.0 0.34 1.0 307.275
0.56 329.0 0.9559709220008031 0.2027694076488722 7.0 0.14 0.4117647058823529 344.15272727272725 1.0 0.21210834240071358 8.0 0.16 0.47058823529411764 310.8 0.9030874241879927 0.19155237658744523 8.0 0.16 0.47058823529411764 328.5 0.9545180786542973 0.20246124745487695 10.0 0.2 0.5882352941176471 310.08000000000004 0.9009953297690245 0.19110862590809208 17.0 0.34 1.0 310.08000000000004
0.57 329.0 0.954576507236476 0.20199680052792027 7.0 0.14 0.4117647058823529 344.6554545454545 1.0 0.21160881186224276 8.0 0.16 0.47058823529411764 311.85 0.9048166680294683 0.19146718007486913 8.0 0.16 0.47058823529411764 330.3482142857143 0.9584882813515625 0.20282456640068722 10.0 0.2 0.5882352941176471 312.88499999999993 0.9078196670719901 0.1921026411342806 17.0 0.34 1.0 311.85
0.58 329.0 0.9531861544377546 0.20123005874896197 7.0 0.14 0.4117647058823529 345.1581818181818 1.0 0.21111307357129974 8.0 0.16 0.47058823529411764 312.9 0.9065408745397368 0.19138263034209785 8.0 0.16 0.47058823529411764 332.19642857142856 0.9624469187475873 0.20318512716603013 10.0 0.2 0.5882352941176471 315.69 0.9146241249071573 0.19308911017161035 17.0 0.34 1.0 312.9
0.59 329.0 0.9517998458815393 0.20046911577336748 7.0 0.14 0.4117647058823529 345.66090909090906 1.0 0.21062108450721248 8.0 0.16 0.47058823529411764 313.95 0.9082600656975965 0.19129872005181983 8.0 0.16 0.47058823529411764 334.04464285714283 0.9663940413038978 0.20354296104073485 10.0 0.2 0.5882352941176471 318.495 0.9214087900122823 0.1940681186268653 17.0 0.34 1.0 313.95
0.6 329.0 0.9504175639476864 0.19971390606516776 7.0 0.14 0.4117647058823529 346.16363636363633 1.0 0.21013280229758102 8.0 0.16 0.47058823529411764 315.0 0.9099742633541679 0.1912154419772883 8.0 0.16 0.47058823529411764 335.8928571428571 0.970329699188883 0.20389809884312882 10.0 0.2 0.5882352941176471 321.29999999999995 0.9281737486212511 0.19503975081683403 17.0 0.34 1.0 315.0
0.61 329.0 0.9490392911182616 0.19896436507223886 7.0 0.14 0.4117647058823529 346.6663636363636 1.0 0.20964818520611234 8.0 0.16 0.47058823529411764 316.04999999999995 0.9116834892338193 0.19113278900024647 8.0 0.16 0.47058823529411764 337.74107142857144 0.9742539422799197 0.20425057092888568 10.0 0.2 0.5882352941176471 324.105 0.934919086467733 0.19600408979251666 17.0 0.34 1.0 316.04999999999995
0.62 329.0 0.9476650099767995 0.198220429207909 7.0 0.14 0.4117647058823529 347.16909090909087 1.0 0.20916719212072818 8.0 0.16 0.47058823529411764 317.1 0.9133877649350856 0.19105075410889955 8.0 0.16 0.47058823529411764 339.58928571428567 0.9781668201654794 0.2046004071996746 10.0 0.2 0.5882352941176471 326.90999999999997 0.9416448887888008 0.19696121736278882 17.0 0.34 1.0 317.1
0.63 329.0 0.9462947032075704 0.19748203583297624 7.0 0.14 0.4117647058823529 347.6718181818182 1.0 0.20868978254193868 8.0 0.16 0.47058823529411764 318.15 0.9150871119315759 0.19096933039593128 8.0 0.16 0.47058823529411764 341.4375 0.9820683821472183 0.20494763711161648 10.0 0.2 0.5882352941176471 329.715 0.9483512403285229 0.19791121411753726 17.0 0.34 1.0 318.15
0.64 329.0 0.9449283535948533 0.19674912323812724 7.0 0.14 0.4117647058823529 348.1745454545454 1.0 0.20821591657147506 8.0 0.16 0.47058823529411764 319.20000000000005 0.9167815515728791 0.19088851105656604 8.0 0.16 0.47058823529411764 343.2857142857143 0.9859586772420462 0.2052922896835518 10.0 0.2 0.5882352941176471 332.52 0.9550382253415216 0.19885415945027984 17.0 0.34 1.0 319.20000000000005
0.65 329.0 0.9435659440222139 0.19602163062674519 7.0 0.14 0.4117647058823529 348.6772727272727 1.0 0.20774555490117427 8.0 0.16 0.47058823529411764 320.25 0.9184711050854529 0.19080828938667216 8.0 0.16 0.47058823529411764 345.13392857142856 0.9898377541841804 0.2056343935051247 10.0 0.2 0.5882352941176471 335.325 0.9617059275965012 0.19979013158028366 17.0 0.34 1.0 320.25
0.66 329.0 0.942207457471791 0.19529949809809835 7.0 0.14 0.4117647058823529 349.18 1.0 0.20727865880210938 8.0 0.16 0.47058823529411764 321.3 0.9201557935735151 0.19072865878090883 8.0 0.16 0.47058823529411764 346.98214285714283 0.9937056614271803 0.20597397674468892 10.0 0.2 0.5882352941176471 338.12999999999994 0.9683544303797467 0.20071920757419448 17.0 0.34 1.0 321.3
0.67 329.0 0.9408528770235876 0.19458266663089882 7.0 0.14 0.4117647058823529 349.6827272727273 1.0 0.20681519011395927 8.0 0.16 0.47058823529411764 322.35 0.9218356380199194 0.19064961273091258 8.0 0.16 0.47058823529411764 348.83035714285717 0.9975624471459658 0.20631106715703937 10.0 0.2 0.5882352941176471 340.935 0.9749838164985922 0.20164146336718994 17.0 0.34 1.0 322.35
0.68 329.0 0.9381810775028007 0.19387107806722176 7.0 0.14 0.4117647058823529 350.18545454545455 0.9985938208852966 0.206355111234612 8.0 0.16 0.47058823529411764 323.4 0.9222120378857316 0.19057114482352433 8.0 0.16 0.47058823529411764 350.67857142857144 1.0 0.20664569209097378 10.0 0.2 0.5882352941176471 343.74 0.9802138710663 0.2025569737836681 17.0 0.34 1.0 323.4
0.69 329.0 0.933262416736317 0.1931646750967763 7.0 0.14 0.4117647058823529 350.6881818181818 0.9947844987370861 0.20589838510999484 8.0 0.16 0.47058823529411764 324.45 0.9203555960793254 0.1904932487390549 8.0 0.16 0.47058823529411764 352.52678571428567 1.0 0.20697787849668958 10.0 0.2 0.5882352941176471 346.54499999999996 0.9830316845224527 0.2034658125574843 17.0 0.34 1.0 324.45
0.7 329.0 0.9129379118973292 0.19175358331082687 7.0 0.14 0.4375 351.1909090909091 0.9745151830479614 0.20468728037802025 8.0 0.16 0.5 360.375 1.0 0.21004011424206454 9.0 0.18 0.5625 348.7777777777778 0.9678190156858212 0.20328081662029235 10.0 0.2 0.625 326.4 0.905723204994797 0.19023820544879602 16.0 0.32 1.0 326.4
0.71 329.0 0.9100024202192027 0.1910524698470667 7.0 0.14 0.4375 351.6936363636363 0.972772219655323 0.20423081415431266 8.0 0.16 0.5 361.53749999999997 1.0 0.2099472106909844 9.0 0.18 0.5625 350.688888888889 0.9699931235041704 0.2036473506691361 10.0 0.2 0.625 329.11999999999995 0.9103343359955745 0.19112215463850024 16.0 0.32 1.0 329.0
0.72 329.0 0.9070857457954233 0.19035646470331427 7.0 0.14 0.4375 352.1963636363636 0.9710404291049454 0.2037776737482708 8.0 0.16 0.5 362.69999999999993 1.0 0.20985498403614614 9.0 0.18 0.5625 352.6 0.9721532947339402 0.20401121414707787 10.0 0.2 0.625 331.8399999999999 0.9149159084642955 0.19199966336519086 16.0 0.32 1.0 329.0
0.73 329.0 0.9041877082689204 0.1896655122533072 7.0 0.14 0.4375 352.6990909090909 0.969319704308883 0.20332782294391638 8.0 0.16 0.5 363.86249999999995 1.0 0.20976342690659264 9.0 0.18 0.5625 354.5111111111112 0.9742996629526571 0.20437243613488756 10.0 0.2 0.625 334.55999999999995 0.9194682057095743 0.19287080176129617 16.0 0.32 1.0 329.0
0.74 329.0 0.9013081295801658 0.18897955767550678 7.0 0.14 0.4375 353.2018181818181 0.9676099395433686 0.20288122604919379 8.0 0.16 0.5 365.025 1.0 0.20967253203799957 9.0 0.18 0.5625 356.4222222222223 0.976432360036223 0.2047310452926345 10.0 0.2 0.625 337.28 0.9239915074309979 0.19373563894466542 16.0 0.32 1.0 329.0
0.75 329.0 0.898446833930705 0.18829854693859852 7.0 0.14 0.4375 353.70454545454544 0.9659110304271595 0.20243784788653002 8.0 0.16 0.5 366.18749999999994 1.0 0.2095822922707539 9.0 0.18 0.5625 358.33333333333337 0.9785515161859251 0.2050870698672679 10.0 0.2 0.625 339.99999999999994 0.9284860897764123 0.1945942430368495 16.0 0.32 1.0 329.0
0.76 329.0 0.89560364774738 0.1876224267873051 7.0 0.14 0.4375 354.20727272727277 0.9642228739002935 0.201997653783598 8.0 0.16 0.5 367.34999999999997 1.0 0.2094927005480745 9.0 0.18 0.5625 360.2444444444445 0.9806572599549328 0.205440537700034 10.0 0.2 0.625 342.7199999999999 0.9329522253981215 0.1954466811809884 16.0 0.32 1.0 329.0
0.77 372.0 1.0 0.211170901371472 8.0 0.16 0.5 352.12279069767436 0.9465666416604149 0.19988733092759695 8.0 0.16 0.5 329.88800000000003 0.8867956989247313 0.18726544707428 8.0 0.16 0.5 362.1555555555556 0.9735364396654721 0.20558256748213138 10.0 0.2 0.625 345.43999999999994 0.9286021505376343 0.19609375314451954 16.0 0.32 1.0 329.88800000000003
0.78 372.0 1.0 0.21041605763337887 8.0 0.16 0.5 352.6958139534883 0.948107026756689 0.19949694278464694 8.0 0.16 0.5 331.00342857142857 0.8897941628264209 0.18722697984712827 8.0 0.16 0.5 364.0666666666668 0.9786738351254484 0.20592869009603626 10.0 0.2 0.625 348.15999999999997 0.9359139784946235 0.1969313296388096 16.0 0.32 1.0 331.00342857142857
0.79 372.0 1.0 0.2094329600190346 8.0 0.16 0.5 353.2688372093023 0.9496474118529632 0.19888746843878133 8.0 0.16 0.5 367.50857142857143 0.987926267281106 0.20690432243723797 9.0 0.18 0.5625 332.56730769230774 0.8939981389578165 0.18723267649344372 9.0 0.18 0.5625 350.87999999999994 0.9432258064516127 0.1975425726115023 16.0 0.32 1.0 332.56730769230774
0.8 372.0 1.0 0.20868753496139417 8.0 0.16 0.5 353.8418604651162 0.9511877969492372 0.19850103663069543 8.0 0.16 0.5 368.7428571428572 0.9912442396313366 0.20686031691334514 9.0 0.18 0.5625 334.3846153846155 0.8988833746898265 0.18758575568179917 9.0 0.18 0.5625 353.59999999999997 0.9505376344086021 0.19836535581276607 16.0 0.32 1.0 334.3846153846155
0.81 372.0 1.0 0.20794739739814913 8.0 0.16 0.5 354.41488372093016 0.9527281820455112 0.19811734588423408 8.0 0.16 0.5 369.9771428571429 0.9945622119815669 0.20681662353211314 9.0 0.18 0.5625 336.2019230769231 0.9037686104218363 0.1879363303873626 9.0 0.18 0.5625 356.31999999999994 0.9578494623655912 0.1991823027981411 16.0 0.32 1.0 336.2019230769231
0.82 372.0 1.0 0.2072124912697562 8.0 0.16 0.5 354.9879069767441 0.9542685671417852 0.1977363671378699 8.0 0.16 0.5 371.2114285714286 0.9978801843317973 0.20677323898411523 9.0 0.18 0.5625 338.01923076923083 0.9086538461538464 0.18828442716338425 9.0 0.18 0.5625 359.03999999999996 0.9651612903225806 0.19999347544487434 16.0 0.32 1.0 338.01923076923083
0.83 372.0 0.9988032771794163 0.2064827613063607 8.0 0.16 0.5 355.56093023255806 0.9546651138527978 0.1973580717394539 8.0 0.16 0.5 372.4457142857143 1.0 0.20673016000654346 9.0 0.18 0.5625 339.8365384615385 0.9124458288190683 0.18863007218906916 9.0 0.18 0.5625 361.75999999999993 0.9713093375065204 0.20079893475857266 16.0 0.32 1.0 339.8365384615385
0.84 372.0 0.9955041746949261 0.20575815301394015 8.0 0.16 0.5 356.1339534883721 0.9530452619577501 0.19698243143903202 8.0 0.16 0.5 373.68 1.0 0.20668738338239023 9.0 0.18 0.5625 341.6538461538462 0.9142952423299245 0.1889732912761405 9.0 0.18 0.5625 364.47999999999996 0.9753800042817382 0.20159874088849705 16.0 0.32 1.0 341.6538461538462
0.85 372.0 0.9922267946959306 0.2050386126607388 8.0 0.16 0.5 356.70697674418597 0.9514360757541921 0.19660941838181267 8.0 0.16 0.5 374.9142857142857 1.0 0.20664490593964782 9.0 0.18 0.5625 343.4711538461539 0.9161324786324788 0.189314109875265 9.0 0.18 0.5625 367.19999999999993 0.9794238683127571 0.2023929531425357 16.0 0.32 1.0 343.4711538461539
0.86 372.0 0.9889709233433597 0.2037577081772136 8.0 0.16 0.5333333333333333 357.2799999999999 0.9498374502476222 0.19569503757407217 8.0 0.16 0.5333333333333333 376.1485714285715 1.0 0.20603002916241572 9.0 0.18 0.6 374.5192307692307 0.9956683587733626 0.20513758099417048 10.0 0.2 0.6666666666666666 345.75000000000006 0.9191846686719534 0.18937964409212799 15.0 0.3 1.0 345.75000000000006
0.87 372.0 0.9857363495957118 0.2030455450818905 8.0 0.16 0.5333333333333333 357.8530232558139 0.9482492818171381 0.19532382302736337 8.0 0.16 0.5333333333333333 377.3828571428572 1.0 0.205983623476163 9.0 0.18 0.6 376.4903846153846 0.9976351005071363 0.205496492909466 10.0 0.2 0.6666666666666666 348.37500000000006 0.9231341419096939 0.19015051550511722 15.0 0.3 1.0 348.37500000000006
0.88 372.0 0.982522865163452 0.2023383428766113 8.0 0.16 0.5333333333333333 358.4260465116278 0.9466714681930465 0.19495519434133865 8.0 0.16 0.5333333333333333 378.6171428571428 1.0 0.20593754104943948 9.0 0.18 0.6 378.46153846153845 0.9995890191489214 0.20585290466354994 10.0 0.2 0.6666666666666666 351.0 0.9270578647106765 0.19091601706906064 15.0 0.3 1.0 351.0
0.89 372.0 0.9778339441425502 0.20163604990535036 8.0 0.16 0.5333333333333333 358.9990697674418 0.9436598826188285 0.19458912459032865 8.0 0.16 0.5333333333333333 379.8514285714286 0.9984720983553285 0.20589177851625592 9.0 0.18 0.6 380.4326923076923 1.0 0.20620684228973293 10.0 0.2 0.6666666666666666 353.62500000000006 0.9295336787564769 0.19167620469833208 15.0 0.3 1.0 353.62500000000006
0.9 372.0 0.9727935629871763 0.2009386152267699 8.0 0.16 0.5333333333333333 359.5720930232558 0.9402941331259392 0.19422558722119437 8.0 0.16 0.5333333333333333 381.0857142857143 0.996553037106218 0.2058463325571933 9.0 0.18 0.6 382.40384615384613 1.0 0.20655833146114141 10.0 0.2 0.6666666666666666 356.25000000000006 0.9316067387478001 0.19243113353370106 15.0 0.3 1.0 356.25000000000006
0.91 372.0 0.9678048780487805 0.2002459886019022 8.0 0.16 0.5333333333333333 360.14511627906967 0.9369629041406691 0.1938645560469068 8.0 0.16 0.5333333333333333 382.32000000000005 0.9946536585365855 0.20580119989860016 9.0 0.18 0.6 384.375 1.0 0.20690739749692516 10.0 0.2 0.6666666666666666 358.87500000000006 0.933658536585366 0.19318085795566575 15.0 0.3 1.0 358.87500000000006
0.92 372.0 0.9628670980587358 0.1995581204820863 8.0 0.16 0.5333333333333333 360.7181395348837 0.9336656672879021 0.19350600524025896 8.0 0.16 0.5333333333333333 383.5542857142857 0.9927736613809287 0.20575637731180638 9.0 0.18 0.6 386.3461538461538 1.0 0.20725406536833713 10.0 0.2 0.6666666666666666 361.5 0.9356893977103037 0.19392543159751127 15.0 0.3 1.0 360.7181395348837
0.93 372.0 0.9579794478147828 0.19887496199715202 8.0 0.16 0.5333333333333333 361.2911627906976 0.9304019049209499 0.1931499093277066 8.0 0.16 0.5333333333333333 384.78857142857146 0.990912750490812 0.20571186161235366 9.0 0.18 0.6 388.3173076923076 1.0 0.20759835970468835 10.0 0.2 0.6666666666666666 364.12500000000006 0.9376996409558007 0.19466490735809944 15.0 0.3 1.0 361.2911627906976
0.94 372.0 0.9531411677753142 0.19819646494384607 8.0 0.16 0.5333333333333333 361.8641860465116 0.9271711098506333 0.19279624318333555 8.0 0.16 0.5333333333333333 386.0228571428571 0.9890706366803929 0.2056676496592408 9.0 0.18 0.6 390.2884615384615 1.0 0.2079403047991809 10.0 0.2 0.6666666666666666 366.75000000000006 0.9396895787139692 0.19539933741439666 15.0 0.3 1.0 361.8641860465116
0.95 372.0 0.9483515136658905 0.1975225817744942 8.0 0.16 0.5333333333333333 362.4372093023255 0.9239727850825311 0.19244498202295177 8.0 0.16 0.5333333333333333 387.25714285714287 0.9872470365766114 0.20562373835418543 9.0 0.18 0.6 392.25961538461536 1.0 0.20827992461462186 10.0 0.2 0.6666666666666666 369.37500000000006 0.9416595170976837 0.19612877323374678 15.0 0.3 1.0 362.4372093023255
0.96 372.0 0.9436097560975611 0.19685326558589378 8.0 0.16 0.5333333333333333 363.0102325581394 0.9208064435621099 0.19209610139829164 8.0 0.16 0.5333333333333333 388.49142857142857 0.9854416724738677 0.20558012464089975 9.0 0.18 0.6 394.23076923076917 1.0 0.208617242789021 10.0 0.2 0.6666666666666666 372.00000000000006 0.9436097560975613 0.1968532655858938 15.0 0.3 1.0 363.0102325581394
0.97 372.0 0.938915180196578 0.19618847010843168 8.0 0.16 0.5333333333333333 363.58325581395343 0.917671607927464 0.19174957719134966 8.0 0.16 0.5333333333333333 389.72571428571433 0.9836542721930418 0.20553680550438186 9.0 0.18 0.6 396.2019230769231 1.0 0.2089522826410755 10.0 0.2 0.6666666666666666 374.62500000000006 0.9455405897342557 0.19757286455476136 15.0 0.3 1.0 363.58325581395343
0.98 372.0 0.9342670852451099 0.19552814969542168 8.0 0.16 0.5333333333333333 364.1562790697674 0.9145678102693989 0.1914053856088205 8.0 0.16 0.5333333333333333 390.96 0.9818845689446993 0.20549377797022056 9.0 0.18 0.6 398.1730769230769 1.0 0.2092850671755431 10.0 0.2 0.6666666666666666 377.25000000000006 0.9474523062062306 0.1982876195499942 15.0 0.3 1.0 364.1562790697674
0.99 372.0 0.9185375063739475 0.1945210299049452 8.0 0.16 0.5333333333333333 404.9916279069767 1.0 0.21177254990146627 9.0 0.18 0.6 390.195 0.9634643610203829 0.20403530447247337 9.0 0.18 0.6 365.32800000000003 0.9020630917434987 0.19103220111052102 9.0 0.18 0.6 379.87500000000006 0.9379823527790413 0.19863891461059427 15.0 0.3 1.0 365.32800000000003
1.0 372.0 0.9170966632266943 0.193868349864743 8.0 0.16 0.5333333333333333 405.62790697674416 1.0 0.21139358329212599 9.0 0.18 0.6 391.5 0.9651702786377709 0.20403080368829807 9.0 0.18 0.6 367.20000000000005 0.905263157894737 0.1913668227697141 9.0 0.18 0.6 382.50000000000006 0.942982456140351 0.19934044038511883 15.0 0.3 1.0 367.20000000000005


==> Data/5_50_Borda_nash_alpha.txt <==
alpha U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 SW
0.0 240.0 0.8727272727272727 0.18823529411764706 5.0 0.1 0.22727272727272727 255.0 0.9272727272727272 0.2 6.0 0.12 0.2727272727272727 252.0 0.9163636363636364 0.1976470588235294 7.0 0.14 0.3181818181818182 275.0 1.0 0.21568627450980393 10.0 0.2 0.45454545454545453 253.0 0.92 0.1984313725490196 22.0 0.44 1.0 1073013480000.0
0.01 240.0 0.8679927667269439 0.18741944274359792 5.0 0.1 0.22727272727272727 255.27717391304347 0.9232447519459077 0.1993496069997631 6.0 0.12 0.2727272727272727 252.69299999999998 0.9138987341772151 0.19733158852169994 7.0 0.14 0.3181818181818182 276.5 1.0 0.2159228163275201 10.0 0.2 0.45454545454545453 256.08 0.9261482820976491 0.19997654540741897 22.0 0.44 1.0 1096193526911.6952
0.02 240.0 0.8633093525179856 0.1866106329927329 5.0 0.1 0.22727272727272727 255.55434782608697 0.9192602439787301 0.198704827549463 6.0 0.12 0.2727272727272727 253.386 0.9114604316546763 0.19701884104790257 7.0 0.14 0.3181818181818182 278.0 1.0 0.2161573165499156 10.0 0.2 0.45454545454545453 259.15999999999997 0.932230215827338 0.20150838185998604 22.0 0.44 1.0 1119669630582.4539
0.03 239.99999999999997 0.8586762075134167 0.18580877409227867 5.0 0.1 0.22727272727272727 255.83152173913044 0.9153185035389282 0.19806558928545823 6.0 0.12 0.2727272727272727 254.079 0.9090483005366726 0.196708781302467 7.0 0.14 0.3181818181818182 279.5 1.0 0.21638980149496623 10.0 0.2 0.45454545454545453 262.24 0.9382468694096602 0.20302705382482986 22.0 0.44 1.0 1143443778259.426
0.04 284.99999999999994 1.0 0.2196642454241914 6.0 0.12 0.2727272727272727 250.328 0.878343859649123 0.1929407411527965 6.0 0.12 0.2727272727272727 248.0153846153846 0.870229419703104 0.19115828882501432 7.0 0.14 0.3181818181818182 248.77125 0.8728815789473686 0.1917408733841505 9.0 0.18 0.4090909090909091 265.32 0.9309473684210527 0.20449585121384728 22.0 0.44 1.0 1167893087387.874
0.05 285.0 1.0 0.21863852484941357 6.0 0.12 0.2857142857142857 250.65999999999997 0.8795087719298245 0.19229450048685612 6.0 0.12 0.2857142857142857 248.76923076923077 0.8728744939271256 0.1908439917309051 7.0 0.14 0.3333333333333333 272.8671875 0.9574287280701754 0.20933080475371346 10.0 0.2 0.47619047619047616 246.225 0.8639473684210526 0.18889217817911175 21.0 0.42 1.0 1194015650361.2852
0.06 285.0 1.0 0.21768591892243883 6.0 0.12 0.2857142857142857 250.99199999999996 0.8806736842105262 0.1917102602181781 6.0 0.12 0.2857142857142857 249.5230769230769 0.8755195681511471 0.19058828172755926 7.0 0.14 0.3333333333333333 274.440625 0.9629495614035088 0.20962056015008226 10.0 0.2 0.47619047619047616 249.26999999999998 0.8746315789473683 0.1903949789817415 21.0 0.42 1.0 1221051185939.1162
0.07 284.99999999999994 1.0 0.2167415779745541 6.0 0.12 0.2857142857142857 251.32399999999998 0.8818385964912282 0.19113108892237488 6.0 0.12 0.2857142857142857 250.27692307692308 0.8781646423751689 0.1903347903098541 7.0 0.14 0.3333333333333333 276.01406249999997 0.9684703947368422 0.20990780157690248 10.0 0.2 0.47619047619047616 252.315 0.8853157894736844 0.1918847412163145 21.0 0.42 1.0 1248457921918.918
0.08 285.0 1.0 0.21580539490770909 6.0 0.12 0.2857142857142857 251.656 0.8830035087719298 0.1905569209154191 6.0 0.12 0.2857142857142857 251.03076923076924 0.8808097165991903 0.19008348872923558 7.0 0.14 0.3333333333333333 277.58750000000003 0.9739912280701756 0.2101925616103288 10.0 0.2 0.47619047619047616 255.36 0.896 0.19336163383730737 21.0 0.42 1.0 1276238616765.2239
0.09 285.0 1.0 0.214877264466272 6.0 0.12 0.2857142857142857 251.988 0.8841684210526316 0.18998769164325247 6.0 0.12 0.2857142857142857 251.7846153846154 0.8834547908232119 0.18983434873171431 7.0 0.14 0.3333333333333333 279.1609375 0.9795120614035088 0.210474872266105 10.0 0.2 0.47619047619047616 258.40500000000003 0.9066842105263159 0.1948258228926562 21.0 0.42 1.0 1304396037144.4514
0.1 285.0 1.0 0.21395708319757992 6.0 0.12 0.2857142857142857 252.32 0.8853333333333333 0.18942333765759076 6.0 0.12 0.2857142857142857 252.53846153846155 0.8860998650472335 0.18958734254727527 7.0 0.14 0.3333333333333333 280.734375 0.9850328947368421 0.2107547650115635 10.0 0.2 0.47619047619047616 261.45 0.9173684210526315 0.19627747158599043 21.0 0.42 1.0 1332932957924.9055
0.11 285.0 0.9988030538302278 0.2128310520258451 6.0 0.12 0.3 252.65200000000002 0.8854371549344376 0.1886743542331011 6.0 0.12 0.3 285.34153846153845 1.0 0.2130861046226048 8.0 0.16 0.4 273.0967741935484 0.9570873405463168 0.20394201318062305 10.0 0.2 0.5 243.0 0.8516110248447205 0.1814664759378258 20.0 0.4 1.0 1363500943705.294
0.12 285.0 0.9958392465488325 0.2119090342181974 6.0 0.12 0.3 252.984 0.8839698103470521 0.18810384250054896 6.0 0.12 0.3 286.1907692307692 1.0 0.21279441933282564 8.0 0.16 0.4 274.741935483871 0.9599957965881615 0.20428174809693123 10.0 0.2 0.5 246.0 0.8595665075474133 0.18291095585149672 20.0 0.4 1.0 1394612641387.2358
0.13 285.0 0.9928929765886287 0.21099497060590497 6.0 0.12 0.3 253.316 0.8825111482720178 0.1875382525403699 6.0 0.12 0.3 287.04 1.0 0.21250525039550516 8.0 0.16 0.4 276.38709677419354 0.9628870428309417 0.20461855213937677 10.0 0.2 0.5 249.0 0.8674749163879598 0.1843429743188433 20.0 0.4 1.0 1426155936697.7058
0.14 285.0 0.9899640887520841 0.21008875870046043 6.0 0.12 0.3 253.648 0.8810610918729426 0.1869775209363312 6.0 0.12 0.3 287.8892307692308 1.0 0.21221856538785297 8.0 0.16 0.4 278.0322580645161 0.9657612315737648 0.2049524630717904 10.0 0.2 0.5 252.0 0.8753366679492112 0.185762691903565 20.0 0.4 1.0 1458134041990.869
0.15 285.0 0.9870524296675192 0.20919029776655684 6.0 0.12 0.3 253.98000000000002 0.8796195652173914 0.18642158535701794 6.0 0.12 0.3 288.73846153846154 1.0 0.2119343324417133 8.0 0.16 0.4 279.6774193548387 0.9686185133239832 0.20528351801200315 10.0 0.2 0.5 255.0 0.8831521739130435 0.18717026642270876 20.0 0.4 1.0 1490550179138.978
0.16 285.0 0.9722891895088291 0.20797573967157526 6.0 0.12 0.3157894736842105 293.12266666666665 1.0 0.21390316987545474 7.0 0.14 0.3684210526315789 282.6694736842105 0.9643385033940644 0.20627506270894233 8.0 0.16 0.42105263157894735 272.43999999999994 0.929440234350124 0.19881021233727703 10.0 0.2 0.5263157894736842 237.12 0.8089446056713459 0.17303581540675064 19.0 0.38 1.0 1525500067392.4587
0.17 285.0 0.9710215373712688 0.20707519273098132 6.0 0.12 0.3157894736842105 293.5053333333333 1.0 0.2132549946230558 7.0 0.14 0.3684210526315789 283.5863157894737 0.966204983632803 0.20604803858938314 8.0 0.16 0.42105263157894735 274.155 0.9340716125544568 0.19919543671284975 10.0 0.2 0.5263157894736842 240.065 0.8179238083123987 0.17442633734372992 19.0 0.38 1.0 1561245306973.4546
0.18 285.0 0.9697571864111497 0.2061824110068738 6.0 0.12 0.3157894736842105 293.88800000000003 1.0 0.21261240844206364 7.0 0.14 0.3684210526315789 284.5031578947369 0.9680666032459198 0.20582297204844266 8.0 0.16 0.42105263157894735 275.87 0.9386909298780487 0.1995773393840922 10.0 0.2 0.5263157894736842 243.01000000000002 0.8268796276132404 0.17580486911852775 19.0 0.38 1.0 1597505731484.7437
0.19 285.0 0.9684961237500169 0.20529729449380651 6.0 0.12 0.3157894736842105 294.27066666666667 1.0 0.21197533935282611 7.0 0.14 0.3684210526315789 285.42 0.9699233811955433 0.2055998378751658 8.0 0.16 0.42105263157894735 277.585 0.9432982333724507 0.1999559631300466 10.0 0.2 0.5263157894736842 245.955 0.8358121547962647 0.17717156514815502 19.0 0.38 1.0 1634285339726.193
0.2 285.0 0.9672383365763155 0.20441974489623854 6.0 0.12 0.3157894736842105 294.65333333333336 1.0 0.21134371660640824 7.0 0.14 0.3684210526315789 286.33684210526314 0.9717753363452977 0.20537861128965765 8.0 0.16 0.42105263157894735 279.29999999999995 0.9478935698447891 0.20033134999831373 10.0 0.2 0.5263157894736842 248.9 0.8447214806099823 0.17852657720938167 19.0 0.38 1.0 1671588142618.1785
0.21 285.0 0.9659838121449585 0.20354966559214493 6.0 0.12 0.3157894736842105 295.036 1.0 0.21071747065840027 7.0 0.14 0.3684210526315789 287.25368421052633 0.9736224874609415 0.20515926793390962 8.0 0.16 0.42105263157894735 281.015 0.9524769858593527 0.20070354132061968 10.0 0.2 0.5263157894736842 251.845 0.853607695332095 0.1798700544949254 19.0 0.38 1.0 1709418163201.5776
0.22 285.0 0.964732537776895 0.20268696159755206 6.0 0.12 0.3157894736842105 295.4186666666667 1.0 0.21009653314339194 7.0 0.14 0.3684210526315789 288.1705263157895 0.9754648532110005 0.20494178386285894 8.0 0.16 0.42105263157894735 282.72999999999996 0.9570485277391632 0.20107257772798556 10.0 0.2 0.5263157894736842 254.79000000000002 0.8624708887725443 0.18120214366821155 19.0 0.38 1.0 1747779436637.7744
0.23 285.0 0.9634845008586844 0.20183153953197147 6.0 0.12 0.3157894736842105 295.80133333333333 1.0 0.2094808368500931 7.0 0.14 0.3684210526315789 289.08736842105264 0.9773024521673983 0.2047261355356747 8.0 0.16 0.42105263157894735 284.445 0.9616082415675385 0.20143849916551448 10.0 0.2 0.5263157894736842 257.735 0.871311150276537 0.18252298891674623 19.0 0.38 1.0 1786676010208.6555
0.24 285.0 0.9622396888420712 0.20098330758470548 6.0 0.12 0.3157894736842105 296.18399999999997 1.0 0.20887031569708212 7.0 0.14 0.3684210526315789 290.0042105263158 0.9791353028060793 0.20451229980726388 8.0 0.16 0.42105263157894735 286.15999999999997 0.9661561731896389 0.20180134490680463 10.0 0.2 0.5263157894736842 260.68 0.8801285687275479 0.18383273200414396 19.0 0.38 1.0 1826111943316.6145
0.25 285.0 0.9609980892435652 0.2001421754819983 6.0 0.12 0.3157894736842105 296.56666666666666 1.0 0.20826490470916245 7.0 0.14 0.3684210526315789 290.92105263157896 0.9809634235076283 0.20430025391998996 8.0 0.16 0.42105263157894735 287.875 0.9706923682140047 0.2021611535680009 10.0 0.2 0.5263157894736842 263.625 0.8889232325502978 0.18513151232084843 19.0 0.38 1.0 1866091307484.5508
0.26 285.0 0.9597596896440245 0.19930805445500924 6.0 0.12 0.3157894736842105 296.94933333333336 1.0 0.2076645399943112 7.0 0.14 0.3684210526315789 291.8378947368421 0.9827868325578843 0.2040899754955992 8.0 0.16 0.42105263157894735 289.59 0.9752168720140808 0.20251796312149517 10.0 0.2 0.5263157894736842 266.57 0.8976952297137109 0.1864194669335853 19.0 0.38 1.0 1906618186355.865
0.27 285.0 0.9585244776882408 0.19848085720858283 6.0 0.12 0.3157894736842105 297.332 1.0 0.20706915872120124 7.0 0.14 0.3684210526315789 292.7547368421053 0.9846055481485521 0.20388144252734786 8.0 0.16 0.42105263157894735 291.30499999999995 0.9797297297297296 0.20287181090928497 10.0 0.2 0.5263157894736842 269.515 0.9064446477338464 0.18769673063358316 19.0 0.38 1.0 1947696675694.4646
0.28 285.0 0.9572924410845285 0.19766049789079398 6.0 0.12 0.3157894736842105 297.71466666666663 1.0 0.20647869909728103 7.0 0.14 0.3684210526315789 293.6715789473684 0.986419588377804 0.2036746333723244 8.0 0.16 0.42105263157894735 293.02 0.9842309862687316 0.20322273365600158 10.0 0.2 0.5263157894736842 272.46000000000004 0.9151715736768093 0.18896343598359908 19.0 0.38 1.0 1989330883384.7627
0.29 285.0 0.9560635676043172 0.1968468920632448 6.0 0.12 0.3157894736842105 298.0973333333333 1.0 0.20589310034739566 7.0 0.14 0.3684210526315789 294.5884210526316 0.9882289712508832 0.20346952674396168 8.0 0.16 0.42105263157894735 294.73499999999996 0.988720686308275 0.2035707674816156 10.0 0.2 0.5263157894736842 275.405 0.9238760941616384 0.19021971336378218 19.0 0.38 1.0 2031524929431.6755
0.3 329.0 1.0 0.2256887420775762 7.0 0.14 0.3888888888888889 293.3636363636364 0.8916827852998066 0.2012427661465428 7.0 0.14 0.3888888888888889 289.51351351351354 0.8799802842356035 0.1986016434022013 8.0 0.16 0.4444444444444444 288.48275862068965 0.8768472906403941 0.19789456201876138 10.0 0.2 0.5555555555555556 257.4 0.7823708206686929 0.17657228635491826 18.0 0.36 1.0 2074910760966.8804
0.31 329.0 1.0 0.22474951105068547 7.0 0.14 0.3888888888888889 293.8090909090909 0.893036750483559 0.2007095730214729 7.0 0.14 0.3888888888888889 290.4972972972973 0.8829705085024233 0.19844719005809477 8.0 0.16 0.4444444444444444 290.2655172413793 0.8822660098522168 0.19828885433092497 10.0 0.2 0.5555555555555556 260.28 0.7911246200607902 0.1778048715388219 18.0 0.36 1.0 2121482567681.5674
0.32 329.0 1.0 0.2238180650726551 7.0 0.14 0.3888888888888889 294.25454545454545 0.8943907156673114 0.20018079939960487 7.0 0.14 0.3888888888888889 291.4810810810811 0.8859607327692434 0.1982940169387637 8.0 0.16 0.4444444444444444 292.048275862069 0.8876847290640394 0.1986798784536574 10.0 0.2 0.5555555555555556 263.15999999999997 0.7998784194528874 0.17902724013531887 18.0 0.36 1.0 2168722445310.9307
0.33 329.0 1.0 0.22289430775051675 7.0 0.14 0.3888888888888889 294.7 0.8957446808510638 0.19965639055950543 7.0 0.14 0.3888888888888889 292.46486486486486 0.8889509570360634 0.19814210819271272 8.0 0.16 0.4444444444444444 293.83103448275864 0.8931034482758621 0.19906767485304774 10.0 0.2 0.5555555555555556 266.03999999999996 0.8086322188449847 0.18023951864421722 18.0 0.36 1.0 2216635768362.4067
0.34 329.0 1.0 0.22197814427611992 7.0 0.14 0.3888888888888889 295.1454545454545 0.8970986460348161 0.19913629267942826 7.0 0.14 0.3888888888888889 293.4486486486486 0.8919411813028832 0.19799144822906425 8.0 0.16 0.4444444444444444 295.6137931034483 0.8985221674876848 0.19945228332987328 10.0 0.2 0.5555555555555556 268.91999999999996 0.8173860182370819 0.18144183148551415 18.0 0.36 1.0 2265227929109.6616
0.35 329.0 1.0 0.22106948139369473 7.0 0.14 0.3888888888888889 295.5909090909091 0.8984526112185688 0.19862045281889984 7.0 0.14 0.3888888888888889 294.4324324324324 0.8949314055697033 0.1978420217122246 8.0 0.16 0.4444444444444444 297.3965517241379 0.9039408866995073 0.19983374303321666 10.0 0.2 0.5555555555555556 271.8 0.8261398176291793 0.18263430104196424 18.0 0.36 1.0 2314504337592.59
0.36 329.0 1.0 0.2201682273682084 7.0 0.14 0.3888888888888889 296.03636363636366 0.8998065764023212 0.19810881890075543 7.0 0.14 0.3888888888888889 295.4162162162162 0.8979216298365233 0.19769381355667995 8.0 0.16 0.4444444444444444 299.1793103448276 0.9093596059113301 0.20021209247375013 10.0 0.2 0.5555555555555556 274.67999999999995 0.8348936170212764 0.1838170477006063 18.0 0.36 1.0 2364470421617.312
0.37 329.0 1.0 0.21927429195449236 7.0 0.14 0.3888888888888889 296.4818181818182 0.9011605415860735 0.19760133969361313 7.0 0.14 0.3888888888888889 296.4 0.9009118541033434 0.19754680892191953 8.0 0.16 0.4444444444444444 300.96206896551723 0.9147783251231527 0.2005873695366957 10.0 0.2 0.5555555555555556 277.56 0.8436474164133738 0.1849901898932793 18.0 0.36 1.0 2415131626756.178
0.38 329.0 1.0 0.21838758636711872 7.0 0.14 0.3888888888888889 296.92727272727274 0.9025145067698259 0.1970979647947729 7.0 0.14 0.3888888888888889 297.38378378378377 0.9039020783701635 0.19740099320748217 8.0 0.16 0.4444444444444444 302.74482758620695 0.9201970443349755 0.20095961149447183 10.0 0.2 0.5555555555555556 280.44 0.8524012158054711 0.18615384413615432 18.0 0.36 1.0 2466493416347.7656
0.39 329.0 0.980315141927637 0.21687087718311499 7.0 0.14 0.4117647058823529 335.60636363636365 1.0 0.2212256731612573 8.0 0.16 0.47058823529411764 292.95000000000005 0.8728976316951408 0.19310736617262475 8.0 0.16 0.47058823529411764 297.0803571428571 0.8852047795635656 0.19583002324451215 10.0 0.2 0.5882352941176471 262.395 0.7818534701097335 0.17296606023849073 17.0 0.34 1.0 2521442565075.0225
0.4 329.0 0.978848858595694 0.21598730660000529 7.0 0.14 0.4117647058823529 336.1090909090909 1.0 0.2206543989946227 8.0 0.16 0.47058823529411764 294.0 0.8747160012982798 0.19300993355745152 8.0 0.16 0.47058823529411764 298.92857142857144 0.8893796077340381 0.19624552282262747 10.0 0.2 0.5882352941176471 265.2 0.7890295358649788 0.174102838025293 17.0 0.34 1.0 2577296796567.0547
0.41 329.0 0.9773869550304775 0.21511090645114703 7.0 0.14 0.4117647058823529 336.6118181818182 1.0 0.22008776088528756 8.0 0.16 0.47058823529411764 295.05 0.8765289394581836 0.19291329163650742 8.0 0.16 0.47058823529411764 300.7767857142857 0.8935419657542254 0.19665765049988576 10.0 0.2 0.5882352941176471 268.005 0.7961841668174563 0.17523039052717224 17.0 0.34 1.0 2633953398685.8857
0.42 329.0 0.9759294116378031 0.2142415898040184 7.0 0.14 0.4117647058823529 337.11454545454546 1.0 0.21952570262687185 8.0 0.16 0.47058823529411764 296.1 0.8783364704740229 0.19281743082361655 8.0 0.16 0.47058823529411764 302.625 0.89769190941304 0.19706644715635582 10.0 0.2 0.5882352941176471 270.81 0.8033174588621078 0.17634882958913745 17.0 0.34 1.0 2691418890860.2246
0.43 329.0 0.9744762089401932 0.21337927112570496 7.0 0.14 0.4117647058823529 337.61727272727273 1.0 0.2189681689179143 8.0 0.16 0.47058823529411764 297.15 0.8801386185002382 0.19272234168693989 8.0 0.16 0.47058823529411764 304.4732142857143 0.9018294941671061 0.1974719530139401 10.0 0.2 0.5882352941176471 273.615 0.8104295073227081 0.1774582652555008 17.0 0.34 1.0 2749699814126.758
0.44 329.0 0.9730273275760085 0.2125238662548459 7.0 0.14 0.4117647058823529 338.12 1.0 0.21841510534373404 8.0 0.16 0.47058823529411764 298.20000000000005 0.8819354075476163 0.19262801494588164 8.0 0.16 0.47058823529411764 306.32142857142856 0.9059547751432289 0.19787420764956723 10.0 0.2 0.5882352941176471 276.41999999999996 0.8175204069561102 0.1785588058059711 17.0 0.34 1.0 2808802731130.147
0.45 329.0 0.9715827482985891 0.21112273806181564 7.0 0.14 0.4375 338.6227272727273 1.0 0.21729774271057034 8.0 0.16 0.5 331.3125 0.9784118823576788 0.2126066934775237 9.0 0.18 0.5625 301.00000000000006 0.888894854826369 0.1931548454608101 10.0 0.2 0.625 258.4 0.7630911311864906 0.1658179802892801 16.0 0.32 1.0 2870838935249.3413
0.46 329.0 0.9701424519754019 0.2102731449508638 7.0 0.14 0.4375 339.12545454545455 1.0 0.2167446074777019 8.0 0.16 0.5 332.47499999999997 0.9803893973268137 0.212494115098901 9.0 0.18 0.5625 302.91111111111115 0.8932125473067684 0.19359900296016377 10.0 0.2 0.625 261.12 0.7699805381757354 0.16688912951236948 16.0 0.32 1.0 2934071025129.335
0.47 329.0 0.9687064195871956 0.20943036224247893 7.0 0.14 0.4375 339.6281818181818 1.0 0.21619590621865142 8.0 0.16 0.5 333.63749999999993 0.9823610579483979 0.21238243915706703 9.0 0.18 0.5625 304.82222222222225 0.8975174574452931 0.19403960005944504 10.0 0.2 0.625 263.84 0.7768495493735127 0.16795169232235757 16.0 0.32 1.0 2998207868257.201
0.48 329.0 0.9672746322271639 0.20859430837451298 7.0 0.14 0.4375 340.1309090909091 1.0 0.21565158583164903 8.0 0.16 0.5 334.79999999999995 0.9843268901813205 0.2122716548443372 9.0 0.18 0.5625 306.73333333333335 0.9018096419204015 0.19447667939840613 10.0 0.2 0.625 266.55999999999995 0.7836982552172425 0.16900577155109472 16.0 0.32 1.0 3063256763298.518
0.49 329.0 0.9658470711001156 0.20776490308203585 7.0 0.14 0.4375 340.63363636363636 1.0 0.21511159405949043 8.0 0.16 0.5 335.9625 0.9862869198312236 0.21216175152491934 9.0 0.18 0.5625 308.6444444444445 0.9060891570759546 0.1949102829386286 10.0 0.2 0.625 269.28 0.7905267456104532 0.17005146839492585 16.0 0.32 1.0 3129225032906.4946
0.5 329.0 0.9644237175216522 0.206942067371648 7.0 0.14 0.4375 341.1363636363636 1.0 0.21457587947281268 8.0 0.16 0.5 337.125 0.9882411725516322 0.21205271873151013 9.0 0.18 0.5625 310.5555555555556 0.9103560589236807 0.19534045197695246 10.0 0.2 0.625 272.0 0.7973351099267155 0.17108888244707676 16.0 0.32 1.0 3196120023721.97
0.51 329.0 0.963004552917353 0.20612572349640068 7.0 0.14 0.4375 341.6390909090909 1.0 0.21404439145376586 8.0 0.16 0.5 338.2875 0.9901896738450732 0.2119445461619716 9.0 0.18 0.5625 312.4666666666667 0.9146104031456198 0.19576722715858766 10.0 0.2 0.625 274.71999999999997 0.8041234370135416 0.17211811172927413 16.0 0.32 1.0 3263949106373.418
0.52 329.0 0.9615895588219665 0.20531579493130767 7.0 0.14 0.4375 342.14181818181817 1.0 0.2135170801800697 8.0 0.16 0.5 339.44999999999993 0.9921324490641837 0.21183722367608623 9.0 0.18 0.5625 314.37777777777785 0.918852245096546 0.19619064848991624 10.0 0.2 0.625 277.43999999999994 0.8108918151962502 0.17313925272262 16.0 0.32 1.0 3332719675476.947
0.53 329.0 0.96017871687861 0.20451220634943185 7.0 0.14 0.4375 342.64454545454544 1.0 0.2129938966094446 8.0 0.16 0.5 340.61249999999995 0.9940695234128131 0.21173074129238859 9.0 0.18 0.5625 316.28888888888895 0.9230816398063667 0.19661075535099384 10.0 0.2 0.625 280.15999999999997 0.8176403322817974 0.17415240039774108 16.0 0.32 1.0 3402439149636.2944
0.54 329.0 0.9587720088379758 0.2037148835985314 7.0 0.14 0.4375 343.1472727272727 1.0 0.2124747924644069 8.0 0.16 0.5 341.775 0.9960009219471099 0.21162508918507011 9.0 0.18 0.5625 318.20000000000005 0.9272986419825043 0.19702758650775898 10.0 0.2 0.625 282.87999999999994 0.8243690755625731 0.17515764824423266 16.0 0.32 1.0 3473114971442.833
0.55 329.0 0.957369416557544 0.20292375367825002 7.0 0.14 0.4375 343.65 1.0 0.2119597202174183 8.0 0.16 0.5 342.9375 0.9979266695766041 0.21152025768095706 9.0 0.18 0.5625 320.11111111111114 0.9315033060122542 0.1974411801239576 10.0 0.2 0.625 285.59999999999997 0.8310781318201659 0.17615508829941703 16.0 0.32 1.0 3544754607475.5674
0.56 329.0 0.9559709220008031 0.20213874471783674 7.0 0.14 0.4375 344.15272727272725 1.0 0.21144863307638026 8.0 0.16 0.5 344.1 0.9998467910652777 0.21141623725655814 9.0 0.18 0.5625 322.0222222222223 0.9356956859651226 0.19785157377279114 10.0 0.2 0.625 288.32 0.8377675873290928 0.17714481117643371 16.0 0.32 1.0 3617365548301.1343
0.57 329.0 0.9528981571992325 0.20135978595438062 7.0 0.14 0.4375 344.6554545454545 0.9982417857295667 0.21094148497046347 8.0 0.16 0.5 345.2625 1.0 0.21131301853518036 9.0 0.18 0.5625 323.9333333333334 0.9382233324885657 0.19825880444829497 10.0 0.2 0.625 291.0399999999999 0.8429528257485245 0.1781269060916806 16.0 0.32 1.0 3690955308473.8
0.58 372.0 1.0 0.2259474061278569 8.0 0.16 0.5333333333333333 341.23534883720924 0.9172993248312077 0.20726140308844582 8.0 0.16 0.5333333333333333 341.5885714285714 0.9182488479262673 0.20747594536883304 9.0 0.18 0.6 319.32692307692304 0.8584057071960297 0.19395454294629155 10.0 0.2 0.6666666666666666 272.25 0.7318548387096774 0.1653607024685727 15.0 0.3 1.0 3769673272193.445
0.59 372.0 1.0 0.22507201766947912 8.0 0.16 0.5333333333333333 341.8083720930232 0.9188397099274817 0.20680510742821723 8.0 0.16 0.5333333333333333 342.8228571428571 0.9215668202764976 0.20741890365687757 9.0 0.18 0.6 321.2980769230769 0.8637045078577337 0.1943957162537646 10.0 0.2 0.6666666666666666 274.87500000000006 0.7389112903225808 0.16630825499166152 15.0 0.3 1.0 3849805373997.4756
0.6 372.0 1.0 0.22420338607127016 8.0 0.16 0.5333333333333333 342.38139534883715 0.9203800950237557 0.20635233377692344 8.0 0.16 0.5333333333333333 344.0571428571428 0.9248847926267281 0.20736230223273694 9.0 0.18 0.6 323.2692307692307 0.8690033085194374 0.19483348427719452 10.0 0.2 0.6666666666666666 277.5 0.7459677419354839 0.1672484936418749 15.0 0.3 1.0 3931072316225.644
0.61 372.0 1.0 0.22334143340273457 8.0 0.16 0.5333333333333333 342.9544186046511 0.9219204801200298 0.20590304151334474 8.0 0.16 0.5333333333333333 345.2914285714286 0.9282027649769585 0.20730613601833547 9.0 0.18 0.6 325.2403846153846 0.8743021091811414 0.19526788629155026 10.0 0.2 0.6666666666666666 280.12500000000006 0.7530241935483872 0.16818150277403504 15.0 0.3 1.0 4013483443127.675
0.62 372.0 1.0 0.22248608292720615 8.0 0.16 0.5333333333333333 343.5274418604651 0.923460865216304 0.20545719063854417 8.0 0.16 0.5333333333333333 346.5257142857143 0.931520737327189 0.20725040001338918 9.0 0.18 0.6 327.21153846153845 0.8796009098428453 0.19569896097014125 10.0 0.2 0.6666666666666666 282.75000000000006 0.7600806451612905 0.16910736545071922 15.0 0.3 1.0 4097048131626.5073
0.63 372.0 1.0 0.22163725907907472 8.0 0.16 0.5333333333333333 344.100465116279 0.925001250312578 0.2050147417639969 8.0 0.16 0.5333333333333333 347.76 0.9348387096774193 0.2071950892939221 9.0 0.18 0.6 329.18269230769226 0.8848997105045491 0.19612674639609498 10.0 0.2 0.6666666666666666 285.375 0.7671370967741935 0.17002616346691116 15.0 0.3 1.0 4181775791318.303
0.64 372.0 1.0 0.22079488744153197 8.0 0.16 0.5333333333333333 344.67348837209295 0.926541635408852 0.20457565609999043 8.0 0.16 0.5333333333333333 348.99428571428575 0.9381566820276499 0.20714019901081604 9.0 0.18 0.6 331.15384615384613 0.890198511166253 0.19655128007357217 10.0 0.2 0.6666666666666666 288.00000000000006 0.774193548387097 0.1709379773740893 15.0 0.3 1.0 4267675864472.4565
0.65 372.0 1.0 0.219958894724823 8.0 0.16 0.5333333333333333 345.24651162790695 0.9280820205051262 0.2041398954442881 8.0 0.16 0.5333333333333333 350.22857142857146 0.9414746543778802 0.2070857243883933 9.0 0.18 0.6 333.125 0.895497311827957 0.1969725989387276 10.0 0.2 0.6666666666666666 290.625 0.78125 0.17184288650376797 15.0 0.3 1.0 4354757826031.57
0.66 372.0 1.0 0.21912920874499014 8.0 0.16 0.5333333333333333 345.8195348837209 0.9296224056014003 0.20370742217104915 8.0 0.16 0.5333333333333333 351.46285714285716 0.9447926267281106 0.20703166072303172 9.0 0.18 0.6 335.0961538461538 0.9007961124896607 0.1973907393704225 10.0 0.2 0.6666666666666666 293.25000000000006 0.7883064516129034 0.1727409689905064 15.0 0.3 1.0 4443031183611.475
0.67 372.0 1.0 0.218305758403096 8.0 0.16 0.5333333333333333 346.3925581395348 0.9311627906976742 0.2032781992199991 8.0 0.16 0.5333333333333333 352.6971428571429 0.9481105990783412 0.20697800338181097 9.0 0.18 0.6 337.0673076923077 0.9060949131513647 0.19780573720069608 10.0 0.2 0.6666666666666666 295.875 0.7953629032258065 0.17363230179439793 15.0 0.3 1.0 4532505477501.221
0.68 372.0 1.0 0.21748847366491286 8.0 0.16 0.5333333333333333 346.9655813953488 0.9327031757939485 0.20285219008584274 8.0 0.16 0.5333333333333333 353.93142857142857 0.9514285714285714 0.20692474780118852 9.0 0.18 0.6 339.03846153846155 0.9113937138130687 0.1982176277250007 10.0 0.2 0.6666666666666666 298.50000000000006 0.8024193548387099 0.17451696072305511 15.0 0.3 1.0 4623190280663.085
0.69 372.0 1.0 0.2166772855410675 8.0 0.16 0.5333333333333333 347.5386046511627 0.9342435608902223 0.20242935880791438 8.0 0.16 0.5333333333333333 355.16571428571433 0.954746543778802 0.20687188948570678 9.0 0.18 0.6 341.00961538461536 0.9166925144747725 0.19862644571220944 10.0 0.2 0.6666666666666666 301.125 0.8094758064516129 0.175395020453102 15.0 0.3 1.0 4715095198732.559
0.7 372.0 1.0 0.21587212606762746 8.0 0.16 0.5333333333333333 348.1116279069767 0.9357839459864965 0.20200966996005887 8.0 0.16 0.5333333333333333 356.4 0.9580645161290322 0.20681942400672695 9.0 0.18 0.6 342.98076923076917 0.9219913151364763 0.19903222541439905 10.0 0.2 0.6666666666666666 303.75000000000006 0.8165322580645162 0.17626655455118778 15.0 0.3 1.0 4808229870018.364
0.71 372.0 1.0 0.21507292828711969 8.0 0.16 0.5333333333333333 348.6846511627906 0.9373243310827705 0.20159308864073713 8.0 0.16 0.5333333333333333 357.63428571428574 0.9613824884792628 0.20676734700119315 9.0 0.18 0.6 344.95192307692304 0.9272901157981802 0.19943500057641694 10.0 0.2 0.6666666666666666 306.37500000000006 0.8235887096774195 0.1771316354945331 15.0 0.3 1.0 4902603965502.4375
0.72 372.0 0.9592274369270182 0.21351968866170407 8.0 0.16 0.5714285714285714 387.8120930232558 1.0 0.22259547677841235 9.0 0.18 0.6428571428571429 354.96000000000004 0.9152886317516516 0.2037391093746196 9.0 0.18 0.6428571428571429 341.016 0.8793330742771615 0.1957355649157518 10.0 0.2 0.7142857142857143 286.44 0.738605126433804 0.16441016026951213 14.0 0.28 1.0 5002097170218.792
0.73 372.0 0.9576562208141157 0.21272734287231146 8.0 0.16 0.5714285714285714 388.4483720930232 1.0 0.2221333065549026 9.0 0.18 0.6428571428571429 356.265 0.9171489072804864 0.20372931937743022 9.0 0.18 0.6428571428571429 343.044 0.8831134962713911 0.19616892099002475 10.0 0.2 0.7142857142857143 288.96000000000004 0.743882638619481 0.165241110205331 14.0 0.28 1.0 5103133863063.401
0.74 372.0 0.9560901435928333 0.2119408559405567 8.0 0.16 0.5714285714285714 389.0846511627907 1.0 0.22167455376552359 9.0 0.18 0.6428571428571429 357.57 0.9190030985066919 0.20371960177060444 9.0 0.18 0.6428571428571429 345.072 0.8868815538437262 0.1965990726911822 10.0 0.2 0.7142857142857143 291.48 0.7491428899312877 0.16606591583213298 14.0 0.28 1.0 5205549673587.368
0.75 372.0 0.95452918009309 0.2111601631224141 8.0 0.16 0.5714285714285714 389.7209302325581 1.0 0.2212191806454998 9.0 0.18 0.6428571428571429 358.875 0.9208512352309346 0.20370995575418374 9.0 0.18 0.6428571428571429 347.1 0.8906373075546009 0.19702605542954282 10.0 0.2 0.7142857142857143 294.0 0.7543859649122808 0.1668846450483595 14.0 0.28 1.0 5309355677062.646
0.76 372.0 0.9529733053089121 0.21038520062430582 8.0 0.16 0.5714285714285714 390.35720930232554 1.0 0.22076714998444597 9.0 0.18 0.6428571428571429 360.18 0.9226933470595806 0.20370038053995287 9.0 0.18 0.6428571428571429 349.12800000000004 0.8943808175695965 0.19744990409559854 10.0 0.2 0.7142857142857143 296.52000000000004 0.7596119475542975 0.1676973647556967 14.0 0.28 1.0 5414562986647.374
0.77 372.0 0.9514224943970994 0.2096159055857253 8.0 0.16 0.5714285714285714 390.993488372093 1.0 0.22031842511623126 9.0 0.18 0.6428571428571429 361.48499999999996 0.9245294634062781 0.20369087535122554 9.0 0.18 0.6428571428571429 351.15600000000006 0.8981121436626557 0.19787065306951873 10.0 0.2 0.7142857142857143 299.04 0.7648209213024425 0.16850414087729917 14.0 0.28 1.0 5521182753385.863
0.78 372.0 0.9498767226759018 0.20885221606223955 8.0 0.16 0.5714285714285714 391.62976744186045 1.0 0.21987296990906469 9.0 0.18 0.6428571428571429 362.79 0.9263596134935227 0.20368143942263411 9.0 0.18 0.6428571428571429 353.18399999999997 0.9018313452192626 0.19828833623044625 10.0 0.2 0.7142857142857143 301.56000000000006 0.7700129690595295 0.1693050383756155 14.0 0.28 1.0 5629226166208.616
0.79 372.0 0.9483359656237106 0.20809407100886246 8.0 0.16 0.5714285714285714 392.2660465116279 1.0 0.21943074875579688 9.0 0.18 0.6428571428571429 364.095 0.9281838263542067 0.20367207199992413 9.0 0.18 0.6428571428571429 355.212 0.9055384812395953 0.19870298696559152 10.0 0.2 0.7142857142857143 304.08000000000004 0.7751881731904783 0.17010012126982502 14.0 0.28 1.0 5738704451932.305
0.8 372.0 0.9468001988777613 0.2073414102637887 8.0 0.16 0.5714285714285714 392.9023255813953 1.0 0.21899172656443217 9.0 0.18 0.6428571428571429 365.40000000000003 0.930002130833156 0.20366277233975374 9.0 0.18 0.6428571428571429 357.24 0.9092336103416437 0.1991146381791287 10.0 0.2 0.7142857142857143 306.6 0.7803466155266711 0.17088945265289682 14.0 0.28 1.0 5849628875259.789
0.81 372.0 0.9452693982328498 0.20659417453247897 8.0 0.16 0.5714285714285714 393.53860465116276 1.0 0.21855586874884558 9.0 0.18 0.6428571428571429 366.705 0.9318145555886483 0.20365353970949648 9.0 0.18 0.6428571428571429 359.26800000000003 0.9129167907642998 0.1995233223008996 10.0 0.2 0.7142857142857143 309.12 0.7854883773702649 0.1716730947082793 14.0 0.28 1.0 5962010738780.105
0.82 372.0 0.9437435396400606 0.20585230537208887 8.0 0.16 0.5714285714285714 394.1748837209302 1.0 0.2181231412197004 9.0 0.18 0.6428571428571429 368.01 0.9336211290939213 0.20364437338704952 9.0 0.18 0.6428571428571429 361.296 0.9165880803704176 0.19992907129493068 10.0 0.2 0.7142857142857143 311.64 0.7906135394984637 0.17245110872623057 14.0 0.28 1.0 6075861382968.473
0.83 372.0 0.9422225992055079 0.20511574517623124 8.0 0.16 0.5714285714285714 394.8111627906976 1.0 0.2176935103755599 9.0 0.18 0.6428571428571429 369.315 0.9354218796386616 0.20363527266064474 9.0 0.18 0.6428571428571429 363.32399999999996 0.9202475366498438 0.20033191666776623 10.0 0.2 0.7142857142857143 314.16 0.7957221821677484 0.1732235551197979 14.0 0.28 1.0 6191192186186.288
0.84 372.0 0.9407065531890869 0.20438443716006519 8.0 0.16 0.5714285714285714 395.4474418604651 1.0 0.21726694309419023 9.0 0.18 0.6428571428571429 370.62 0.9372168353304823 0.20362623682866496 9.0 0.18 0.6428571428571429 365.352 0.9238952167224174 0.20073188947662401 10.0 0.2 0.7142857142857143 316.68000000000006 0.8008143851180648 0.17399049344045553 14.0 0.28 1.0 6308014564681.135
0.85 414.0 1.0 0.22575810737257915 9.0 0.18 0.6923076923076923 393.6535714285714 0.9508540372670807 0.214663007840992 9.0 0.18 0.6923076923076923 368.83636363636367 0.890909090909091 0.20112995020466146 9.0 0.18 0.6923076923076923 361.90625000000006 0.8741696859903383 0.1973508938316606 10.0 0.2 0.7692307692307693 295.425 0.7135869565217392 0.16109804075010675 13.0 0.26 1.0 6426752811466.1
0.86 414.0 1.0 0.22495164127178124 9.0 0.18 0.6923076923076923 394.3671428571429 0.9525776397515529 0.21428390350091137 9.0 0.18 0.6923076923076923 370.2109090909091 0.8942292490118577 0.20115833723844978 9.0 0.18 0.6923076923076923 363.9875 0.8791968599033817 0.19777677663626203 10.0 0.2 0.7692307692307693 297.83000000000004 0.7193961352657006 0.1618293413525957 13.0 0.26 1.0 6552472216635.682
0.87 414.0 1.0 0.224150916470797 9.0 0.18 0.6923076923076923 395.08071428571435 0.954301242236025 0.21390749803642503 9.0 0.18 0.6923076923076923 371.5854545454546 0.8975494071146246 0.20118652218256358 9.0 0.18 0.6923076923076923 366.0687500000001 0.8842240338164253 0.19819962754545672 10.0 0.2 0.7692307692307693 300.235 0.7252053140096618 0.1625554357647578 13.0 0.26 1.0 6679882943206.863
0.88 414.0 1.0 0.2233558718778926 9.0 0.18 0.6923076923076923 395.7942857142857 0.9560248447204969 0.21353376272947347 9.0 0.18 0.6923076923076923 372.96000000000004 0.9008695652173914 0.20121450718738848 9.0 0.18 0.6923076923076923 368.15000000000003 0.8892512077294686 0.19861947882088446 10.0 0.2 0.7692307692307693 302.64000000000004 0.7310144927536233 0.16327637938436093 13.0 0.26 1.0 6808998683011.051
0.89 414.0 1.0 0.22256644726502003 9.0 0.18 0.6923076923076923 396.5078571428572 0.957748447204969 0.21316266926799957 9.0 0.18 0.6923076923076923 374.3345454545455 0.9041897233201582 0.20124229437290905 9.0 0.18 0.6923076923076923 370.2312500000001 0.8942783816425123 0.1990363622680857 10.0 0.2 0.7692307692307693 305.045 0.7368236714975845 0.1639922268259856 13.0 0.26 1.0 6939833176660.292
0.9 414.0 1.0 0.2217825832526077 9.0 0.18 0.6923076923076923 397.22142857142865 0.9594720496894412 0.21279418973879863 9.0 0.18 0.6923076923076923 375.70909090909095 0.907509881422925 0.201269885829244 9.0 0.18 0.6923076923076923 372.31250000000006 0.8993055555555557 0.19945030924453264 10.0 0.2 0.7692307692307693 307.45000000000005 0.742632850241546 0.16470303193481703 13.0 0.26 1.0 7072400213547.264
0.91 414.0 1.0 0.2210042212946715 9.0 0.18 0.6923076923076923 397.935 0.961195652173913 0.21242829662051957 9.0 0.18 0.6923076923076923 377.0836363636364 0.9108300395256917 0.20129728361717036 9.0 0.18 0.6923076923076923 374.39375000000007 0.9043327294685992 0.19986135066749258 10.0 0.2 0.7692307692307693 309.855 0.7484420289855073 0.165408847800146 13.0 0.26 1.0 7206713631845.287
0.92 414.0 1.0 0.22023130366423838 9.0 0.18 0.6923076923076923 398.6485714285715 0.9629192546583852 0.21206496277681292 9.0 0.18 0.6923076923076923 378.45818181818186 0.9141501976284586 0.2013244897686366 9.0 0.18 0.6923076923076923 376.4750000000001 0.9093599033816427 0.20026951702172502 10.0 0.2 0.7692307692307693 312.26 0.7542512077294686 0.16610972676858712 13.0 0.26 1.0 7342787318508.324
0.93 414.0 1.0 0.2194637734390746 9.0 0.18 0.6923076923076923 399.3621428571429 0.9646428571428572 0.21170416144962162 9.0 0.18 0.6923076923076923 379.8327272727273 0.9174703557312254 0.20135150628726484 9.0 0.18 0.6923076923076923 378.55625000000003 0.914387077294686 0.20067483836701858 10.0 0.2 0.7692307692307693 314.665 0.76006038647343 0.16680572045702033 13.0 0.26 1.0 7480635209270.965
0.94 414.0 1.0 0.21870157448771146 9.0 0.18 0.6923076923076923 400.0757142857143 0.9663664596273293 0.21134586625261234 9.0 0.18 0.6923076923076923 381.20727272727277 0.9207905138339922 0.20137833514884296 9.0 0.18 0.6923076923076923 380.63750000000005 0.9194142512077296 0.20107734434557073 10.0 0.2 0.7692307692307693 317.07 0.7658695652173912 0.16749687976526248 13.0 0.26 1.0 7620271288648.442
0.95 414.0 1.0 0.21794465145576103 9.0 0.18 0.6923076923076923 400.78928571428577 0.9680900621118014 0.2109900511647426 9.0 0.18 0.6923076923076923 382.5818181818182 0.924110671936759 0.20140497830180606 9.0 0.18 0.6923076923076923 382.71875000000006 0.9244414251207731 0.20147706418921388 10.0 0.2 0.7692307692307693 319.475 0.7716787439613527 0.16818325488847646 13.0 0.26 1.0 7761709589936.632
0.96 414.0 1.0 0.2171929497525153 9.0 0.18 0.6923076923076923 401.5028571428572 0.9698136645962734 0.21063669052396114 9.0 0.18 0.6923076923076923 383.9563636363636 0.9274308300395256 0.20143143766770824 9.0 0.18 0.6923076923076923 384.80000000000007 0.9294685990338166 0.20187402672649252 10.0 0.2 0.7692307692307693 321.88 0.777487922705314 0.16886489532932275 13.0 0.26 1.0 7904964195212.035
0.97 414.0 1.0 0.21644641553782162 9.0 0.18 0.6923076923076923 402.2164285714286 0.9715372670807454 0.2102857590210386 9.0 0.18 0.6923076923076923 385.33090909090913 0.9307509881422926 0.20145771514168476 9.0 0.18 0.6923076923076923 386.8812500000001 0.9344957729468601 0.2022682603895939 10.0 0.2 0.7692307692307693 324.285 0.7832971014492754 0.1695418499098611 13.0 0.26 1.0 8050049235331.804
0.98 414.0 1.0 0.21570499570922783 9.0 0.18 0.6923076923076923 402.93000000000006 0.9732608695652175 0.2099372316935246 9.0 0.18 0.6923076923076923 386.7054545454546 0.9340711462450594 0.20148381259290407 9.0 0.18 0.6923076923076923 388.96250000000003 0.9395229468599035 0.20265979322113656 10.0 0.2 0.7692307692307693 326.69 0.7891062801932367 0.17021416678320686 13.0 0.26 1.0 8196978889933.717
0.99 414.0 1.0 0.21496863788939072 9.0 0.18 0.6923076923076923 403.6435714285714 0.9749844720496894 0.20959108391982845 9.0 0.18 0.6923076923076923 388.08000000000004 0.9373913043478261 0.20150973186501148 9.0 0.18 0.6923076923076923 391.0437500000001 0.9445501207729471 0.2030486528808199 10.0 0.2 0.7692307692307693 329.095 0.7949154589371982 0.17088189344494936 13.0 0.26 1.0 8345767387436.195
1.0 414.0 1.0 0.21423729041374148 9.0 0.18 0.6923076923076923 404.3571428571429 0.9767080745341615 0.20924729141342144 9.0 0.18 0.6923076923076923 389.4545454545455 0.940711462450593 0.20153547477656314 9.0 0.18 0.6923076923076923 393.12500000000006 0.9495772946859905 0.20343486665193752 10.0 0.2 0.7692307692307693 331.5 0.8007246376811594 0.17154507674433647 13.0 0.26 1.0 8496429005038.299


==> Data/5_50_Borda_utilitarian_alpha.txt <==
alpha U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 SW
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 1275.0 1.0 1.0 50.0 1.0 1.0 1275.0
0.01 572.0 1.0 0.44624909324001877 13.0 0.26 1.0 353.2042105263158 0.6174898785425101 0.2755542983844845 11.0 0.22 0.8461538461538461 216.9111111111111 0.3792152292152292 0.1692244521801019 10.0 0.2 0.7692307692307693 102.0 0.17832167832167833 0.07957588725608726 8.0 0.16 0.6153846153846154 37.68 0.06587412587412587 0.02939626893930753 8.0 0.16 0.6153846153846154 1281.795321637427
0.02 572.0 1.0 0.44389581981311466 13.0 0.26 1.0 354.4084210526316 0.6195951417004049 0.27503569337732414 11.0 0.22 0.8461538461538461 218.82222222222222 0.38255633255633253 0.16981515686479176 10.0 0.2 0.7692307692307693 104.0 0.18181818181818182 0.08070833087511176 8.0 0.16 0.6153846153846154 39.36 0.0688111888111888 0.03054499906965768 8.0 0.16 0.6153846153846154 1288.5906432748538
0.03 572.0 1.0 0.4415672359386216 13.0 0.26 1.0 355.61263157894734 0.6217004048582996 0.27452252935520133 11.0 0.22 0.8461538461538461 220.73333333333332 0.38589743589743586 0.17039966412503219 10.0 0.2 0.7692307692307693 106.0 0.1853146853146853 0.08182889337324106 8.0 0.16 0.6153846153846154 41.040000000000006 0.07174825174825177 0.03168167720790391 8.0 0.16 0.6153846153846154 1295.3859649122805
0.04 572.0 1.0 0.43926295509558866 13.0 0.26 1.0 356.8168421052631 0.6238056680161942 0.2740147211381712 11.0 0.22 0.8461538461538461 222.64444444444445 0.38923853923853924 0.170978070983011 10.0 0.2 0.7692307692307693 108.0 0.1888111888111888 0.08293776075231395 8.0 0.16 0.6153846153846154 42.720000000000006 0.0746853146853147 0.0328064920309153 8.0 0.16 0.6153846153846154 1302.1812865497075
0.05 572.0 1.0 0.4369825987892867 13.0 0.26 1.0 358.0210526315789 0.625910931174089 0.2735121853150758 11.0 0.22 0.8461538461538461 224.55555555555557 0.3925796425796426 0.17155047244622154 10.0 0.2 0.7692307692307693 110.0 0.19230769230769232 0.08403511515178591 8.0 0.16 0.6153846153846154 44.4 0.07762237762237761 0.03391962829762995 8.0 0.16 0.6153846153846154 1308.9766081871344
0.06 572.0 1.0 0.4347257963439513 13.0 0.26 1.0 359.22526315789474 0.6280161943319839 0.2730148401978693 11.0 0.22 0.8461538461538461 226.46666666666667 0.39592074592074594 0.17211696155948747 10.0 0.2 0.7692307692307693 112.0 0.1958041958041958 0.08512113494846599 8.0 0.16 0.6153846153846154 46.08 0.08055944055944056 0.035021266950226004 8.0 0.16 0.6153846153846154 1315.7719298245613
0.07 571.9999999999999 1.0 0.4324921847019132 13.0 0.26 1.0 360.4294736842105 0.6301214574898786 0.2725226057773513 11.0 0.22 0.8461538461538461 228.37777777777777 0.3992618492618493 0.17267762945538315 10.0 0.2 0.7692307692307693 114.0 0.19930069930069935 0.08619599485317853 8.0 0.16 0.6153846153846154 47.760000000000005 0.08349650349650352 0.03611158521217374 8.0 0.16 0.6153846153846154 1322.5672514619882
0.08 572.0 1.0 0.4302814082288921 13.0 0.26 1.0 361.6336842105263 0.6322267206477733 0.2720354036802583 11.0 0.22 0.8461538461538461 230.2888888888889 0.4026029526029526 0.17323256540310836 10.0 0.2 0.7692307692307693 116.0 0.20279720279720279 0.08725986600446065 8.0 0.16 0.6153846153846154 49.44000000000001 0.08643356643356645 0.03719075668328047 8.0 0.16 0.6153846153846154 1329.3625730994152
0.09 572.0 1.0 0.42809311852522947 13.0 0.26 1.0 362.8378947368421 0.634331983805668 0.27155315712766376 11.0 0.22 0.8461538461538461 232.20000000000002 0.40594405594405597 0.17378185685587114 10.0 0.2 0.7692307692307693 118.0 0.2062937062937063 0.08831291605940048 8.0 0.16 0.6153846153846154 51.120000000000005 0.08937062937062938 0.03825895143183519 8.0 0.16 0.6153846153846154 1336.157894736842
0.1 572.0000000000001 1.0 0.4259269742428532 13.0 0.26 1.0 364.0421052631579 0.6364372469635626 0.27107579089464173 11.0 0.22 0.8461538461538461 234.11111111111111 0.4092851592851592 0.17432558949683208 10.0 0.2 0.7692307692307693 120.0 0.20979020979020974 0.08935530928171743 8.0 0.16 0.6153846153846154 52.800000000000004 0.0923076923076923 0.039316336083955676 8.0 0.16 0.6153846153846154 1342.9532163742692
0.11 572.0 1.0 0.4237826409077714 13.0 0.26 1.0 365.2463157894737 0.6385425101214576 0.27060323127114866 11.0 0.22 0.8461538461538461 236.02222222222224 0.4126262626262627 0.17486384728366125 10.0 0.2 0.7692307692307693 122.0 0.21328671328671328 0.09038720662718201 8.0 0.16 0.6153846153846154 54.480000000000004 0.09524475524475526 0.04036307391023669 8.0 0.16 0.6153846153846154 1349.748538011696
0.12 572.0 1.0 0.42165979074790166 13.0 0.26 1.0 366.4505263157895 0.6406477732793523 0.2701354060240808 11.0 0.22 0.8461538461538461 237.93333333333334 0.415967365967366 0.17539671249175537 10.0 0.2 0.7692307692307693 124.0 0.21678321678321677 0.09140876582646819 8.0 0.16 0.6153846153846154 56.160000000000004 0.09818181818181819 0.041399324909793984 8.0 0.16 0.6153846153846154 1356.5438596491229
0.13 572.0 1.0 0.41955810252604764 13.0 0.26 1.0 367.65473684210525 0.6427530364372469 0.2696722443604669 11.0 0.22 0.8461538461538461 239.84444444444446 0.4193084693084693 0.17592426575616288 10.0 0.2 0.7692307692307693 126.0 0.2202797202797203 0.09242014146552797 8.0 0.16 0.6153846153846154 57.84 0.10111888111888112 0.04242524589179475 8.0 0.16 0.6153846153846154 1363.3391812865498
0.14 572.0 1.0 0.41747726137784746 13.0 0.26 1.0 368.858947368421 0.6448582995951416 0.2692136768917552 11.0 0.22 0.8461538461538461 241.7555555555556 0.4226495726495727 0.1764465861122612 10.0 0.2 0.7692307692307693 128.0 0.22377622377622378 0.09342148506357426 8.0 0.16 0.6153846153846154 59.52000000000001 0.10405594405594408 0.043440990554562034 8.0 0.16 0.6153846153846154 1370.1345029239765
0.15 572.0 1.0 0.41541695865451994 13.0 0.26 1.0 370.06315789473683 0.6469635627530365 0.26875963559915905 11.0 0.22 0.8461538461538461 243.66666666666669 0.425990675990676 0.17696375103522965 10.0 0.2 0.7692307692307693 130.0 0.22727272727272727 0.09441294514875453 8.0 0.16 0.6153846153846154 61.2 0.106993006993007 0.04444670956233675 8.0 0.16 0.6153846153846154 1376.9298245614036
0.16 572.0 1.0 0.4133768917702447 13.0 0.26 1.0 371.26736842105265 0.6490688259109312 0.2683100538000228 11.0 0.22 0.8461538461538461 245.57777777777778 0.42933177933177935 0.17747583647835952 10.0 0.2 0.7692307692307693 132.0 0.23076923076923078 0.09539466733159493 8.0 0.16 0.6153846153846154 62.88000000000001 0.10993006993006994 0.045442550619777956 8.0 0.16 0.6153846153846154 1383.7251461988303
0.17 572.0 1.0 0.41135676405401655 13.0 0.26 1.0 372.4715789473684 0.6511740890688259 0.2678648661151742 11.0 0.22 0.8461538461538461 247.48888888888888 0.4326728826728827 0.17798291691024018 10.0 0.2 0.7692307692307693 134.0 0.23426573426573427 0.09636679437629059 8.0 0.16 0.6153846153846154 64.56000000000002 0.1128671328671329 0.04642865854427852 8.0 0.16 0.6153846153846154 1390.5204678362572
0.18 572.0 1.0 0.40935628460582313 13.0 0.26 1.0 373.67578947368423 0.6532793522267207 0.26742400843722924 11.0 0.22 0.8461538461538461 249.40000000000003 0.43601398601398605 0.17848506535086067 10.0 0.2 0.7692307692307693 136.0 0.23776223776223776 0.097329466269916 8.0 0.16 0.6153846153846154 66.24000000000001 0.11580419580419582 0.047405175336170856 8.0 0.16 0.6153846153846154 1397.3157894736842
0.19 572.0 1.0 0.40737516815699926 13.0 0.26 1.0 374.88 0.6553846153846153 0.26698741789981795 11.0 0.22 0.8461538461538461 251.31111111111113 0.4393550893550894 0.17898235340666296 10.0 0.2 0.7692307692307693 138.0 0.24125874125874125 0.09828282028962569 8.0 0.16 0.6153846153846154 67.92000000000002 0.11874125874125877 0.048372240246894044 8.0 0.16 0.6153846153846154 1404.111111111111
0.2 572.0 1.0 0.40541313493461545 13.0 0.26 1.0 376.0842105263158 0.6574898785425102 0.2665550328476986 11.0 0.22 0.8461538461538461 253.22222222222223 0.4426961926961927 0.1794748513045821 10.0 0.2 0.7692307692307693 140.0 0.24475524475524477 0.09922699106791287 8.0 0.16 0.6153846153846154 69.60000000000001 0.1216783216783217 0.04932998984519098 8.0 0.16 0.6153846153846154 1410.906432748538
0.21 572.0 1.0 0.4034699105297677 13.0 0.26 1.0 377.28842105263163 0.659595141700405 0.2661267928077318 11.0 0.22 0.8461538461538461 255.13333333333333 0.446037296037296 0.17996262792510734 10.0 0.2 0.7692307692307693 142.0 0.24825174825174826 0.10016211065599129 8.0 0.16 0.6153846153846154 71.28000000000002 0.12461538461538464 0.05027855808140184 8.0 0.16 0.6153846153846154 1417.701754385965
0.22 572.0 1.0 0.4015452257696365 13.0 0.26 1.0 378.49263157894734 0.6617004048582995 0.2657026384606858 11.0 0.22 0.8461538461538461 257.0444444444445 0.44937839937839946 0.18044575083439732 10.0 0.2 0.7692307692307693 144.0 0.2517482517482518 0.10108830858536305 8.0 0.16 0.6153846153846154 72.96000000000001 0.12755244755244757 0.051218076349917284 8.0 0.16 0.6153846153846154 1424.4970760233919
0.23 572.0 1.0 0.3996388165931906 13.0 0.26 1.0 379.69684210526316 0.6638056680161943 0.26528251161384425 11.0 0.22 0.8461538461538461 258.9555555555556 0.45271950271950273 0.18092428631547983 10.0 0.2 0.7692307692307693 146.0 0.25524475524475526 0.10200571192763257 8.0 0.16 0.6153846153846154 74.64000000000001 0.13048951048951052 0.05214867354985272 8.0 0.16 0.6153846153846154 1431.2923976608188
0.24 572.0 1.0 0.39775042393041443 13.0 0.26 1.0 380.9010526315789 0.6659109311740891 0.26486635517439094 11.0 0.22 0.8461538461538461 260.8666666666667 0.45606060606060606 0.1813982993985678 10.0 0.2 0.7692307692307693 148.0 0.25874125874125875 0.10291444535262471 8.0 0.16 0.6153846153846154 76.32000000000001 0.13342657342657344 0.053070476144002156 8.0 0.16 0.6153846153846154 1438.0877192982457
0.25 572.0 1.0 0.3958797935849438 13.0 0.26 1.0 382.10526315789474 0.6680161943319838 0.26445411312354544 11.0 0.22 0.8461538461538461 262.7777777777778 0.4594017094017095 0.1818678538905191 10.0 0.2 0.7692307692307693 150.0 0.26223776223776224 0.1038146311848629 8.0 0.16 0.6153846153846154 78.0 0.13636363636363635 0.0539836082161287 8.0 0.16 0.6153846153846154 1444.8830409356726
0.26 572.0 1.0 0.3940266761199982 13.0 0.26 1.0 383.30947368421056 0.6701214574898786 0.26404573049142555 11.0 0.22 0.8461538461538461 264.6888888888889 0.4627428127428128 0.18233301240346927 10.0 0.2 0.7692307692307693 152.0 0.26573426573426573 0.10470638945846106 8.0 0.16 0.6153846153846154 79.68 0.1393006993006993 0.0548881915266459 8.0 0.16 0.6153846153846154 1451.6783625730995
0.27 572.0 1.0 0.392190826747501 13.0 0.26 1.0 384.5136842105263 0.6722267206477733 0.2636411533326116 11.0 0.22 0.8461538461538461 266.6 0.46608391608391614 0.18279383638266394 10.0 0.2 0.7692307692307693 154.0 0.2692307692307692 0.10558983797048103 8.0 0.16 0.6153846153846154 81.36000000000001 0.14223776223776227 0.05578434556674246 8.0 0.16 0.6153846153846154 1458.4736842105262
0.28 572.0 1.0 0.3903720052202857 13.0 0.26 1.0 385.71789473684214 0.6743319838056681 0.2632403287023919 11.0 0.22 0.8461538461538461 268.5111111111111 0.46942501942501946 0.1832503861335164 10.0 0.2 0.7692307692307693 156.0 0.2727272727272727 0.10646509233280518 8.0 0.16 0.6153846153846154 83.04000000000002 0.14517482517482522 0.05667218761100093 8.0 0.16 0.6153846153846154 1465.2690058479534
0.29 572.0 1.0 0.3885699757272875 13.0 0.26 1.0 386.92210526315785 0.6764372469635627 0.26284320463366473 11.0 0.22 0.8461538461538461 270.4222222222222 0.47276612276612273 0.18370272084791617 10.0 0.2 0.7692307692307693 158.0 0.2762237762237762 0.10733226602257244 8.0 0.16 0.6153846153846154 84.72000000000001 0.14811188811188813 0.0575518327685591 8.0 0.16 0.6153846153846154 1472.06432748538
0.3 572.0 1.0 0.38678450679162457 13.0 0.26 1.0 388.12631578947367 0.6785425101214575 0.26244973011447886 11.0 0.22 0.8461538461538461 272.33333333333337 0.47610722610722617 0.18415089862981196 10.0 0.2 0.7692307692307693 160.0 0.27972027972027974 0.10819147043122367 8.0 0.16 0.6153846153846154 86.4 0.15104895104895105 0.05842339403286078 8.0 0.16 0.6153846153846154 1478.859649122807
0.31 572.0 1.0 0.38501537117147616 13.0 0.26 1.0 389.3305263157895 0.6806477732793522 0.26205985506618856 11.0 0.22 0.8461538461538461 274.24444444444447 0.4794483294483295 0.18459497652009274 10.0 0.2 0.7692307692307693 162.0 0.28321678321678323 0.10904281491220129 8.0 0.16 0.6153846153846154 88.08000000000001 0.153986013986014 0.0592869823300413 8.0 0.16 0.6153846153846154 1485.654970760234
0.32 572.0 1.0 0.3832623457636682 13.0 0.26 1.0 390.53473684210525 0.6827530364372469 0.26167353032220647 11.0 0.22 0.8461538461538461 276.15555555555557 0.4827894327894328 0.18503501052078886 10.0 0.2 0.7692307692307693 164.0 0.2867132867132867 0.10988640682734543 8.0 0.16 0.6153846153846154 89.76000000000002 0.15692307692307697 0.06014270656599102 8.0 0.16 0.6153846153846154 1492.4502923976609
0.33 572.0 1.0 0.38152521150988217 13.0 0.26 1.0 391.738947368421 0.6848582995951417 0.26129070760733464 11.0 0.22 0.8461538461538461 278.0666666666667 0.48613053613053625 0.18547105561861524 10.0 0.2 0.7692307692307693 166.0 0.2902097902097902 0.11072235159202873 8.0 0.16 0.6153846153846154 91.44 0.15986013986013986 0.0609906736721392 8.0 0.16 0.6153846153846154 1499.2456140350878
0.34 572.0 1.0 0.3798037533054016 13.0 0.26 1.0 392.9431578947368 0.6869635627530364 0.26091133951765405 11.0 0.22 0.8461538461538461 279.97777777777776 0.48947163947163946 0.18590316580787702 10.0 0.2 0.7692307692307693 168.0 0.2937062937062937 0.111550752719069 8.0 0.16 0.6153846153846154 93.12000000000003 0.16279720279720286 0.061830988649998274 8.0 0.16 0.6153846153846154 1506.0409356725145
0.35 572.0 1.0 0.37809775991031913 13.0 0.26 1.0 394.14736842105265 0.6890688259109312 0.26053537950095673 11.0 0.22 0.8461538461538461 281.8888888888889 0.49281274281274284 0.1863313941127583 10.0 0.2 0.7692307692307693 170.0 0.2972027972027972 0.11237171186145849 8.0 0.16 0.6153846153846154 94.80000000000003 0.16573426573426578 0.06266375461450745 8.0 0.16 0.6153846153846154 1512.8362573099416
0.36 572.0 1.0 0.37640702386312475 13.0 0.26 1.0 395.3515789473684 0.6911740890688259 0.260162781837703 11.0 0.22 0.8461538461538461 283.8 0.49615384615384617 0.1867557926090119 10.0 0.2 0.7692307692307693 172.0 0.3006993006993007 0.1131853288539466 8.0 0.16 0.6153846153846154 96.48000000000002 0.1686713286713287 0.06348907283621379 8.0 0.16 0.6153846153846154 1519.6315789473683
0.37 572.0 1.0 0.37473134139660336 13.0 0.26 1.0 396.5557894736842 0.6932793522267205 0.25979350162248727 11.0 0.22 0.8461538461538461 285.7111111111111 0.4994949494949495 0.18717641244507105 10.0 0.2 0.7692307692307693 174.0 0.3041958041958042 0.1139917017535122 8.0 0.16 0.6153846153846154 98.16000000000003 0.17160839160839164 0.06430704278232621 8.0 0.16 0.6153846153846154 1526.4269005847952
0.38 572.0 1.0 0.37307051235596783 13.0 0.26 1.0 397.76 0.6953846153846154 0.2594274947459961 11.0 0.22 0.8461538461538461 287.62222222222226 0.5028360528360529 0.18759330386259876 10.0 0.2 0.7692307692307693 176.0 0.3076923076923077 0.11479092687875933 8.0 0.16 0.6153846153846154 99.84 0.17454545454545456 0.06511776215667803 8.0 0.16 0.6153846153846154 1533.2222222222222
0.39 572.0 1.0 0.37142434011916015 13.0 0.26 1.0 398.9642105263158 0.6974898785425102 0.259064717877445 11.0 0.22 0.8461538461538461 289.5333333333334 0.5061771561771563 0.18800651621649334 10.0 0.2 0.7692307692307693 178.0 0.3111888111888112 0.11558309884827012 8.0 0.16 0.6153846153846154 101.52000000000001 0.1774825174825175 0.06592132693863137 8.0 0.16 0.6153846153846154 1540.0175438596493
0.4 572.0 1.0 0.3697926315192529 13.0 0.26 1.0 400.1684210526316 0.6995951417004048 0.25870512844747734 11.0 0.22 0.8461538461538461 291.44444444444446 0.5095182595182596 0.18841609799436682 10.0 0.2 0.7692307692307693 180.0 0.3146853146853147 0.11636831061794671 8.0 0.16 0.6153846153846154 103.20000000000002 0.18041958041958045 0.06671783142095612 8.0 0.16 0.6153846153846154 1546.812865497076
0.41 572.0 1.0 0.3681751967688873 13.0 0.26 1.0 401.3726315789474 0.7017004048582997 0.25834868463151234 11.0 0.22 0.8461538461538461 293.3555555555556 0.512859362859363 0.18882209683551213 10.0 0.2 0.7692307692307693 182.0 0.3181818181818182 0.11714665351737323 8.0 0.16 0.6153846153846154 104.88000000000002 0.1833566433566434 0.06750736824671488 8.0 0.16 0.6153846153846154 1553.608187134503
0.42 572.0 1.0 0.36657184938668586 13.0 0.26 1.0 402.57684210526315 0.7038056680161944 0.2579953453335282 11.0 0.22 0.8461538461538461 295.2666666666667 0.5162004662004662 0.18922455954937434 10.0 0.2 0.7692307692307693 184.0 0.32167832167832167 0.11791821728522761 8.0 0.16 0.6153846153846154 106.56000000000003 0.18629370629370634 0.06829002844518402 8.0 0.16 0.6153846153846154 1560.4035087719299
0.43 572.0 1.0 0.3649824061255788 13.0 0.26 1.0 403.781052631579 0.7059109311740891 0.25764507017026694 11.0 0.22 0.8461538461538461 297.1777777777778 0.5195415695415696 0.1896235321335418 10.0 0.2 0.7692307692307693 186.0 0.32517482517482516 0.11868309010377213 8.0 0.16 0.6153846153846154 108.24000000000001 0.18923076923076926 0.0690659014668403 8.0 0.16 0.6153846153846154 1567.1988304093568
0.44 572.0 1.0 0.3634066869029882 13.0 0.26 1.0 404.98526315789474 0.7080161943319838 0.2572978194558485 11.0 0.22 0.8461538461538461 299.08888888888896 0.522882672882673 0.19001905979127118 10.0 0.2 0.7692307692307693 188.0 0.32867132867132864 0.11944135863245069 8.0 0.16 0.6153846153846154 109.92000000000002 0.1921678321678322 0.06983507521744138 8.0 0.16 0.6153846153846154 1573.9941520467837
0.45 572.0 1.0 0.36184451473281176 13.0 0.26 1.0 406.18947368421055 0.7101214574898785 0.2569535541867821 11.0 0.22 0.8461538461538461 301.00000000000006 0.5262237762237764 0.19041118694856007 10.0 0.2 0.7692307692307693 190.0 0.3321678321678322 0.12019310804061929 8.0 0.16 0.6153846153846154 111.60000000000001 0.19510489510489512 0.0705976360912269 8.0 0.16 0.6153846153846154 1580.7894736842106
0.46 572.0 1.0 0.36029571565915347 13.0 0.26 1.0 407.3936842105263 0.7122267206477733 0.25661223602736144 11.0 0.22 0.8461538461538461 302.91111111111115 0.5295648795648796 0.19079995727078172 10.0 0.2 0.7692307692307693 192.0 0.3356643356643357 0.12093842203943612 8.0 0.16 0.6153846153846154 113.28000000000002 0.19804195804195807 0.07135366900326733 8.0 0.16 0.6153846153846154 1587.5847953216376
0.47 572.0 1.0 0.35876011869174984 13.0 0.26 1.0 408.59789473684214 0.7143319838056681 0.25627382729543463 11.0 0.22 0.8461538461538461 304.82222222222225 0.532905982905983 0.19118541367889408 10.0 0.2 0.7692307692307693 194.0 0.33916083916083917 0.12167738291293614 8.0 0.16 0.6153846153846154 114.96000000000002 0.200979020979021 0.07210325742098526 8.0 0.16 0.6153846153846154 1594.3801169590645
0.48 572.0 1.0 0.3572375557430396 13.0 0.26 1.0 409.80210526315796 0.7164372469635628 0.25593829094853565 11.0 0.22 0.8461538461538461 306.73333333333335 0.5362470862470863 0.19156759836523604 10.0 0.2 0.7692307692307693 196.0 0.34265734265734266 0.12241007154831428 8.0 0.16 0.6153846153846154 116.64000000000001 0.20391608391608393 0.07284648339487439 8.0 0.16 0.6153846153846154 1601.1754385964914
0.49 572.0 1.0 0.355727861566829 13.0 0.26 1.0 411.00631578947366 0.7185425101214574 0.25560559057036764 11.0 0.22 0.8461538461538461 308.6444444444445 0.5395881895881897 0.19194655280892342 10.0 0.2 0.7692307692307693 198.0 0.34615384615384615 0.12313656746544081 8.0 0.16 0.6153846153846154 118.32000000000002 0.2068531468531469 0.0735834275884392 8.0 0.16 0.6153846153846154 1607.970760233918
0.5 572.0 1.0 0.3542308736985061 13.0 0.26 1.0 412.2105263157895 0.7206477732793523 0.25527569035762787 11.0 0.22 0.8461538461538461 310.5555555555556 0.542929292929293 0.19232231779085562 10.0 0.2 0.7692307692307693 200.0 0.34965034965034963 0.1238569488456315 8.0 0.16 0.6153846153846154 120.00000000000001 0.20979020979020982 0.07431416930737891 8.0 0.16 0.6153846153846154 1614.7660818713452
0.51 572.0 1.0 0.3527464323967585 13.0 0.26 1.0 413.4147368421053 0.722753036437247 0.2549485551071633 11.0 0.22 0.8461538461538461 312.4666666666667 0.5462703962703963 0.19269493340834584 10.0 0.2 0.7692307692307693 202.0 0.3531468531468531 0.12457129255969444 8.0 0.16 0.6153846153846154 121.68000000000002 0.21272727272727276 0.07503878652803773 8.0 0.16 0.6153846153846154 1621.561403508772
0.52 572.0 1.0 0.35127438058675015 13.0 0.26 1.0 414.618947368421 0.7248582995951416 0.2546241502034483 11.0 0.22 0.8461538461538461 314.37777777777785 0.5496114996114997 0.19306443908938442 10.0 0.2 0.7692307692307693 204.0 0.35664335664335667 0.12527967419527453 8.0 0.16 0.6153846153846154 123.36000000000003 0.2156643356643357 0.07575735592514249 8.0 0.16 0.6153846153846154 1628.3567251461989
0.53 572.0 1.0 0.3498145638047144 13.0 0.26 1.0 415.8231578947368 0.7269635627530364 0.25430244160637455 11.0 0.22 0.8461538461538461 316.28888888888895 0.5529526029526031 0.19343087360654626 10.0 0.2 0.7692307692307693 206.0 0.36013986013986016 0.12598216808351603 8.0 0.16 0.6153846153846154 125.04000000000002 0.21860139860139863 0.07646995289884877 8.0 0.16 0.6153846153846154 1635.1520467836258
0.54 572.0 1.0 0.34836683014392406 13.0 0.26 1.0 417.02736842105264 0.7290688259109311 0.25398339583934354 11.0 0.22 0.8461538461538461 318.20000000000005 0.5562937062937063 0.1937942750905536 10.0 0.2 0.7692307692307693 208.0 0.36363636363636365 0.1266788473250633 8.0 0.16 0.6153846153846154 126.72000000000003 0.22153846153846157 0.0771766516011155 8.0 0.16 0.6153846153846154 1641.9473684210527
0.55 572.0 1.0 0.3469310302019969 13.0 0.26 1.0 418.2315789473684 0.7311740890688259 0.2536669799776544 11.0 0.22 0.8461538461538461 320.11111111111114 0.5596348096348097 0.19415468104350295 10.0 0.2 0.7692307692307693 210.0 0.36713286713286714 0.12736978381541844 8.0 0.16 0.6153846153846154 128.4 0.2244755244755245 0.07787752496142727 8.0 0.16 0.6153846153846154 1648.7426900584796
0.56 572.0 1.0 0.34550701702949865 13.0 0.26 1.0 419.4357894736842 0.7332793522267207 0.2533531616371773 11.0 0.22 0.8461538461538461 322.0222222222223 0.5629759129759131 0.19451212835176637 10.0 0.2 0.7692307692307693 212.00000000000003 0.3706293706293707 0.12805504826967434 8.0 0.16 0.6153846153846154 130.08000000000004 0.2274125874125875 0.07857264471188322 8.0 0.16 0.6153846153846154 1655.5380116959066
0.57 572.0 1.0 0.3440946460798075 13.0 0.26 1.0 420.64 0.7353846153846154 0.2530419089633046 11.0 0.22 0.8461538461538461 323.9333333333334 0.5663170163170165 0.19486665329857633 10.0 0.2 0.7692307692307693 213.99999999999997 0.37412587412587406 0.12873471024664127 8.0 0.16 0.6153846153846154 131.76 0.23034965034965033 0.07926208141167033 8.0 0.16 0.6153846153846154 1662.3333333333335
0.58 572.0 1.0 0.3426937751602019 13.0 0.26 1.0 421.8442105263158 0.7374898785425101 0.2527331906201716 11.0 0.22 0.8461538461538461 325.8444444444445 0.5696581196581197 0.19521829157630308 10.0 0.2 0.7692307692307693 216.0 0.3776223776223776 0.12940883817238394 8.0 0.16 0.6153846153846154 133.44000000000003 0.23328671328671333 0.07994590447093942 8.0 0.16 0.6153846153846154 1669.1286549707602
0.59 572.0 1.0 0.34130426438413997 13.0 0.26 1.0 423.0484210526316 0.739595141700405 0.2524269757801405 11.0 0.22 0.8461538461538461 327.7555555555556 0.572999222999223 0.19556707829843362 10.0 0.2 0.7692307692307693 218.0 0.3811188811188811 0.13007749936318622 8.0 0.16 0.6153846153846154 135.12000000000003 0.23622377622377627 0.08062418217409965 8.0 0.16 0.6153846153846154 1675.9239766081873
0.6 572.0 1.0 0.3399259761246937 13.0 0.26 1.0 424.2526315789474 0.7417004048582996 0.25212323411353804 11.0 0.22 0.8461538461538461 329.66666666666674 0.5763403263403265 0.19591304801126003 10.0 0.2 0.7692307692307693 220.0 0.38461538461538464 0.13074076004795912 8.0 0.16 0.6153846153846154 136.8 0.2391608391608392 0.08129698170254913 8.0 0.16 0.6153846153846154 1682.719298245614
0.61 572.0 1.0 0.3385587749691077 13.0 0.26 1.0 425.45684210526315 0.7438056680161943 0.25182193577864154 11.0 0.22 0.8461538461538461 331.57777777777784 0.5796814296814298 0.19625623470528583 10.0 0.2 0.7692307692307693 222.0 0.3881118881118881 0.13139868539010824 8.0 0.16 0.6153846153846154 138.48000000000002 0.24209790209790213 0.08196436915685672 8.0 0.16 0.6153846153846154 1689.514619883041
0.62 572.0 1.0 0.3372025276744498 13.0 0.26 1.0 426.66105263157897 0.7459109311740891 0.2515230514119054 11.0 0.22 0.8461538461538461 333.48888888888894 0.5830225330225332 0.19659667182635857 10.0 0.2 0.7692307692307693 224.0 0.3916083916083916 0.13205133950887546 8.0 0.16 0.6153846153846154 140.16000000000003 0.24503496503496508 0.08262640957841065 8.0 0.16 0.6153846153846154 1696.3099415204679
0.63 572.0 1.0 0.33585710312432393 13.0 0.26 1.0 427.86526315789473 0.7480161943319837 0.25122655211842143 11.0 0.22 0.8461538461538461 335.40000000000003 0.5863636363636364 0.19693439228653542 10.0 0.2 0.7692307692307693 226.0 0.3951048951048951 0.13269878550016995 8.0 0.16 0.6153846153846154 141.84000000000003 0.24797202797202803 0.08328316697054916 8.0 0.16 0.6153846153846154 1703.1052631578948
0.64 572.0 1.0 0.33452237228661424 13.0 0.26 1.0 429.0694736842105 0.7501214574898785 0.2509324094626068 11.0 0.22 0.8461538461538461 337.31111111111113 0.5897047397047397 0.1972694284746899 10.0 0.2 0.7692307692307693 228.0 0.3986013986013986 0.13334108545690218 8.0 0.16 0.6153846153846154 143.52000000000004 0.25090909090909097 0.08393470431918687 8.0 0.16 0.6153846153846154 1709.9005847953217
0.65 572.0 1.0 0.33319820817223345 13.0 0.26 1.0 430.2736842105263 0.7522267206477733 0.25064059545911327 11.0 0.22 0.8461538461538461 339.2222222222223 0.5930458430458432 0.19760181226686654 10.0 0.2 0.7692307692307693 230.0 0.4020979020979021 0.13397830048883513 8.0 0.16 0.6153846153846154 145.20000000000002 0.2538461538461539 0.08458108361295158 8.0 0.16 0.6153846153846154 1716.6959064327486
0.66 572.0 1.0 0.33188448579484725 13.0 0.26 1.0 431.47789473684213 0.754331983805668 0.25035108256395117 11.0 0.22 0.8461538461538461 341.13333333333344 0.5963869463869466 0.1979315750363909 10.0 0.2 0.7692307692307693 232.0 0.40559440559440557 0.13461049074196602 8.0 0.16 0.6153846153846154 146.88000000000002 0.2567832167832168 0.0852223658628447 8.0 0.16 0.6153846153846154 1723.4912280701756
0.67 572.0 1.0 0.330581082131547 13.0 0.26 1.0 432.6821052631579 0.7564372469635627 0.25006384366582285 11.0 0.22 0.8461538461538461 343.04444444444454 0.5997280497280499 0.198258747663741 10.0 0.2 0.7692307692307693 234.0 0.4090909090909091 0.13523771541745105 8.0 0.16 0.6153846153846154 148.56000000000003 0.2597202797202798 0.08585861112143818 8.0 0.16 0.6153846153846154 1730.2865497076025
0.68 572.0 1.0 0.32928787608444626 13.0 0.26 1.0 433.8863157894737 0.7585425101214576 0.24977885207765935 11.0 0.22 0.8461538461538461 344.95555555555563 0.6030691530691532 0.19858336054618728 10.0 0.2 0.7692307692307693 236.00000000000003 0.41258741258741266 0.13586003279008624 8.0 0.16 0.6153846153846154 150.24000000000007 0.26265734265734275 0.08648987850162103 8.0 0.16 0.6153846153846154 1737.0818713450294
0.69 572.0 1.0 0.3280047484431746 13.0 0.26 1.0 435.0905263157895 0.7606477732793522 0.24949608152835484 11.0 0.22 0.8461538461538461 346.8666666666667 0.6064102564102565 0.1989054436072072 10.0 0.2 0.7692307692307693 237.99999999999997 0.41608391608391604 0.13647750022635585 8.0 0.16 0.6153846153846154 151.92000000000002 0.2655944055944056 0.08711622619490751 8.0 0.16 0.6153846153846154 1743.877192982456
0.7 572.0 1.0 0.3267315818482454 13.0 0.26 1.0 436.2947368421053 0.762753036437247 0.2492155061546941 11.0 0.22 0.8461538461538461 348.7777777777778 0.6097513597513599 0.19922502630568037 10.0 0.2 0.7692307692307693 240.0 0.4195804195804196 0.13709017420206102 8.0 0.16 0.6153846153846154 153.60000000000005 0.26853146853146864 0.08773771148931908 8.0 0.16 0.6153846153846154 1750.6725146198833
0.71 572.0 1.0 0.3254682607552732 13.0 0.26 1.0 437.4989473684211 0.7648582995951418 0.24893710049346648 11.0 0.22 0.8461538461538461 350.688888888889 0.6130924630924632 0.19954213764487053 10.0 0.2 0.7692307692307693 242.0 0.4230769230769231 0.13769811031953866 8.0 0.16 0.6153846153846154 155.28000000000003 0.2714685314685315 0.0883543907868511 8.0 0.16 0.6153846153846154 1757.4678362573102
0.72 572.0 1.0 0.3242146714000179 13.0 0.26 1.0 438.7031578947368 0.7669635627530363 0.2486608394737627 11.0 0.22 0.8461538461538461 352.6 0.6164335664335665 0.19985680618119986 10.0 0.2 0.7692307692307693 244.0 0.42657342657342656 0.13830136332448315 8.0 0.16 0.6153846153846154 156.96000000000004 0.2744055944055945 0.0889663196205364 8.0 0.16 0.6153846153846154 1764.2631578947369
0.73 572.0 1.0 0.32297070176423387 13.0 0.26 1.0 439.90736842105264 0.7690688259109312 0.24838669840944883 11.0 0.22 0.8461538461538461 354.5111111111112 0.6197746697746699 0.20016906003282142 10.0 0.2 0.7692307692307693 246.0 0.43006993006993005 0.1388999871223803 8.0 0.16 0.6153846153846154 158.64000000000001 0.2773426573426574 0.0895735526711155 8.0 0.16 0.6153846153846154 1771.0584795321638
0.74 572.0 1.0 0.3217362415423024 13.0 0.26 1.0 441.11157894736846 0.771174089068826 0.24811465299181282 11.0 0.22 0.8461538461538461 356.4222222222223 0.6231157731157732 0.20047892688799493 10.0 0.2 0.7692307692307693 248.0 0.43356643356643354 0.13949403479456468 8.0 0.16 0.6153846153846154 160.32000000000005 0.28027972027972037 0.09017614378332507 8.0 0.16 0.6153846153846154 1777.853801169591
0.75 572.0 1.0 0.32051118210862617 13.0 0.26 1.0 442.3157894736842 0.7732793522267206 0.24784467928237897 11.0 0.22 0.8461538461538461 358.33333333333337 0.6264568764568765 0.2007864340132711 10.0 0.2 0.7692307692307693 250.0 0.4370629370629371 0.14008355861391003 8.0 0.16 0.6153846153846154 162.00000000000003 0.2832167832167833 0.09077414598181373 8.0 0.16 0.6153846153846154 1784.6491228070176
0.76 572.0 1.0 0.31929541648576565 13.0 0.26 1.0 443.52 0.7753846153846153 0.24757675370588597 11.0 0.22 0.8461538461538461 360.2444444444445 0.6297979797979799 0.20109160826148983 10.0 0.2 0.7692307692307693 252.0 0.4405594405594406 0.14066861006016249 8.0 0.16 0.6153846153846154 163.68 0.28615384615384615 0.09136761148669602 8.0 0.16 0.6153846153846154 1791.4444444444446
0.77 572.0 1.0 0.31808883931329857 13.0 0.26 1.0 444.7242105263158 0.7774898785425102 0.2473108530434245 11.0 0.22 0.8461538461538461 362.1555555555556 0.6331390831390833 0.20139447607959704 10.0 0.2 0.7692307692307693 254.0 0.44405594405594406 0.1412492398349263 8.0 0.16 0.6153846153846154 165.36000000000004 0.2890909090909092 0.0919565917287536 8.0 0.16 0.6153846153846154 1798.2397660818715
0.78 572.0 1.0 0.3168913468173821 13.0 0.26 1.0 445.9284210526316 0.7795951417004049 0.2470469544257292 11.0 0.22 0.8461538461538461 364.0666666666668 0.6364801864801867 0.2016950635162849 10.0 0.2 0.7692307692307693 256.0 0.44755244755244755 0.14182549787631088 8.0 0.16 0.6153846153846154 167.04000000000002 0.29202797202797204 0.09254113736429287 8.0 0.16 0.6153846153846154 1805.0350877192984
0.79 572.0 1.0 0.31570283678100075 13.0 0.26 1.0 447.1326315789473 0.7817004048582995 0.24678503532662197 11.0 0.22 0.8461538461538461 365.9777777777778 0.6398212898212899 0.20199339622946008 10.0 0.2 0.7692307692307693 258.0 0.45104895104895104 0.1423974333732486 8.0 0.16 0.6153846153846154 168.72000000000003 0.294965034965035 0.09312129828966863 8.0 0.16 0.6153846153846154 1811.8304093567253
0.8 572.0 1.0 0.3145232085148801 13.0 0.26 1.0 448.33684210526314 0.7838056680161943 0.24652507355660236 11.0 0.22 0.8461538461538461 367.88888888888897 0.6431623931623933 0.20228949949354472 10.0 0.2 0.7692307692307693 260.0 0.45454545454545453 0.14296509477949096 8.0 0.16 0.6153846153846154 170.40000000000003 0.297902097902098 0.09369712365548179 8.0 0.16 0.6153846153846154 1818.625730994152
0.81 572.0 1.0 0.31335236282905166 13.0 0.26 1.0 449.54105263157896 0.7859109311740891 0.24626704725658102 11.0 0.22 0.8461538461538461 369.80000000000007 0.6465034965034966 0.2025833982066142 10.0 0.2 0.7692307692307693 262.0 0.458041958041958 0.1435285298272929 8.0 0.16 0.6153846153846154 172.08000000000004 0.3008391608391609 0.09426866188046018 8.0 0.16 0.6153846153846154 1825.4210526315792
0.82 572.0 1.0 0.3121902020050493 13.0 0.26 1.0 450.7452631578947 0.7880161943319838 0.24601093489175221 11.0 0.22 0.8461538461538461 371.71111111111117 0.6498445998446 0.2028751168973761 10.0 0.2 0.7692307692307693 264.0 0.46153846153846156 0.144087785540792 8.0 0.16 0.6153846153846154 173.76000000000002 0.3037762237762238 0.09483596066503037 8.0 0.16 0.6153846153846154 1832.2163742690059
0.83 572.0 1.0 0.3110366297687227 13.0 0.26 1.0 451.94947368421055 0.7901214574898786 0.24575671524560294 11.0 0.22 0.8461538461538461 373.62222222222226 0.6531857031857032 0.20316467973199437 10.0 0.2 0.7692307692307693 266.0 0.46503496503496505 0.14464290824909132 8.0 0.16 0.6153846153846154 175.44000000000003 0.30671328671328674 0.09539906700458867 8.0 0.16 0.6153846153846154 1839.0116959064328
0.84 572.0 1.0 0.3098915512636511 13.0 0.26 1.0 453.1536842105263 0.7922267206477732 0.24550436741405363 11.0 0.22 0.8461538461538461 375.5333333333334 0.6565268065268067 0.20345211052076306 10.0 0.2 0.7692307692307693 268.0 0.46853146853146854 0.1451939435990533 8.0 0.16 0.6153846153846154 177.12000000000003 0.3096503496503497 0.09595802720247883 8.0 0.16 0.6153846153846154 1845.8070175438597
0.85 572.0 1.0 0.30875487302514243 13.0 0.26 1.0 454.3578947368421 0.794331983805668 0.24525387079972852 11.0 0.22 0.8461538461538461 377.4444444444445 0.65986790986791 0.20373743272463268 10.0 0.2 0.7692307692307693 270.0 0.47202797202797203 0.14574093656781198 8.0 0.16 0.6153846153846154 178.80000000000004 0.3125874125874127 0.0965128868826844 8.0 0.16 0.6153846153846154 1852.6023391812867
0.86 572.0 1.0 0.30762650295480204 13.0 0.26 1.0 455.56210526315795 0.7964372469635629 0.24500520510635088 11.0 0.22 0.8461538461538461 379.35555555555567 0.6632090132090134 0.20402066946159392 10.0 0.2 0.7692307692307693 272.0 0.4755244755244755 0.14628393147501076 8.0 0.16 0.6153846153846154 180.48000000000002 0.31552447552447555 0.09706369100224245 8.0 0.16 0.6153846153846154 1859.3976608187136
0.87 572.0 1.0 0.3065063502956577 13.0 0.26 1.0 456.7663157894737 0.7985425101214575 0.24475835033326127 11.0 0.22 0.8461538461538461 381.2666666666667 0.6665501165501166 0.20430184351292152 10.0 0.2 0.7692307692307693 274.0 0.479020979020979 0.1468229719947731 8.0 0.16 0.6153846153846154 182.16000000000005 0.3184615384615386 0.0976104838633864 8.0 0.16 0.6153846153846154 1866.1929824561405
0.88 572.0 1.0 0.3053943256078256 13.0 0.26 1.0 457.97052631578947 0.8006477732793522 0.24451328677005502 11.0 0.22 0.8461538461538461 383.17777777777786 0.66989121989122 0.20458097732928274 10.0 0.2 0.7692307692307693 276.0 0.4825174825174825 0.14735810116741235 8.0 0.16 0.6153846153846154 183.84000000000003 0.32139860139860144 0.09815330912542425 8.0 0.16 0.6153846153846154 1872.9883040935674
0.89 572.0 1.0 0.30429034074470435 13.0 0.26 1.0 459.1747368421053 0.802753036437247 0.24426999499133598 11.0 0.22 0.8461538461538461 385.08888888888896 0.6732323232323234 0.20485809303671262 10.0 0.2 0.7692307692307693 278.0 0.486013986013986 0.1478893614108878 8.0 0.16 0.6153846153846154 185.52000000000004 0.3243356643356644 0.09869220981635937 8.0 0.16 0.6153846153846154 1879.7836257309941
0.9 572.0 1.0 0.30319430882968335 13.0 0.26 1.0 460.37894736842105 0.8048582995951417 0.2440284558515832 11.0 0.22 0.8461538461538461 387.0000000000001 0.6765734265734268 0.20513321244246066 10.0 0.2 0.7692307692307693 280.0 0.48951048951048953 0.14841679453201284 8.0 0.16 0.6153846153846154 187.20000000000002 0.3272727272727273 0.09922722834426002 8.0 0.16 0.6153846153846154 1886.5789473684213
0.91 572.0 1.0 0.30210614423335297 13.0 0.26 1.0 461.58315789473687 0.8069635627530365 0.24378865048012924 11.0 0.22 0.8461538461538461 388.91111111111115 0.6799145299145299 0.2054063570407114 10.0 0.2 0.7692307692307693 282.0 0.493006993006993 0.14894044173742227 8.0 0.16 0.6153846153846154 188.88000000000005 0.3302097902097903 0.09975840650838415 8.0 0.16 0.6153846153846154 1893.374269005848
0.92 572.0 1.0 0.3010257625512035 13.0 0.26 1.0 462.78736842105263 0.8090688259109312 0.24355056027624497 11.0 0.22 0.8461538461538461 390.8222222222223 0.6832556332556334 0.20567754801818247 10.0 0.2 0.7692307692307693 284.0 0.4965034965034965 0.14946034364430383 8.0 0.16 0.6153846153846154 190.56000000000003 0.3331468531468532 0.10028578551006528 8.0 0.16 0.6153846153846154 1900.1695906432751
0.93 572.0 1.0 0.29995308058180076 13.0 0.26 1.0 463.99157894736845 0.8111740890688259 0.24331416690433036 11.0 0.22 0.8461538461538461 392.73333333333346 0.6865967365967368 0.2059468062596024 10.0 0.2 0.7692307692307693 286.0 0.5 0.14997654029090038 8.0 0.16 0.6153846153846154 192.24000000000004 0.33608391608391613 0.10080940596336606 8.0 0.16 0.6153846153846154 1906.9649122807018
0.94 572.0 1.0 0.2988880163054273 13.0 0.26 1.0 465.1957894736842 0.8132793522267207 0.2430794522892074 11.0 0.22 0.8461538461538461 394.64444444444456 0.6899378399378402 0.20621415235307242 10.0 0.2 0.7692307692307693 288.0 0.5034965034965035 0.15048907114678856 8.0 0.16 0.6153846153846154 193.92000000000004 0.3390209790209791 0.10132930790550432 8.0 0.16 0.6153846153846154 1913.760233918129
0.95 572.0 1.0 0.2978304888631761 13.0 0.26 1.0 466.40000000000003 0.8153846153846155 0.24284639861151286 11.0 0.22 0.8461538461538461 396.5555555555556 0.6932789432789433 0.20647960659531384 10.0 0.2 0.7692307692307693 290.0 0.506993006993007 0.15099797512293894 8.0 0.16 0.6153846153846154 195.60000000000005 0.341958041958042 0.10184553080705815 8.0 0.16 0.6153846153846154 1920.5555555555557
0.96 572.0 1.0 0.2967804185364877 13.0 0.26 1.0 467.6042105263158 0.8174898785425101 0.24261498830318862 11.0 0.22 0.8461538461538461 398.46666666666675 0.6966200466200467 0.20674318899680502 10.0 0.2 0.7692307692307693 292.0 0.5104895104895105 0.15150329058156364 8.0 0.16 0.6153846153846154 197.28000000000003 0.34489510489510494 0.10235811358195505 8.0 0.16 0.6153846153846154 1927.3508771929826
0.97 572.0 1.0 0.2957377267271171 13.0 0.26 1.0 468.80842105263156 0.8195951417004048 0.24238520404306715 11.0 0.22 0.8461538461538461 400.37777777777785 0.6999611499611501 0.20700491928680925 10.0 0.2 0.7692307692307693 294.0 0.513986013986014 0.152005055345756 8.0 0.16 0.6153846153846154 198.96000000000006 0.34783216783216797 0.10286709459725042 8.0 0.16 0.6153846153846154 1934.1461988304095
0.98 572.0 1.0 0.29470233593752354 13.0 0.26 1.0 470.0126315789474 0.8217004048582996 0.24215702875254969 11.0 0.22 0.8461538461538461 402.288888888889 0.7033022533022535 0.20726481691829796 10.0 0.2 0.7692307692307693 296.0 0.5174825174825175 0.15250330670892825 8.0 0.16 0.6153846153846154 200.64000000000004 0.35076923076923083 0.10337251168270058 8.0 0.16 0.6153846153846154 1940.9415204678364
0.99 572.0 1.0 0.2936741697516686 13.0 0.26 1.0 471.21684210526314 0.8238056680161943 0.24193044559137458 11.0 0.22 0.8461538461538461 404.20000000000005 0.7066433566433568 0.20752290107277002 10.0 0.2 0.7692307692307693 298.0 0.5209790209790209 0.1529980814440511 8.0 0.16 0.6153846153846154 202.32000000000005 0.3537062937062938 0.10387440214013567 8.0 0.16 0.6153846153846154 1947.7368421052633
1.0 572.0 1.0 0.2926531528162166 13.0 0.26 1.0 472.42105263157896 0.8259109311740891 0.24170543795347446 11.0 0.22 0.8461538461538461 406.1111111111112 0.7099844599844601 0.20777919066497125 10.0 0.2 0.7692307692307693 300.0 0.5244755244755245 0.15348941581270104 8.0 0.16 0.6153846153846154 204.00000000000003 0.35664335664335667 0.10437280275263672 8.0 0.16 0.6153846153846154 1954.53216374269


==> Data/5_50_Lexicographic_egalitarian_alpha.txt <==
alpha U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 SW
0.0 1125899906842624.0 1.0 0.5000000000000004 1.0 0.02 0.021739130434782608 562949953421312.0 0.5 0.2500000000000002 1.0 0.02 0.021739130434782608 281474976710656.0 0.25 0.1250000000000001 1.0 0.02 0.021739130434782608 140737488355328.0 0.125 0.06250000000000006 1.0 0.02 0.021739130434782608 140737488355326.0 0.12499999999999822 0.06249999999999917 46.0 0.92 1.0 140737488355326.0
0.01 1125899906842624.0 1.0 0.4907272731540419 1.0 0.02 0.021739130434782608 568466862964840.9 0.5049 0.24776820021547577 1.0 0.02 0.021739130434782608 289691748275695.25 0.2572979591836735 0.12626312589830407 1.0 0.02 0.021739130434782608 150244377498571.4 0.1334438137755102 0.0654845188533319 1.0 0.02 0.021739130434782608 160046671757677.0 0.14214999999999822 0.06975688187884618 46.0 0.92 1.0 150244377498571.4
0.02 1125899906842624.0 1.0 0.4817922178880728 1.0 0.02 0.021739130434782608 573983772508369.8 0.5098 0.24561767267933954 1.0 0.02 0.021739130434782608 297908519840734.44 0.2645959183673469 0.12748025435433555 1.0 0.02 0.021739130434782608 159751266641814.8 0.1418876275510204 0.06836035476868295 1.0 0.02 0.021739130434782608 179355855160028.0 0.15929999999999822 0.07674950030956915 46.0 0.92 1.0 159751266641814.8
0.03 1125899906842624.0 1.0 0.4731767192829325 1.0 0.02 0.021739130434782608 579500682051898.5 0.5146999999999999 0.2435440574149253 1.0 0.02 0.021739130434782608 306125291405773.7 0.2718938775510204 0.1286538529727072 1.0 0.02 0.021739130434782608 169258155785058.22 0.15033144132653062 0.07113333821196241 1.0 0.02 0.021739130434782608 198665038562379.0 0.17644999999999822 0.0834920321174726 46.0 0.92 1.0 169258155785058.22
0.04 1125899906842624.0 1.0 0.4648639353934004 1.0 0.02 0.021739130434782608 585017591595427.4 0.5196 0.2415433008304108 1.0 0.02 0.021739130434782608 314342062970812.94 0.2791918367346939 0.12978621595420153 1.0 0.02 0.021739130434782608 178765044928301.62 0.15877525510204082 0.07380888992982577 1.0 0.02 0.021739130434782608 217974221964730.0 0.19359999999999822 0.08999765789216148 46.0 0.92 1.0 178765044928301.62
0.05 1125899906842624.0 1.0 0.4568381873604706 1.0 0.02 0.021739130434782608 590534501138956.2 0.5245 0.2396116292705668 1.0 0.02 0.021739130434782608 322558834535852.1 0.2864897959183673 0.13087947906461808 1.0 0.02 0.021739130434782608 188271934071545.0 0.167219068877551 0.07639205631812608 1.0 0.02 0.021739130434782608 237283405367081.0 0.21074999999999822 0.09627864798621837 46.0 0.92 1.0 188271934071545.0
0.06 1125899906842624.0 1.0 0.44908486071352405 1.0 0.02 0.021739130434782608 596051410682485.1 0.5294 0.23774552526173962 1.0 0.02 0.021739130434782608 330775606100891.4 0.2937877551020408 0.1319356330793389 1.0 0.02 0.021739130434782608 197778823214788.4 0.1756628826530612 0.0788875411887861 1.0 0.02 0.021739130434782608 256592588769432.0 0.22789999999999822 0.10234643975661133 46.0 0.92 1.0 197778823214788.4
0.07 1125899906842624.0 1.0 0.4358018199006181 1.0 0.02 0.022222222222222223 601568320226014.0 0.5343 0.23284891237290026 1.0 0.02 0.022222222222222223 338992377665930.6 0.3010857142857143 0.13121370223179182 1.0 0.02 0.022222222222222223 309746624951806.5 0.2751102678571429 0.11989355540548939 2.0 0.04 0.044444444444444446 207306320347396.2 0.18412499999999826 0.08024201008920055 45.0 0.9 1.0 207306320347396.2
0.08 1125899906842624.0 1.0 0.42795217678093095 1.0 0.02 0.022222222222222223 607085229769542.9 0.5392 0.23075181372027798 1.0 0.02 0.022222222222222223 347209149230969.9 0.3083836734693878 0.13197346434492432 1.0 0.02 0.022222222222222223 323838109583065.7 0.28762602040816326 0.12309018153250995 2.0 0.04 0.044444444444444446 226868831228786.75 0.20149999999999824 0.08623236362135683 45.0 0.9 1.0 226868831228786.75
0.09 1125899906842624.0 1.0 0.4203803053006608 1.0 0.02 0.022222222222222223 612602139313071.8 0.5441 0.22872892411408954 1.0 0.02 0.022222222222222223 355425920796009.1 0.31568163265306126 0.13270634111250493 1.0 0.02 0.022222222222222223 337929594214324.9 0.30014177295918365 0.12617369015006322 2.0 0.04 0.044444444444444446 246431342110177.3 0.2188749999999982 0.09201073932268138 45.0 0.9 1.0 246431342110177.3
0.1 1125899906842624.0 1.0 0.4130717177329215 1.0 0.02 0.022222222222222223 618119048856600.6 0.549 0.22677637303537393 1.0 0.02 0.022222222222222223 363642692361048.3 0.3229795918367347 0.13341373479267787 1.0 0.02 0.022222222222222223 352021078845584.1 0.3126575255102041 0.12914998112462472 2.0 0.04 0.044444444444444446 265993852991567.97 0.23624999999999827 0.097588193314402 45.0 0.9 1.0 265993852991567.97
0.11 1125899906842624.0 1.0 0.40601291664842265 1.0 0.02 0.022222222222222223 623635958400129.5 0.5539000000000001 0.22489055453156134 1.0 0.02 0.022222222222222223 371859463926087.56 0.3302775510204082 0.13409695179329414 1.0 0.02 0.022222222222222223 366112563476843.3 0.3251732780612245 0.1320245510417663 2.0 0.04 0.044444444444444446 285556363872958.56 0.25362499999999827 0.1029750259849555 45.0 0.9 1.0 285556363872958.56
0.12 1125899906842624.0 1.0 0.3991913117233021 1.0 0.02 0.022222222222222223 629152867943658.2 0.5588 0.22306810499098118 1.0 0.02 0.022222222222222223 380076235491126.75 0.3375755102040816 0.13475721072403027 1.0 0.02 0.022222222222222223 380204048108102.5 0.33768903061224487 0.13480252708467233 2.0 0.04 0.044444444444444446 305118874754349.1 0.27099999999999824 0.10818084547701416 45.0 0.9 1.0 305118874754349.1
0.13 1125899906842624.0 1.0 0.3925951447948734 1.0 0.02 0.022222222222222223 634669777487187.1 0.5637 0.22130588312087013 1.0 0.02 0.022222222222222223 388293007056166.0 0.3448734693877551 0.13539564965019604 1.0 0.02 0.022222222222222223 394295532739361.75 0.3502047831632653 0.13748869755383938 2.0 0.04 0.044444444444444446 324681385635739.75 0.28837499999999827 0.11321462488022094 45.0 0.9 1.0 324681385635739.75
0.14 1125899906842624.0 1.0 0.3862134222267896 1.0 0.02 0.022222222222222223 640186687030716.0 0.5686 0.21960095187815257 1.0 0.02 0.022222222222222223 396509778621205.25 0.3521714285714286 0.1360133326390688 1.0 0.02 0.022222222222222223 408387017370621.0 0.36272053571428575 0.14008753941014876 2.0 0.04 0.044444444444444446 344243896517130.4 0.3057499999999983 0.11808475384584027 45.0 0.9 1.0 344243896517130.4
0.15 1125899906842624.0 1.0 0.3800358537652091 1.0 0.02 0.022222222222222223 645703596574244.9 0.5735 0.2179505621343474 1.0 0.02 0.022222222222222223 404726550186244.5 0.35946938775510207 0.13661125567796722 1.0 0.02 0.022222222222222223 422478502001880.1 0.3752362882653061 0.14260324317459372 2.0 0.04 0.044444444444444446 363806407398520.9 0.3231249999999982 0.12279908524788251 45.0 0.9 1.0 363806407398520.9
0.16 1125899906842624.0 1.0 0.37405279717063433 1.0 0.02 0.022222222222222223 651220506117773.8 0.5784 0.21635213788349492 1.0 0.02 0.022222222222222223 412943321751283.7 0.3667673469387755 0.13719035203330146 1.0 0.02 0.022222222222222223 436569986633139.4 0.3877520408163265 0.1450397354759689 2.0 0.04 0.044444444444444446 383368918279911.5 0.34049999999999825 0.12736497743660033 45.0 0.9 1.0 383368918279911.5
0.17 1125899906842624.0 1.0 0.3682552079987852 1.0 0.02 0.022222222222222223 656737415661302.5 0.5832999999999999 0.2148032628256914 1.0 0.02 0.022222222222222223 421160093316322.94 0.374065306122449 0.1377514971112517 1.0 0.02 0.022222222222222223 450661471264398.56 0.4002677933673469 0.14740069950170712 2.0 0.04 0.044444444444444446 402931429161302.1 0.3578749999999983 0.13178933256256462 45.0 0.9 1.0 402931429161302.1
0.18 1125899906842624.0 1.0 0.3626345939803862 1.0 0.02 0.022222222222222223 662254325204831.5 0.5882000000000001 0.21330166817926322 1.0 0.02 0.022222222222222223 429376864881362.2 0.38136326530612247 0.13829551287332004 1.0 0.02 0.022222222222222223 464752955895657.75 0.4127835459183673 0.14968959357589123 2.0 0.04 0.044444444444444446 422493940042692.6 0.3752499999999982 0.1360786313911393 45.0 0.9 1.0 422493940042692.6
0.19 1125899906842624.0 1.0 0.35718297351590783 1.0 0.02 0.022222222222222223 667771234748360.2 0.5931 0.21184522159228492 1.0 0.02 0.022222222222222223 437593636446401.4 0.3886612244897959 0.13882317185359908 1.0 0.02 0.022222222222222223 478844440526917.0 0.42529929846938774 0.1519096680615255 2.0 0.04 0.044444444444444446 442056450924083.3 0.3926249999999983 0.1402389649766827 45.0 0.9 1.0 437593636446401.4
0.2 1125899906842624.0 1.0 0.3518928378586425 1.0 0.02 0.022222222222222223 673288144291889.2 0.5980000000000001 0.21043191703946826 1.0 0.02 0.022222222222222223 445810408011440.6 0.3959591836734694 0.1393352008190486 1.0 0.02 0.022222222222222223 492935925158176.25 0.4378150510204082 0.1540639807607978 2.0 0.04 0.044444444444444446 461618961805473.94 0.4099999999999983 0.14427606352204284 45.0 0.9 1.0 445810408011440.6
0.21 1125899906842624.0 1.0 0.34675711660931 1.0 0.02 0.022222222222222223 678805053835418.0 0.6029 0.209059865603753 1.0 0.02 0.022222222222222223 454027179576479.9 0.40325714285714287 0.13983228410925147 1.0 0.02 0.022222222222222223 507027409789435.4 0.4503308035714285 0.15615541096678212 2.0 0.04 0.044444444444444446 481181472686864.5 0.4273749999999983 0.14819532271090327 45.0 0.9 1.0 454027179576479.9
0.22 1125899906842624.0 1.0 0.3417691461887446 1.0 0.02 0.022222222222222223 684321963378946.9 0.6078 0.20772728705351895 1.0 0.02 0.022222222222222223 462243951141519.1 0.41055510204081636 0.1403150666879227 1.0 0.02 0.022222222222222223 521118894420694.6 0.46284655612244896 0.15818667230237024 2.0 0.04 0.044444444444444446 500743983568255.1 0.4447499999999983 0.1520018277674436 45.0 0.9 1.0 462243951141519.1
0.23 1125899906842624.0 1.0 0.336922640993047 1.0 0.02 0.022222222222222223 689838872922475.8 0.6127 0.20643250213643988 1.0 0.02 0.022222222222222223 470460722706558.4 0.41785306122448984 0.14078415693478447 1.0 0.02 0.022222222222222223 535210379051953.9 0.4753623086734694 0.1601603244668173 2.0 0.04 0.044444444444444446 520306494449645.75 0.46212499999999834 0.15570037546891127 45.0 0.9 1.0 470460722706558.4
0.24 1125899906842624.0 1.0 0.33221166696865184 1.0 0.02 0.022222222222222223 695355782466004.5 0.6175999999999999 0.20517392551983935 1.0 0.02 0.022222222222222223 478677494271597.5 0.4251510204081632 0.1412401292032192 1.0 0.02 0.022222222222222223 549301863683213.06 0.4878780612244898 0.16207878399682174 2.0 0.04 0.044444444444444446 539869005331036.25 0.47949999999999826 0.15929549431146797 45.0 0.9 1.0 478677494271597.5
0.25 1125899906842624.0 1.0 0.31230860226840435 1.0 0.02 0.023255813953488372 700872692009533.5 0.6225 0.19441210491208172 1.0 0.02 0.023255813953488372 727526648987848.5 0.646173469387755 0.2018055330474153 2.0 0.04 0.046511627906976744 553457372538459.3 0.4915688945125923 0.1535211943638524 3.0 0.06 0.06976744186046512 497331099475638.4 0.4417187499999983 0.13795256540824619 43.0 0.86 1.0 497331099475638.4
0.26 1125899906842624.0 1.0 0.3076885625585925 1.0 0.02 0.023255813953488372 706389601553062.2 0.6274 0.19304380414926092 1.0 0.02 0.023255813953488372 739739216344723.1 0.6570204081632652 0.2021576649594148 2.0 0.04 0.046511627906976744 570669855347561.2 0.506856650293096 0.1559539941519459 3.0 0.06 0.06976744186046512 516520656012887.44 0.45876249999999835 0.14115597418078576 43.0 0.86 1.0 516520656012887.44
0.27 1125899906842624.0 1.0 0.3032032204689579 1.0 0.02 0.023255813953488372 711906511096591.2 0.6323000000000001 0.19171539630252213 1.0 0.02 0.023255813953488372 751951783701597.8 0.6678673469387755 0.20249953043789556 2.0 0.04 0.046511627906976744 587882338156663.1 0.5221444060735997 0.15831586547136675 3.0 0.06 0.06976744186046512 535710212550136.4 0.4758062499999983 0.1442659873192576 43.0 0.86 1.0 535710212550136.4
0.28 1125899906842624.0 1.0 0.2988467699577768 1.0 0.02 0.023255813953488372 717423420640120.0 0.6372 0.1904251618170954 1.0 0.02 0.023255813953488372 764164351058472.4 0.6787142857142857 0.20283157200991397 2.0 0.04 0.046511627906976744 605094820965765.0 0.5374321618541034 0.1606098656415239 3.0 0.06 0.06976744186046512 554899769087385.4 0.49284999999999834 0.14728663057368982 43.0 0.86 1.0 554899769087385.4
0.29 1125899906842624.0 1.0 0.29461373394366486 1.0 0.02 0.023255813953488372 722940330183648.8 0.6420999999999999 0.18917147856522715 1.0 0.02 0.023255813953488372 776376918415346.9 0.6895612244897958 0.20315420712970444 2.0 0.04 0.046511627906976744 622307303774866.9 0.552719917634607 0.16283887875936645 3.0 0.06 0.06976744186046512 574089325624634.2 0.5098937499999983 0.15022170160203704 43.0 0.86 1.0 574089325624634.2
0.3 1125899906842624.0 1.0 0.2904989413330637 1.0 0.02 0.023255813953488372 728457239727177.8 0.647 0.18795281504249223 1.0 0.02 0.023255813953488372 788589485772221.5 0.7004081632653061 0.20346782992960707 2.0 0.04 0.046511627906976744 639519786583968.8 0.5680076734151107 0.16500562779614628 3.0 0.06 0.06976744186046512 593278882161883.1 0.5269374999999982 0.15307478589869072 43.0 0.86 1.0 593278882161883.1
0.31 1125899906842624.0 1.0 0.28649750594631773 1.0 0.02 0.023255813953488372 733974149270706.5 0.6518999999999999 0.1867677241264045 1.0 0.02 0.023255813953488372 800802053129096.0 0.7112551020408162 0.20377281282628756 2.0 0.04 0.046511627906976744 656732269393070.6 0.5832954291956144 0.16711268569443047 3.0 0.06 0.06976744186046512 612468438699132.2 0.5439812499999983 0.15584927140655985 43.0 0.86 1.0 612468438699132.2
0.32 1125899906842624.0 1.0 0.28260480716176306 1.0 0.02 0.023255813953488372 739491058814235.5 0.6568 0.18561483734384598 1.0 0.02 0.023255813953488372 813014620485970.6 0.7221020408163265 0.20406950799601348 2.0 0.04 0.046511627906976744 673944752202172.5 0.5985831849761181 0.1691624855604498 3.0 0.06 0.06976744186046512 631657995236381.2 0.5610249999999983 0.15854836193792765 43.0 0.86 1.0 631657995236381.2
0.33 1125899906842624.0 1.0 0.2788164721166212 1.0 0.02 0.023255813953488372 745007968357764.2 0.6617 0.18449285959956824 1.0 0.02 0.023255813953488372 825227187842845.2 0.7329489795918367 0.2043582487312733 2.0 0.04 0.046511627906976744 691157235011274.5 0.6138709407566219 0.1711573300366727 3.0 0.06 0.06976744186046512 650847551773630.2 0.5780687499999984 0.16117508951586462 43.0 0.86 1.0 650847551773630.2
0.34 1125899906842624.0 1.0 0.27512835932054336 1.0 0.02 0.023255813953488372 750524877901293.1 0.6666 0.1834005643230742 1.0 0.02 0.023255813953488372 837439755199719.8 0.7437959183673468 0.20463935068972494 2.0 0.04 0.046511627906976744 708369717820376.4 0.6291586965371255 0.17309939993051096 3.0 0.06 0.06976744186046512 670037108310879.2 0.5951124999999984 0.1637323257361464 43.0 0.86 1.0 670037108310879.2
0.35 1125899906842624.0 1.0 0.2715365435527124 1.0 0.02 0.023255813953488372 756041787444822.0 0.6715 0.18233678899564637 1.0 0.02 0.023255813953488372 849652322556594.4 0.7546428571428571 0.20491311304531473 2.0 0.04 0.046511627906976744 725582200629478.1 0.6444464523176291 0.17499076216713688 3.0 0.06 0.06976744186046512 689226664848128.1 0.6121562499999983 0.16622279223918965 43.0 0.86 1.0 689226664848128.1
0.36 1125899906842624.0 1.0 0.2680373019267134 1.0 0.02 0.023255813953488372 761558696988350.9 0.6764 0.18130043102322896 1.0 0.02 0.023255813953488372 861864889913469.0 0.7654897959183673 0.20517981955038964 2.0 0.04 0.046511627906976744 742794683438580.0 0.6597342080981328 0.1768333771273804 3.0 0.06 0.06976744186046512 708416221385377.1 0.6291999999999983 0.16864907037228763 43.0 0.86 1.0 708416221385377.1
0.37 1125899906842624.0 1.0 0.2646271010191734 1.0 0.02 0.023255813953488372 767075606531879.8 0.6813 0.18029044392436286 1.0 0.02 0.023255813953488372 874077457270343.5 0.7763367346938774 0.20543973951673195 2.0 0.04 0.046511627906976744 760007166247682.0 0.6750219638786366 0.1786291054254728 3.0 0.06 0.06976744186046512 727605777922626.1 0.6462437499999983 0.17101361011425903 43.0 0.86 1.0 727605777922626.1
0.38 1125899906842624.0 1.0 0.26130258496861947 1.0 0.02 0.023255813953488372 772592516075408.5 0.6861999999999999 0.17930583380546666 1.0 0.02 0.023255813953488372 886290024627218.0 0.7871836734693876 0.20569312872264467 2.0 0.04 0.046511627906976744 777219649056784.0 0.6903097196591403 0.18037971417589643 3.0 0.06 0.06976744186046512 746795334459875.0 0.6632874999999983 0.17331873832737274 43.0 0.86 1.0 746795334459875.0
0.39 1125899906842624.0 1.0 0.2580605644602926 1.0 0.02 0.023255813953488372 778109425618937.5 0.6911 0.17834565609850822 1.0 0.02 0.023255813953488372 898502591984092.8 0.7980306122448979 0.20594023025251124 2.0 0.04 0.046511627906976744 794432131865885.8 0.7055974754396439 0.18208688279371193 3.0 0.06 0.06976744186046512 765984890997124.0 0.6803312499999983 0.17556666639497598 43.0 0.86 1.0 765984890997124.0
0.4 1125899906842624.0 1.0 0.2548980065209148 1.0 0.02 0.023255813953488372 783626335162466.2 0.696 0.1774090125385567 1.0 0.02 0.023255813953488372 910715159340967.2 0.808877551020408 0.20618127527462157 2.0 0.04 0.046511627906976744 811644614674987.8 0.7208852312201477 0.1837522083683844 3.0 0.06 0.06976744186046512 785174447534373.1 0.6973749999999984 0.17775949729752258 43.0 0.86 1.0 783626335162466.2
0.41 1125899906842624.0 1.0 0.25181202505476835 1.0 0.02 0.023255813953488372 789143244705995.2 0.7009000000000001 0.17649504836088717 1.0 0.02 0.023255813953488372 922927726697841.9 0.8197244897959183 0.206416483762497 2.0 0.04 0.046511627906976744 828857097484089.6 0.7361729870006514 0.18537721064725168 3.0 0.06 0.06976744186046512 804364004071621.9 0.7144187499999982 0.17989923217459583 43.0 0.86 1.0 789143244705995.2
0.42 1125899906842624.0 0.9464319515426841 0.23880239754430596 1.0 0.02 0.023809523809523808 1189625841569916.5 1.0 0.2523186132453137 2.0 0.04 0.047619047619047616 802948587045878.8 0.6749589316135312 0.1703047016222647 2.0 0.04 0.047619047619047616 796765350614206.6 0.6697613003788967 0.1689932425169812 3.0 0.06 0.07142857142857142 799536708221034.2 0.6720909047889441 0.16958104507113453 42.0 0.84 1.0 796765350614206.6
0.43 1125899906842624.0 0.9399379640943697 0.23586866752281177 1.0 0.02 0.023809523809523808 1197844910889867.8 1.0 0.25094067537751946 2.0 0.04 0.047619047619047616 817040071677138.1 0.6820917000600409 0.1711645518824671 2.0 0.04 0.047619047619047616 814269938696557.8 0.6797791026983988 0.17058422713866034 3.0 0.06 0.07142857142857142 818363865725768.1 0.6831968465081287 0.1714418780785413 42.0 0.84 1.0 814269938696557.8
0.44 1125899906842624.0 0.933532486930545 0.23300614549100193 1.0 0.02 0.023809523809523808 1206063980209819.0 1.0 0.2495961830499613 2.0 0.04 0.047619047619047616 831131556308397.2 0.6891272519089785 0.1720035317121902 2.0 0.04 0.047619047619047616 831774526778909.0 0.6896603666367725 0.1721365951133753 3.0 0.06 0.07142857142857142 837191023230502.2 0.6941514189693785 0.17325754463347137 42.0 0.84 1.0 831131556308397.2
0.45 1125899906842624.0 0.9272137227630969 0.2302122699766235 1.0 0.02 0.023809523809523808 1214283049529770.0 1.0 0.24828393316978845 2.0 0.04 0.047619047619047616 845223040939656.5 0.6960675612386819 0.1728223918562425 2.0 0.04 0.047619047619047616 849279114861260.2 0.6994078647397267 0.17365173554746274 3.0 0.06 0.07142857142857142 856018180735236.2 0.7049576958738973 0.1750296694498828 42.0 0.84 1.0 845223040939656.5
0.46 1125899906842624.0 0.9209799226376865 0.22748460090579467 1.0 0.02 0.023809523809523808 1222502118849721.2 1.0 0.2470027796635119 2.0 0.04 0.047619047619047616 859314525570915.8 0.7029145490393616 0.17362184747864623 2.0 0.04 0.047619047619047616 866783702943611.5 0.7090242949919686 0.17513097171197808 3.0 0.06 0.07142857142857142 874845338239970.4 0.7156186682630303 0.1767598002400691 42.0 0.84 1.0 859314525570915.8
0.47 1125899906842624.0 0.9148293843198244 0.22482081249528016 1.0 0.02 0.023809523809523808 1230721188169672.2 1.0 0.24575163013859072 2.0 0.04 0.047619047619047616 873406010202174.9 0.7096700849857828 0.17440258024584834 2.0 0.04 0.047619047619047616 884288291025962.5 0.7185122833068922 0.17657556489726967 3.0 0.06 0.07142857142857142 893672495744704.1 0.7261372472783809 0.17844941222301106 42.0 0.84 1.0 873406010202174.9
0.48 1125899906842624.0 0.9087604507451835 0.22221868663836475 1.0 0.02 0.023809523809523808 1238940257489623.5 1.0 0.2445294427768566 2.0 0.04 0.047619047619047616 887497494833434.1 0.7163359891393852 0.17516524026526228 2.0 0.04 0.047619047619047616 901792879108313.9 0.7278743859171649 0.177986717999871 3.0 0.06 0.07142857142857142 912499653249438.2 0.7365162668120667 0.1800999123196453 42.0 0.84 1.0 887497494833434.1
0.49 1125899906842624.0 0.9027715085311908 0.21967610674479232 1.0 0.02 0.023809523809523808 1247159326809574.5 1.0 0.24333522344120642 2.0 0.04 0.047619047619047616 901588979464693.2 0.7229140335831001 0.17591044789072746 2.0 0.04 0.047619047619047616 919297467190665.0 0.7371130916707886 0.17936557886314985 3.0 0.06 0.07142857142857142 931326810754172.1 0.7467584860521786 0.1817126430601239 42.0 0.84 1.0 901588979464693.2
0.5 1125899906842624.0 0.8968609865470852 0.21719105199881264 1.0 0.02 0.023809523809523808 1255378396129525.8 1.0 0.2421680229786761 2.0 0.04 0.047619047619047616 915680464095952.5 0.7294059439919465 0.17663879540542463 2.0 0.04 0.047619047619047616 936802055273016.2 0.7462308242369659 0.18071324339121395 3.0 0.06 0.07142857142857142 950153968258906.2 0.7568665919282496 0.1832888862258726 42.0 0.84 1.0 915680464095952.5
0.51 1125899906842624.0 0.8910273545397843 0.2147615920026 1.0 0.02 0.023809523809523808 1263597465449477.0 1.0 0.241026934704518 2.0 0.04 0.047619047619047616 929771948727211.8 0.7358134011423334 0.1773508485918425 2.0 0.04 0.047619047619047616 954306643355367.5 0.7552299442258765 0.18203075845382713 3.0 0.06 0.07142857142857142 968981125763640.4 0.7668432014612834 0.1848298662472123 42.0 0.84 1.0 929771948727211.8
0.52 1125899906842624.0 0.8852691218130312 0.21238588177520074 1.0 0.02 0.023809523809523808 1271816534769428.0 1.0 0.23991109205326672 2.0 0.04 0.047619047619047616 943863433358470.9 0.7421380423628374 0.17804714819754186 2.0 0.04 0.047619047619047616 971811231437718.6 0.7641127512262621 0.18331912459851865 3.0 0.06 0.07142857142857142 987808283268374.4 0.7766908640226615 0.186336753375472 42.0 0.84 1.0 943863433358470.9
0.53 1125899906842624.0 0.8795848359574281 0.21006215707978146 1.0 0.02 0.023809523809523808 1280035604089379.2 1.0 0.23881966638400354 2.0 0.04 0.047619047619047616 957954917989730.1 0.7483814629290892 0.1787282113046976 2.0 0.04 0.047619047619047616 989315819520070.0 0.7728814857645088 0.18457929858465297 3.0 0.06 0.07142857142857142 1006635440773108.5 0.7864120635060239 0.1878106666468644 42.0 0.84 1.0 957954917989730.1
0.54 1125899906842624.0 0.8739730816290857 0.20415917501562988 1.0 0.02 0.024390243902439025 1288254673409330.5 1.0 0.23359892805288374 2.0 0.04 0.04878048780487805 1126549956068175.5 0.8744776784599524 0.20427704829441923 3.0 0.06 0.07317073170731707 974989552894752.8 0.7568298202361414 0.17679463472561935 3.0 0.06 0.07317073170731707 999120058894934.0 0.7755609814717693 0.18117021391144775 41.0 0.82 1.0 974989552894752.8
0.55 1125899906842624.0 0.8684324793747287 0.20194643428520082 1.0 0.02 0.024390243902439025 1296473742729281.5 1.0 0.23254131907940873 2.0 0.04 0.04878048780487805 1142851055169033.8 0.8815072897374321 0.204986867933657 3.0 0.06 0.07317073170731707 992474797845068.1 0.7655186257422787 0.17801471100996571 3.0 0.06 0.07317073170731707 1017540836902042.0 0.7848526378636549 0.1825106676917678 41.0 0.82 1.0 992474797845068.1
0.56 1125899906842624.0 0.8629616845012081 0.19978114401839123 1.0 0.02 0.024390243902439025 1304692812049232.8 1.0 0.23150638968851178 2.0 0.04 0.04878048780487805 1159152154269892.0 0.8884483332511464 0.20568146605574866 3.0 0.06 0.07317073170731707 1009960042795383.4 0.7740979588973718 0.17920862372957652 3.0 0.06 0.07317073170731707 1035961614909150.1 0.7940272264411448 0.18382237650777186 41.0 0.82 1.0 1009960042795383.4
0.57 1125899906842624.0 0.8575593859874797 0.19642621828539955 1.0 0.02 0.025 1312911881369183.8 1.0 0.2290526131426044 2.0 0.04 0.05 1175453253370750.2 0.8953024723524603 0.20507137084536534 3.0 0.06 0.075 1089891400935141.0 0.830132940680327 0.19014411931858347 4.0 0.08 0.1 1027766295040358.5 0.7828143759111554 0.17930567840804718 40.0 0.8 1.0 1027766295040358.5
0.58 1125899906842624.0 0.8522243054371911 0.1943559942790073 1.0 0.02 0.025 1321130950689135.0 1.0 0.22805732368698717 2.0 0.04 0.05 1191754352471608.8 0.9020713290003234 0.20572397306657744 3.0 0.06 0.075 1108433612375524.5 0.8390035914284937 0.1913409136249527 4.0 0.08 0.1 1045758703317285.0 0.7915632456962658 0.18052179534247545 40.0 0.8 1.0 1045758703317285.0
0.59 1125899906842624.0 0.846955196070128 0.1923289531870004 1.0 0.02 0.025 1329350020009086.0 1.0 0.22708279502789136 2.0 0.04 0.05 1208055451572467.0 0.9087564850408698 0.20636296262280288 3.0 0.06 0.075 1126975823815908.0 0.8477645517380029 0.19251274393423312 4.0 0.08 0.1 1063751111594211.5 0.8002039309308024 0.18171254522807234 40.0 0.8 1.0 1063751111594211.5
0.6 1125899906842624.0 0.8417508417508416 0.19034375782347937 1.0 0.02 0.025 1337569089329037.5 1.0 0.22612838429429352 2.0 0.04 0.05 1224356550673325.2 0.9153594834398402 0.2069887610387102 3.0 0.06 0.075 1145518035256291.5 0.8564178436800717 0.19366038327217747 4.0 0.08 0.1 1081743519871138.0 0.8087384259259245 0.18287871357133947 40.0 0.8 1.0 1081743519871138.0
0.61 1125899906842624.0 0.8366100560528738 0.1883991256475671 1.0 0.02 0.025 1345788158648988.5 1.0 0.22519347488653696 2.0 0.04 0.05 1240657649774183.8 0.9218818294698452 0.20760177261307233 3.0 0.06 0.075 1164060246696675.2 0.8649654399287132 0.19478457307430908 4.0 0.08 0.1 1099735928148064.5 0.8171686762737375 0.18402105377851455 40.0 0.8 1.0 1099735928148064.5
0.62 1125899906842624.0 0.8315316813570598 0.1864938260002553 1.0 0.02 0.025 1354007227968939.5 1.0 0.22427747514790702 2.0 0.04 0.05 1256958748875042.0 0.9283249918543834 0.20820238528980245 3.0 0.06 0.075 1182602458137058.8 0.8734092652599837 0.19588602478329772 4.0 0.08 0.1 1117728336424991.0 0.8254965803259592 0.18514028877873753 40.0 0.8 1.0 1117728336424991.0
0.63 1125899906842624.0 0.8265145879824779 0.1846266775072366 1.0 0.02 0.025 1362226297288890.8 1.0 0.22337981711600555 2.0 0.04 0.05 1273259847975900.5 0.9346904038704497 0.20879097147666642 3.0 0.06 0.075 1201144669577442.2 0.8817511979969599 0.1969654213503797 4.0 0.08 0.1 1135720744701917.5 0.8337239906190582 0.18623711254971154 40.0 0.8 1.0 1125899906842624.0
0.64 1125899906842624.0 0.821557673348669 0.18279654563620518 1.0 0.02 0.025 1370445366608842.0 1.0 0.22249995534838896 2.0 0.04 0.05 1289560947076759.0 0.9409794644114629 0.20936788881530144 3.0 0.06 0.075 1219686881017825.8 0.889993071402717 0.19802341864748008 4.0 0.08 0.1 1153713152978844.0 0.8418527152481091 0.1873121915526243 40.0 0.8 1.0 1125899906842624.0
0.65 1688849860263936.0 1.0 0.2599655287492195 2.0 0.04 0.05128205128205128 1216029343262832.0 0.7200340136054422 0.18718402306436147 2.0 0.04 0.05128205128205128 1241956684902535.0 0.7353860838218266 0.191175032115559 3.0 0.06 0.07692307692307693 1207554471565966.0 0.715015881504853 0.1858794816994984 4.0 0.08 0.10256410256410256 1142047334608140.8 0.6762278645833324 0.1757959343713616 39.0 0.78 1.0 1142047334608140.8
0.66 1688849860263936.0 1.0 0.25737836422360505 2.0 0.04 0.05128205128205128 1228241910619706.5 0.7272653061224489 0.18718235484637527 2.0 0.04 0.05128205128205128 1259169167711637.0 0.7455779210088291 0.19189562571048865 3.0 0.06 0.07692307692307693 1225878499214417.2 0.7258658854510815 0.18682217424311803 4.0 0.08 0.10256410256410256 1159600378038608.0 0.6866213541666658 0.176721480976413 39.0 0.78 1.0 1159600378038608.0
0.67 1688849860263936.0 1.0 0.2548421869508663 2.0 0.04 0.05128205128205128 1240454477976581.0 0.7344965986394557 0.18718071950525156 2.0 0.04 0.05128205128205128 1276381650520739.0 0.7557697581958317 0.19260201800995314 3.0 0.06 0.07692307692307693 1244202526862868.5 0.7367158893973101 0.18774628841546304 4.0 0.08 0.10256410256410256 1177153421469075.2 0.6970148437499991 0.17762878711846614 39.0 0.78 1.0 1177153421469075.2
0.68 1688849860263936.0 1.0 0.25235550437066545 2.0 0.04 0.05128205128205128 1252667045333455.5 0.7417278911564624 0.18717911607857915 2.0 0.04 0.05128205128205128 1293594133329840.8 0.765961595382834 0.19329462473139467 3.0 0.06 0.07692307692307693 1262526554511319.5 0.7475658933435385 0.18865236806501579 4.0 0.08 0.10256410256410256 1194706464899542.5 0.7074083333333325 0.17851838675434498 39.0 0.78 1.0 1194706464899542.5
0.69 1688849860263936.0 1.0 0.24991688161574543 2.0 0.04 0.05128205128205128 1264879612690330.0 0.7489591836734691 0.18717754364114775 2.0 0.04 0.05128205128205128 1310806616138942.5 0.7761534325698364 0.19397384552321026 3.0 0.06 0.07692307692307693 1280850582159770.8 0.7584158972897671 0.18954093601846606 4.0 0.08 0.10256410256410256 1212259508330009.2 0.7178018229166656 0.1793907932014306 39.0 0.78 1.0 1212259508330009.2
0.7 1688849860263936.0 1.0 0.24752493875104023 2.0 0.04 0.05128205128205128 1277092180047204.8 0.7561904761904761 0.18717600130316753 2.0 0.04 0.05128205128205128 1328019098948044.2 0.7863452697568388 0.19464006473373172 3.0 0.06 0.07692307692307693 1299174609808221.8 0.7692659012359955 0.19041249508670355 4.0 0.08 0.10256410256410256 1229812551760476.5 0.728195312499999 0.18024650012535684 39.0 0.78 1.0 1229812551760476.5
0.71 1688849860263936.0 1.0 0.24517834816982967 2.0 0.04 0.05128205128205128 1289304747404079.5 0.763421768707483 0.18717448820859045 2.0 0.04 0.05128205128205128 1345231581757146.2 0.7965371069438413 0.195293652136466 3.0 0.06 0.07692307692307693 1317498637456673.0 0.7801159051822241 0.19126752901358915 4.0 0.08 0.10256410256410256 1247365595190943.8 0.7385888020833323 0.1810859824715247 39.0 0.78 1.0 1247365595190943.8
0.72 1688849860263936.0 1.0 0.2428758321366122 2.0 0.04 0.05128205128205128 1301517314760954.0 0.7706530612244897 0.1871730035335255 2.0 0.04 0.05128205128205128 1362444064566248.0 0.8067289441308437 0.1959349636144692 3.0 0.06 0.07692307692307693 1335822665105124.2 0.7909659091284525 0.19210650337126492 4.0 0.08 0.10256410256410256 1264918638621410.8 0.7489822916666656 0.1819096973441282 39.0 0.78 1.0 1264918638621410.8
0.73 1688849860263936.0 1.0 0.24061616046714215 2.0 0.04 0.05128205128205128 1313729882117828.5 0.7778843537414964 0.18717154648474307 2.0 0.04 0.05128205128205128 1379656547375350.2 0.8169207813178464 0.19656434180651805 3.0 0.06 0.07692307692307693 1354146692753575.2 0.801815913074681 0.19292986640548554 4.0 0.08 0.10256410256410256 1282471682051878.0 0.7593757812499989 0.18271808483611118 39.0 0.78 1.0 1282471682051878.0
0.74 1688849860263936.0 1.0 0.23839814833678025 2.0 0.04 0.05128205128205128 1325942449474703.0 0.7851156462585033 0.18717011629826175 2.0 0.04 0.05128205128205128 1396869030184452.0 0.8271126185048487 0.19718211671754166 3.0 0.06 0.07692307692307693 1372470720402026.8 0.8126659170209097 0.19373804983419637 4.0 0.08 0.10256410256410256 1300024725482345.2 0.7697692708333324 0.18351156881321995 39.0 0.78 1.0 1300024725482345.2
0.75 1688849860263936.0 1.0 0.23622065420895327 2.0 0.04 0.05128205128205128 1338155016831577.8 0.7923469387755101 0.18716871223801243 2.0 0.04 0.05128205128205128 1414081512993554.0 0.8373044556918513 0.19778860629560063 3.0 0.06 0.07692307692307693 1390794748050477.8 0.8235159209671381 0.19453146960234602 4.0 0.08 0.10256410256410256 1317577768912812.5 0.7801627604166658 0.18429055765508764 39.0 0.78 1.0 1317577768912812.5
0.76 1688849860263936.0 1.0 0.2340825778761129 2.0 0.04 0.05128205128205128 1350367584188452.2 0.7995782312925169 0.18716733359457519 2.0 0.04 0.05128205128205128 1431293995802656.0 0.8474962928788538 0.19838411697753128 3.0 0.06 0.07692307692307693 1409118775698928.8 0.8343659249133665 0.19531052659570808 4.0 0.08 0.10256410256410256 1335130812343279.8 0.7905562499999991 0.18505544495607257 39.0 0.78 1.0 1335130812343279.8
0.77 1688849860263936.0 1.0 0.23198285860613033 2.0 0.04 0.05128205128205128 1362580151545326.8 0.8068095238095236 0.18716597968398407 2.0 0.04 0.05128205128205128 1448506478611757.8 0.8576881300658562 0.19896894420522385 3.0 0.06 0.07692307692307693 1427442803347380.2 0.8452159288595952 0.1960756073162846 4.0 0.08 0.10256410256410256 1352683855773746.8 0.8009497395833324 0.1858066101883771 39.0 0.78 1.0 1352683855773746.8
0.78 1688849860263936.0 1.0 0.22992047338756497 2.0 0.04 0.05128205128205128 1374792718902201.5 0.8140408163265306 0.18716464984659573 2.0 0.04 0.05128205128205128 1465718961420859.8 0.8678799672528587 0.19954337291436164 3.0 0.06 0.07692307692307693 1445766830995831.2 0.8560659328058237 0.19682708452168235 4.0 0.08 0.10256410256410256 1370236899204214.0 0.8113432291666657 0.18654441932979537 39.0 0.78 1.0 1370236899204214.0
0.79 1688849860263936.0 1.0 0.2278944352677079 2.0 0.04 0.05128205128205128 1387005286259076.0 0.8212721088435373 0.18716334344601745 2.0 0.04 0.05128205128205128 1482931444229961.5 0.8780718044398611 0.20010767799731938 3.0 0.06 0.07692307692307693 1464090858644282.5 0.8669159367520521 0.1975653178306849 4.0 0.08 0.10256410256410256 1387789942634681.2 0.8217367187499991 0.18726922545827035 39.0 0.78 1.0 1387005286259076.0
0.8 1688849860263936.0 1.0 0.22590379177772854 2.0 0.04 0.05128205128205128 1399217853615950.5 0.828503401360544 0.1871620598680922 2.0 0.04 0.05128205128205128 1500143927039063.5 0.8882636416268636 0.20066212474180187 3.0 0.06 0.07692307692307693 1482414886292733.8 0.8777659406982807 0.19829065429708642 4.0 0.08 0.10256410256410256 1405342986065148.5 0.8321302083333325 0.187981369315291 39.0 0.78 1.0 1399217853615950.5
0.81 1688849860263936.0 1.0 0.22394762343964342 2.0 0.04 0.05128205128205128 1411430420972825.2 0.835734693877551 0.18716079851993545 2.0 0.04 0.05128205128205128 1517356409848165.2 0.898455478813866 0.20120696924669218 3.0 0.06 0.07692307692307693 1500738913941184.8 0.8886159446445091 0.19900342895371156 4.0 0.08 0.10256410256410256 1422896029495615.8 0.8425236979166658 0.18868117984001737 39.0 0.78 1.0 1411430420972825.2
0.82 1688849860263936.0 1.0 0.22202504235019105 2.0 0.04 0.05128205128205128 1423642988329699.8 0.8429659863945577 0.18715955882902224 2.0 0.04 0.05128205128205128 1534568892657267.2 0.9086473160008685 0.20174245881648026 3.0 0.06 0.07692307692307693 1519062941589636.0 0.8994659485907377 0.1997039653284133 4.0 0.08 0.10256410256410256 1440449072926082.5 0.8529171874999989 0.1893689746758931 39.0 0.78 1.0 1423642988329699.8
0.83 1688849860263936.0 1.0 0.22013519083702987 2.0 0.04 0.05128205128205128 1435855555686574.2 0.8501972789115645 0.18715834024232075 2.0 0.04 0.05128205128205128 1551781375466369.0 0.9188391531878709 0.20226883233554688 3.0 0.06 0.07692307692307693 1537386969238087.0 0.9103159525369661 0.20039257593371765 4.0 0.08 0.10256410256410256 1458002116356549.8 0.8633106770833323 0.19004506065138482 39.0 0.78 1.0 1435855555686574.2
0.84 1688849860263936.0 1.0 0.21827724018298686 2.0 0.04 0.05128205128205128 1448068123043449.0 0.8574285714285713 0.18715714222546956 2.0 0.04 0.05128205128205128 1568993858275471.0 0.9290309903748734 0.2027863206234944 3.0 0.06 0.07692307692307693 1555710996886538.2 0.9211659564831947 0.2010695627316731 4.0 0.08 0.10256410256410256 1475555159787016.8 0.8737041666666655 0.19070973423637613 39.0 0.78 1.0 1448068123043449.0
0.85 1688849860263936.0 1.0 0.21645038941436975 2.0 0.04 0.05128205128205128 1460280690400323.5 0.8646598639455781 0.18715596426199635 2.0 0.04 0.05128205128205128 1586206341084572.8 0.9392228275618758 0.20329514677263347 3.0 0.06 0.07692307692307693 1574035024534989.5 0.9320159604294233 0.2017352175753565 4.0 0.08 0.10256410256410256 1493108203217484.0 0.8840976562499989 0.1913632819756439 39.0 0.78 1.0 1460280690400323.5
0.86 1688849860263936.0 0.987695464596493 0.21242226723587967 2.0 0.04 0.05128205128205128 1709889253114965.2 1.0 0.21506858626981887 3.0 0.06 0.07692307692307693 1566967226237659.5 0.9164144539671563 0.1970919610519443 3.0 0.06 0.07692307692307693 1474069447667480.0 0.8620847490456566 0.18540734822202096 3.0 0.06 0.07692307692307693 1510661246647951.2 0.8834848478613025 0.19000983722033635 39.0 0.78 1.0 1474069447667480.0
0.87 1688849860263936.0 0.9795862880576772 0.21066645951993895 2.0 0.04 0.05128205128205128 1724043997811143.2 1.0 0.21505656223266276 3.0 0.06 0.07692307692307693 1584471814320010.8 0.9190437229743939 0.1976463836043808 3.0 0.06 0.07692307692307693 1491120294949725.0 0.8648968917515216 0.1860017522257977 3.0 0.06 0.07692307692307693 1528214290078418.5 0.8864125811282361 0.19062884241721972 39.0 0.78 1.0 1491120294949725.0
0.88 1688849860263936.0 0.9716091830947935 0.20893943963147363 2.0 0.04 0.05128205128205128 1738198742507321.5 1.0 0.21504473533890917 3.0 0.06 0.07692307692307693 1601976402402362.0 0.9216301699145972 0.19819171596963844 3.0 0.06 0.07692307692307693 1508171142231969.5 0.8676632339846586 0.18658641051553293 3.0 0.06 0.07692307692307693 1545767333508886.0 0.8892926313357835 0.1912376985444457 39.0 0.78 1.0 1508171142231969.5
0.89 1688849860263936.0 0.9637609492586419 0.20724050532928395 2.0 0.04 0.05128205128205128 1752353487203499.5 1.0 0.215033100779504 3.0 0.06 0.07692307692307693 1619480990484713.2 0.9241748324815267 0.19872817989088135 3.0 0.06 0.07692307692307693 1525221989514214.2 0.8703848856136018 0.1871615608251067 3.0 0.06 0.07692307692307693 1563320376939353.0 0.8921261539726121 0.191836653175224 39.0 0.78 1.0 1525221989514214.2
0.9 1688849860263936.0 0.9560384886787484 0.20556897702828253 2.0 0.04 0.05128205128205128 1766508231899677.8 1.0 0.2150216539005456 3.0 0.06 0.07692307692307693 1636985578567064.5 0.9266787151094527 0.19925598995726704 3.0 0.06 0.07692307692307693 1542272836796459.2 0.8730629209340967 0.18772743321849072 3.0 0.06 0.07692307692307693 1580873420369820.2 0.8949142674924144 0.1924259458954142 39.0 0.78 1.0 1542272836796459.2
0.91 1688849860263936.0 0.948438801986302 0.20392419689312383 2.0 0.04 0.05128205128205128 1780662976595855.8 1.0 0.21501039019707782 3.0 0.06 0.07692307692307693 1654490166649415.8 0.9291427902950797 0.19977535389014675 3.0 0.06 0.07692307692307693 1559323684078704.0 0.8756983800829664 0.18828425039658755 3.0 0.06 0.07692307692307693 1598426463800287.5 0.8976580547858893 0.19300580862306393 39.0 0.78 1.0 1559323684078704.0
0.92 1688849860263936.0 0.9409589844300095 0.20230552797500062 2.0 0.04 0.05128205128205128 1794817721292034.0 1.0 0.21499930530717892 3.0 0.06 0.07692307692307693 1671994754731767.0 0.9315679998569155 0.200286472815635 3.0 0.06 0.07692307692307693 1576374531360948.5 0.8782922703850756 0.18883222798945623 3.0 0.06 0.07692307692307693 1615979507230754.8 0.9003585645830714 0.19357646591272915 39.0 0.78 1.0 1576374531360948.5
0.93 1688849860263936.0 0.9335962221743077 0.2007123533892266 2.0 0.04 0.05128205128205128 1808972465988212.0 1.0 0.21498839500632905 3.0 0.06 0.07692307692307693 1689499342814118.2 0.933955256135517 0.20078954152429976 3.0 0.06 0.07692307692307693 1593425378643193.5 0.880845567637057 0.18937157483472977 3.0 0.06 0.07692307692307693 1633532550661222.0 0.9030168127898232 0.1941381352454148 39.0 0.78 1.0 1593425378643193.5
0.94 1688849860263936.0 0.9263477887700183 0.19914407553137561 2.0 0.04 0.05128205128205128 1823127210684390.0 1.0 0.21497765520204265 3.0 0.06 0.07692307692307693 1707003930896469.0 0.9363054431378219 0.20128474871867844 3.0 0.06 0.07692307692307693 1610476225925438.0 0.8833592173312337 0.18990249324298022 3.0 0.06 0.07692307692307693 1651085594091688.8 0.9056337837620678 0.19469102730492308 39.0 0.78 1.0 1610476225925438.0
0.95 1688849860263936.0 0.919211041788147 0.19760011532988417 2.0 0.04 0.05128205128205128 1837281955380568.2 1.0 0.21496708192874991 3.0 0.06 0.07692307692307693 1724508518978820.2 0.9386194176285868 0.20177227724927996 3.0 0.06 0.07692307692307693 1627527073207682.5 0.8858341358229702 0.19042517925073982 3.0 0.06 0.07692307692307693 1668638637522156.0 0.9082104315211216 0.19523534624134625 39.0 0.78 1.0 1627527073207682.5
0.96 1688849860263936.0 0.9121834196080965 0.19607991153315374 2.0 0.04 0.05128205128205128 1851436700076746.2 1.0 0.2149566713429148 3.0 0.06 0.07692307692307693 1742013107061171.8 0.9408980101717555 0.20225230433969255 3.0 0.06 0.07692307692307693 1644577920489927.5 0.8882712114444723 0.19093982286184222 3.0 0.06 0.07692307692307693 1686191680952623.2 0.910747680913275 0.19577128992239667 39.0 0.78 1.0 1644577920489927.5
0.97 1688849860263936.0 0.90526243835209 0.19458292002930966 2.0 0.04 0.05128205128205128 1865591444772924.5 1.0 0.21494641971837697 3.0 0.06 0.07692307692307693 1759517695143523.0 0.9431420261244216 0.20272500180138037 3.0 0.06 0.07692307692307693 1661628767772172.2 0.8906713055678822 0.1914466082777088 3.0 0.06 0.07692307692307693 1703744724383090.2 0.9132464287165866 0.19629905017322422 39.0 0.78 1.0 1661628767772172.2
0.98 1688849860263936.0 0.8984456889581027 0.19310861319688355 2.0 0.04 0.05128205128205128 1879746189469102.5 1.0 0.21493632344190458 3.0 0.06 0.07692307692307693 1777022283225874.0 0.9453522465858857 0.20319053623871505 3.0 0.06 0.07692307692307693 1678679615054417.0 0.893035253620345 0.19194571411716574 3.0 0.06 0.07692307692307693 1721297767813557.5 0.9157075446976723 0.1968188130053312 39.0 0.78 1.0 1678679615054417.0
0.99 1688849860263936.0 0.8917308343840492 0.1916564792847922 2.0 0.04 0.05128205128205128 1893900934165280.8 1.0 0.21492637900894868 3.0 0.06 0.07692307692307693 1794526871308225.2 0.9475294293041501 0.20364906924475662 3.0 0.06 0.07692307692307693 1695730462336661.8 0.8953638660535532 0.19243731362634353 3.0 0.06 0.07692307692307693 1738850811244024.8 0.9181318726211026 0.19733075883515888 39.0 0.78 1.0 1688849860263936.0
1.0 1688849860263936.0 0.8851156069364163 0.1902260218200828 2.0 0.04 0.05128205128205128 1908055678861458.8 1.0 0.21491658301958738 3.0 0.06 0.07692307692307693 1812031459390576.5 0.9496743095420674 0.20410075758826707 3.0 0.06 0.07692307692307693 1712781309618906.5 0.8976579292701391 0.19292157487917674 3.0 0.06 0.07692307692307693 1756403854674492.0 0.9205202312138723 0.19783506269288595 39.0 0.78 1.0 1688849860263936.0


==> Data/5_50_Lexicographic_nash_alpha.txt <==
alpha U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 SW
0.0 1125899906842624.0 1.0 0.5000000000000004 1.0 0.02 0.021739130434782608 562949953421312.0 0.5 0.2500000000000002 1.0 0.02 0.021739130434782608 281474976710656.0 0.25 0.1250000000000001 1.0 0.02 0.021739130434782608 140737488355328.0 0.125 0.06250000000000006 1.0 0.02 0.021739130434782608 140737488355326.0 0.12499999999999822 0.06249999999999917 46.0 0.92 1.0 3.5336941295567184e+72
0.01 1125899906842624.0 1.0 0.4907272731540419 1.0 0.02 0.021739130434782608 568466862964840.9 0.5049 0.24776820021547577 1.0 0.02 0.021739130434782608 289691748275695.25 0.2572979591836735 0.12626312589830407 1.0 0.02 0.021739130434782608 150244377498571.4 0.1334438137755102 0.0654845188533319 1.0 0.02 0.021739130434782608 160046671757677.0 0.14214999999999822 0.06975688187884618 46.0 0.92 1.0 4.458470913308932e+72
0.02 1125899906842624.0 1.0 0.4817922178880728 1.0 0.02 0.021739130434782608 573983772508369.8 0.5098 0.24561767267933954 1.0 0.02 0.021739130434782608 297908519840734.44 0.2645959183673469 0.12748025435433555 1.0 0.02 0.021739130434782608 159751266641814.8 0.1418876275510204 0.06836035476868295 1.0 0.02 0.021739130434782608 179355855160028.0 0.15929999999999822 0.07674950030956915 46.0 0.92 1.0 5.516227773270998e+72
0.03 1125899906842624.0 1.0 0.4731767192829325 1.0 0.02 0.021739130434782608 579500682051898.5 0.5146999999999999 0.2435440574149253 1.0 0.02 0.021739130434782608 306125291405773.7 0.2718938775510204 0.1286538529727072 1.0 0.02 0.021739130434782608 169258155785058.22 0.15033144132653062 0.07113333821196241 1.0 0.02 0.021739130434782608 198665038562379.0 0.17644999999999822 0.0834920321174726 46.0 0.92 1.0 6.7162058183204955e+72
0.04 1125899906842624.0 1.0 0.4611791291502742 1.0 0.02 0.022222222222222223 585017591595427.4 0.5196 0.23962867550648245 1.0 0.02 0.022222222222222223 314342062970812.94 0.2791918367346939 0.12875744813117165 1.0 0.02 0.022222222222222223 267472171058028.84 0.23756301020408163 0.10955910216423607 2.0 0.04 0.044444444444444446 148618787703224.38 0.13199999999999823 0.06087564504783538 45.0 0.9 1.0 8.230448942239366e+72
0.05 1125899906842624.0 1.0 0.4523978891368393 1.0 0.02 0.022222222222222223 590534501138956.2 0.5245 0.23728269285227221 1.0 0.02 0.022222222222222223 322558834535852.1 0.2864897959183673 0.12960737893271326 1.0 0.02 0.022222222222222223 281563655689288.0 0.250078762755102 0.11313510438836057 2.0 0.04 0.044444444444444446 168181298584614.97 0.14937499999999823 0.06757693468981457 45.0 0.9 1.0 1.0155663370846437e+73
0.06 1125899906842624.0 1.0 0.4439448052030787 1.0 0.02 0.022222222222222223 596051410682485.1 0.5294 0.2350243798745099 1.0 0.02 0.022222222222222223 330775606100891.4 0.2937877551020408 0.1304255477098253 1.0 0.02 0.022222222222222223 295655140320547.25 0.26259451530612243 0.11657747094497341 2.0 0.04 0.044444444444444446 187743809466005.56 0.16674999999999823 0.07402779626761259 45.0 0.9 1.0 1.2321626417710519e+73
0.07 1125899906842624.0 1.0 0.4358018199006181 1.0 0.02 0.022222222222222223 601568320226014.0 0.5343 0.23284891237290026 1.0 0.02 0.022222222222222223 338992377665930.6 0.3010857142857143 0.13121370223179182 1.0 0.02 0.022222222222222223 309746624951806.5 0.2751102678571429 0.11989355540548939 2.0 0.04 0.044444444444444446 207306320347396.2 0.18412499999999826 0.08024201008920055 45.0 0.9 1.0 1.4743269341871425e+73
0.08 1125899906842624.0 1.0 0.42795217678093095 1.0 0.02 0.022222222222222223 607085229769542.9 0.5392 0.23075181372027798 1.0 0.02 0.022222222222222223 347209149230969.9 0.3083836734693878 0.13197346434492432 1.0 0.02 0.022222222222222223 323838109583065.7 0.28762602040816326 0.12309018153250995 2.0 0.04 0.044444444444444446 226868831228786.75 0.20149999999999824 0.08623236362135683 45.0 0.9 1.0 1.7435861070014168e+73
0.09 1125899906842624.0 1.0 0.4203803053006608 1.0 0.02 0.022222222222222223 612602139313071.8 0.5441 0.22872892411408954 1.0 0.02 0.022222222222222223 355425920796009.1 0.31568163265306126 0.13270634111250493 1.0 0.02 0.022222222222222223 337929594214324.9 0.30014177295918365 0.12617369015006322 2.0 0.04 0.044444444444444446 246431342110177.3 0.2188749999999982 0.09201073932268138 45.0 0.9 1.0 2.0415008196469005e+73
0.1 1125899906842624.0 1.0 0.40989697286641535 1.0 0.02 0.022727272727272728 618119048856600.6 0.549 0.22503343810366203 1.0 0.02 0.022727272727272728 363642692361048.3 0.3229795918367347 0.13238835699150794 1.0 0.02 0.022727272727272728 409301595630407.6 0.3635328443877551 0.14901101245205844 3.0 0.06 0.06818181818181818 229824318484248.66 0.20412499999999825 0.08367021958635631 44.0 0.88 1.0 2.3805987107649797e+73
0.11 1125899906842624.0 1.0 0.3943143066446111 1.0 0.02 0.023809523809523808 623635958400129.5 0.5539000000000001 0.2184106944504501 1.0 0.02 0.023809523809523808 556550705991604.4 0.4943163265306122 0.19491599955902952 2.0 0.04 0.047619047619047616 333354785191420.1 0.29607852631079024 0.1167479988145975 4.0 0.08 0.09523809523809523 215894825574280.06 0.19175312499999825 0.07561100053131176 42.0 0.84 1.0 2.812448617429337e+73
0.12 1125899906842624.0 1.0 0.38688017937146024 1.0 0.02 0.023809523809523808 629152867943658.2 0.5588 0.21618864423277195 1.0 0.02 0.023809523809523808 568763273348479.0 0.5051632653061224 0.1954376546935052 2.0 0.04 0.047619047619047616 351665093360356.5 0.31234134688449844 0.12083867630779824 4.0 0.08 0.09523809523809523 234721983079014.06 0.20847499999999825 0.08065484539446449 42.0 0.84 1.0 3.325604020129016e+73
0.13 1125899906842624.0 1.0 0.3797211807293009 1.0 0.02 0.023809523809523808 634669777487187.1 0.5637 0.21404882957710689 1.0 0.02 0.023809523809523808 580975840705353.5 0.5160102040816326 0.19594000396224504 2.0 0.04 0.047619047619047616 369975401529292.94 0.3286041674582067 0.12477796245979915 4.0 0.08 0.09523809523809523 253549140583748.1 0.22519687499999827 0.08551202327154812 42.0 0.84 1.0 3.894400993112581e+73
0.14 1125899906842624.0 1.0 0.37282231490853657 1.0 0.02 0.023809523809523808 640186687030716.0 0.5686 0.2119867682569939 1.0 0.02 0.023809523809523808 593188408062228.2 0.5268571428571429 0.19642409962609758 2.0 0.04 0.047619047619047616 388285709698229.3 0.3448669880319149 0.1285741088135931 4.0 0.08 0.09523809523809523 272376298088482.12 0.2419187499999983 0.0901927083947789 42.0 0.84 1.0 4.521887960742143e+73
0.15 1125899906842624.0 1.0 0.3661696564432243 1.0 0.02 0.023809523809523808 645703596574244.9 0.5735 0.20999829797018915 1.0 0.02 0.023809523809523808 605400975419102.8 0.537704081632653 0.19689091883954798 2.0 0.04 0.047619047619047616 406596017867165.6 0.36112980860562305 0.13223477794852834 4.0 0.08 0.09523809523809523 291203455593216.06 0.25864062499999824 0.09470634879851017 42.0 0.84 1.0 5.2111761090178185e+73
0.16 1125899906842624.0 1.0 0.3597502563889351 1.0 0.02 0.023809523809523808 651220506117773.8 0.5784 0.20807954829536007 1.0 0.02 0.023809523809523808 617613542775977.2 0.5485510204081632 0.19734137023424866 2.0 0.04 0.047619047619047616 424906326036102.06 0.3773926291793313 0.13576709510655874 4.0 0.08 0.09523809523809523 310030613097950.1 0.2753624999999983 0.09906172997489752 42.0 0.84 1.0 5.965439385577753e+73
0.17 1125899906842624.0 1.0 0.3535520581994799 1.0 0.02 0.023809523809523808 656737415661302.5 0.5832999999999999 0.20622691554775657 1.0 0.02 0.023809523809523808 629826110132851.9 0.5593979591836734 0.19777629982197636 2.0 0.04 0.047619047619047616 443216634205038.4 0.39365544975303945 0.13917769448162903 4.0 0.08 0.09523809523809523 328857770602684.2 0.29208437499999834 0.10326703194915812 42.0 0.84 1.0 6.787914499698099e+73
0.18 1125899906842624.0 1.0 0.3475638221525894 1.0 0.02 0.023809523809523808 662254325204831.5 0.5882000000000001 0.2044370401901531 1.0 0.02 0.023809523809523808 642038677489726.5 0.5702448979591836 0.1981964962977072 2.0 0.04 0.047619047619047616 461526942373974.75 0.40991827032674766 0.14247276080494278 4.0 0.08 0.09523809523809523 347684928107418.1 0.3088062499999983 0.10732988055460746 42.0 0.84 1.0 7.68190092229303e+73
0.19 1125899906842624.0 1.0 0.341775057327852 1.0 0.02 0.023809523809523808 667771234748360.2 0.5931 0.202706786501149 1.0 0.02 0.023809523809523808 654251244846601.0 0.5810918367346938 0.19860269581274678 2.0 0.04 0.047619047619047616 479837250542911.2 0.4261810909004559 0.14565806677454982 4.0 0.08 0.09523809523809523 366512085612152.1 0.3255281249999983 0.11125739358370258 42.0 0.84 1.0 8.650760885914729e+73
0.2 1125899906842624.0 1.0 0.3361759602708405 1.0 0.02 0.023809523809523808 673288144291889.2 0.5980000000000001 0.20103322424196265 1.0 0.02 0.023809523809523808 666463812203475.8 0.5919387755102041 0.19899558627868838 2.0 0.04 0.047619047619047616 498147558711847.56 0.4424439114741641 0.1487390068058139 4.0 0.08 0.09523809523809523 385339243116886.2 0.34224999999999833 0.11505622240269461 42.0 0.84 1.0 9.697919384753409e+73
0.21 1125899906842624.0 1.0 0.3307573595890379 1.0 0.02 0.023809523809523808 678805053835418.0 0.6029 0.19941361209623096 1.0 0.02 0.023809523809523808 678676379560350.2 0.6027857142857143 0.19937581125513507 2.0 0.04 0.047619047619047616 516457866880783.94 0.4587067320478723 0.15172062751787058 4.0 0.08 0.09523809523809523 404166400621620.1 0.3589718749999983 0.1187325895417256 42.0 0.84 1.0 1.0826864174637272e+74
0.22 1125899906842624.0 1.0 0.31318450433639805 1.0 0.02 0.025 1025244455170893.4 0.9106 0.2851858096487241 2.0 0.04 0.05 604914784840707.9 0.5372722576530612 0.1682653457067715 3.0 0.06 0.075 440914000521717.56 0.3916103002070393 0.12264627776336964 4.0 0.08 0.1 398032005347932.3 0.3535234374999983 0.11071806254473658 40.0 0.8 1.0 1.2254435088575954e+74
0.23 1125899906842624.0 1.0 0.3079544441432677 1.0 0.02 0.025 1033463524490844.6 0.9179 0.2826713842791055 2.0 0.04 0.05 621215883941566.2 0.5517505420918367 0.16991403149563822 3.0 0.06 0.075 459456211962101.2 0.4080790922619048 0.12566977002400417 4.0 0.08 0.1 416024413624858.8 0.36950390624999835 0.11379037005798436 40.0 0.8 1.0 1.3816576080573058e+74
0.24 1125899906842624.0 1.0 0.3028961947444344 1.0 0.02 0.025 1041682593810795.8 0.9252 0.2802395593775507 2.0 0.04 0.05 637516983042424.5 0.5662288265306121 0.17150855691072886 3.0 0.06 0.075 477998423402484.6 0.42454788431677015 0.12859393864635002 4.0 0.08 0.1 434016821901785.25 0.3854843749999983 0.11676175032093607 40.0 0.8 1.0 1.5511720678712565e+74
0.25 1125899906842624.0 1.0 0.2980014268114244 1.0 0.02 0.025 1049901663130746.9 0.9325 0.27788633050165323 2.0 0.04 0.05 653818082143283.0 0.5807071109693878 0.1730515476284177 3.0 0.06 0.075 496540634842868.2 0.4410166763716356 0.1314235988063796 4.0 0.08 0.1 452009230178711.75 0.40146484374999836 0.11963709625212506 40.0 0.8 1.0 1.7346323150043347e+74
0.26 1125899906842624.0 1.0 0.29326234085757075 1.0 0.02 0.025 1058120732450698.0 0.9398 0.27560794793794496 2.0 0.04 0.05 670119181244141.2 0.5951853954081632 0.17454546230163676 3.0 0.06 0.075 515082846283251.75 0.45748546842650106 0.13416325937907797 4.0 0.08 0.1 470001638455638.25 0.4174453124999984 0.12242098952376966 40.0 0.8 1.0 1.9326958543382197e+74
0.27 1125899906842624.0 1.0 0.28867162576741723 1.0 0.02 0.025 1066339801770649.2 0.9471 0.27340089676432083 2.0 0.04 0.05 686420280344999.8 0.6096636798469388 0.17599260563276198 3.0 0.06 0.075 533625057723635.25 0.47395426048136646 0.13681714691254998 4.0 0.08 0.1 487994046732564.75 0.4334257812499984 0.12511772492294998 40.0 0.8 1.0 2.1460322689313917e+74
0.28 1125899906842624.0 1.0 0.2842224211611626 1.0 0.02 0.025 1074558871090600.5 0.9544000000000001 0.2712618787562136 2.0 0.04 0.05 702721379445858.0 0.6241419642857142 0.17739514023756955 3.0 0.06 0.075 552167269164018.9 0.490423052536232 0.13938922738509588 4.0 0.08 0.1 505986455009491.25 0.44940624999999845 0.12773133245995827 40.0 0.8 1.0 2.3753232200191256e+74
0.29 1125899906842624.0 1.0 0.2799082831866659 1.0 0.02 0.025 1082777940410551.5 0.9617 0.2691877959406166 2.0 0.04 0.05 719022478546716.4 0.6386202487244897 0.17875509742871348 3.0 0.06 0.075 570709480604402.2 0.5068918445910973 0.1418832259808163 4.0 0.08 0.1 523978863286417.5 0.46538671874999826 0.13026559746318775 40.0 0.8 1.0 2.6212624470134913e+74
0.3 1125899906842624.0 1.0 0.27572315338027614 1.0 0.02 0.025 1090997009730502.5 0.9689999999999999 0.2671757356254876 2.0 0.04 0.05 735323577647574.6 0.6530985331632652 0.18007438703180834 3.0 0.06 0.075 589251692044785.8 0.5233606366459627 0.14430264509113375 4.0 0.08 0.1 541971271563344.0 0.4813671874999983 0.13272407887129417 40.0 0.8 1.0 2.8845557675033636e+74
0.31 1125899906842624.0 1.0 0.27166133028002787 1.0 0.02 0.025 1099216079050453.8 0.9763 0.26522295675239116 2.0 0.04 0.05 751624676748433.0 0.6675768176020407 0.18135480633387788 3.0 0.06 0.075 607793903485169.4 0.5398294287008282 0.14665078072517443 4.0 0.08 0.1 559963679840270.5 0.4973476562499983 0.13511012590852856 40.0 0.8 1.0 3.165921077254409e+74
0.32 1125899906842624.0 1.0 0.2668913684554127 1.0 0.02 0.02564102564102564 1107435148370405.0 0.9836 0.2625143500127439 2.0 0.04 0.05128205128205128 819576434075696.8 0.7279301020408162 0.19427826107356164 4.0 0.08 0.10256410256410256 602861559167077.5 0.5354486269189684 0.14290661677597521 4.0 0.08 0.10256410256410256 562796901402723.75 0.4998640624999984 0.1334094036823065 39.0 0.78 1.0 3.467183592897414e+74
0.33 1125899906842624.0 1.0 0.2630587888131619 1.0 0.02 0.02564102564102564 1115654217690356.0 0.9908999999999999 0.26066495383496213 2.0 0.04 0.05128205128205128 836941860432242.2 0.7433536989795917 0.19554572371335516 4.0 0.08 0.10256410256410256 621185586815528.6 0.5517236328383112 0.1451357506140438 4.0 0.08 0.10256410256410256 580349944833191.0 0.5154542968749984 0.13559478302447708 39.0 0.78 1.0 3.7899720110850096e+74
0.34 1125899906842624.0 1.0 0.25933472315216327 1.0 0.02 0.02564102564102564 1123873287010307.2 0.9982 0.2588679206504894 2.0 0.04 0.05128205128205128 854307286788787.9 0.7587772959183673 0.19677729997113685 4.0 0.08 0.10256410256410256 639509614463979.8 0.5679986387576539 0.14730176973302178 4.0 0.08 0.10256410256410256 597902988263658.2 0.5310445312499985 0.13771828649318868 39.0 0.78 1.0 4.1334153190351156e+74
0.35 1125899906842624.0 0.9945300845350571 0.25571462717898263 1.0 0.02 0.02564102564102564 1132092356330258.5 1.0 0.25712105762846704 2.0 0.04 0.05128205128205128 871672713145333.4 0.7699660794203309 0.19797449267859973 4.0 0.08 0.10256410256410256 657833642112430.9 0.5810777172322193 0.14940731721908357 4.0 0.08 0.10256410256410256 615456031694125.2 0.5436447196668307 0.139782505294867 39.0 0.78 1.0 4.498297809846576e+74
0.36 1125899906842624.0 0.9873617693522908 0.2521942068451276 1.0 0.02 0.02564102564102564 1140311425650209.5 1.0 0.25542229269274525 2.0 0.04 0.05128205128205128 889038139501878.9 0.7796450333687978 0.19913872190957016 4.0 0.08 0.10256410256410256 676157669760882.1 0.5929587782349324 0.1514548906090555 4.0 0.08 0.10256410256410256 633009075124592.4 0.55511947077409 0.14178988794350145 39.0 0.78 1.0 4.885416181495877e+74
0.37 1125899906842624.0 0.9802960494069208 0.2487694013553758 1.0 0.02 0.02564102564102564 1148530494970160.8 1.0 0.2537696663226189 2.0 0.04 0.05128205128205128 906403565858424.5 0.7891854590086206 0.20027133059928046 4.0 0.08 0.10256410256410256 694481697409333.4 0.6046697936630548 0.15344685177324022 4.0 0.08 0.10256410256410256 650562118555059.6 0.566429991544945 0.1437427499494845 39.0 0.78 1.0 5.295579536837133e+74
0.38 1688849860263936.0 1.0 0.35177960165038563 2.0 0.04 0.05405405405405406 1030461507698416.1 0.6101557823129251 0.21464035804672021 3.0 0.06 0.08108108108108109 772490130924295.2 0.4574060424788556 0.1609061154156912 4.0 0.08 0.10810810810810811 675696870250576.2 0.40009291894365157 0.14074452764913778 4.0 0.08 0.10810810810810811 633376531910595.1 0.3750342447916655 0.13192939723806532 37.0 0.74 1.0 5.75346705492439e+74
0.39 1688849860263936.0 1.0 0.3469320431789828 2.0 0.04 0.05405405405405406 1044616252394594.2 0.6185370748299319 0.21459033115269965 3.0 0.06 0.08108108108108109 791082747588972.5 0.4684150830704044 0.16250820182546838 4.0 0.08 0.10810810810810811 693369862399166.1 0.4105574324355898 0.14243552887719635 4.0 0.08 0.10810810810810811 650037101752796.6 0.3848992838541656 0.13353389496565293 37.0 0.74 1.0 6.290321460223512e+74
0.4 1688849860263936.0 1.0 0.34221626840641906 2.0 0.04 0.05405405405405406 1058770997090772.2 0.6269183673469386 0.214541664268914 3.0 0.06 0.08108108108108109 809675364253649.8 0.47942412366195325 0.16406673458361126 4.0 0.08 0.10810810810810811 711042854547756.0 0.42102194592752795 0.14408055925252777 4.0 0.08 0.10810810810810811 666697671594998.1 0.3947643229166657 0.13509477348852794 37.0 0.74 1.0 6.863232613814054e+74
0.41 1688849860263936.0 1.0 0.3376269754748922 2.0 0.04 0.05405405405405406 1072925741786950.4 0.6352996598639454 0.21449430268009165 3.0 0.06 0.08108108108108109 828267980918326.9 0.49043316425350203 0.16558346591949089 4.0 0.08 0.10810810810810811 728715846696345.9 0.4314864594194661 0.14568146825216416 4.0 0.08 0.10810810810810811 683358241437199.2 0.4046293619791655 0.136613787673361 37.0 0.74 1.0 7.473744217172307e+74
0.42 1688849860263936.0 1.0 0.3331591431654506 2.0 0.04 0.05405405405405406 1087080486483128.5 0.6436809523809522 0.21444819456715927 3.0 0.06 0.08108108108108109 846860597583004.1 0.5014422048450509 0.1670600553131715 4.0 0.08 0.10810810810810811 746388838844935.8 0.44195097291140434 0.14724000745630073 4.0 0.08 0.10810810810810811 700018811279400.8 0.41449440104166557 0.13809259949791794 37.0 0.74 1.0 8.123431380099547e+74
0.43 1688849860263936.0 1.0 0.3288080125719723 2.0 0.04 0.05405405405405406 1101235231179306.6 0.652062244897959 0.2144032908181166 3.0 0.06 0.08108108108108109 865453214247681.5 0.5124512454365998 0.16849807555204036 4.0 0.08 0.10810810810810811 764061830993525.8 0.45241548640334256 0.1487578369410652 4.0 0.08 0.10810810810810811 716679381121602.2 0.42435944010416565 0.1395327841168056 37.0 0.74 1.0 8.813900620722022e+74
0.44 1688849860263936.0 1.0 0.3245690701926816 2.0 0.04 0.05405405405405406 1115389975875484.8 0.6604435374149659 0.21435954485354103 3.0 0.06 0.08108108108108109 884045830912358.8 0.5234602860281486 0.16989901831895135 4.0 0.08 0.10810810810810811 781734823142115.6 0.4628799998952808 0.15023653117679983 4.0 0.08 0.10810810810810811 733339950963803.6 0.4342244791666656 0.1409358354580261 37.0 0.74 1.0 9.546789865490945e+74
0.45 1688849860263936.0 1.0 0.3204380323129087 2.0 0.04 0.05405405405405406 1129544720571663.0 0.6688248299319728 0.21431691246541715 3.0 0.06 0.08108108108108109 902638447577035.9 0.5344693266196974 0.17126429935362114 4.0 0.08 0.10810810810810811 799407815290705.5 0.47334451338721895 0.1516775844759117 4.0 0.08 0.10810810810810811 750000520806005.1 0.4440895182291657 0.14230317139214144 37.0 0.74 1.0 1.0323768449182518e+75
0.46 1688849860263936.0 1.0 0.31641083056549474 2.0 0.04 0.05405405405405406 1143699465267841.0 0.6772061224489795 0.21427535166811976 3.0 0.06 0.08108108108108109 921231064241713.1 0.5454783672112462 0.17259526322482036 4.0 0.08 0.10810810810810811 817080807439295.4 0.4838090268791571 0.1530824160299179 4.0 0.08 0.10810810810810811 766661090648206.4 0.4539545572916656 0.1436361385116474 37.0 0.74 1.0 1.1146537114897907e+75
0.47 1688849860263936.0 1.0 0.31248359856652763 2.0 0.04 0.05405405405405406 1157854209964019.0 0.6855874149659863 0.21423482256049464 3.0 0.06 0.08108108108108109 939823680906390.2 0.5564874078027949 0.17389318774717613 4.0 0.08 0.10810810810810811 834753799587885.2 0.49427354037109533 0.15445237457137773 4.0 0.08 0.10810810810810811 783321660490407.8 0.4638195963541656 0.14493601655442395 37.0 0.74 1.0 1.2016828014063267e+75
0.48 1688849860263936.0 1.0 0.3086526595341236 2.0 0.04 0.05405405405405406 1172008954660197.0 0.693968707482993 0.21419528719808406 3.0 0.06 0.08108108108108109 958416297571067.6 0.5674964483943439 0.17515928807308376 4.0 0.08 0.10810810810810811 852426791736475.2 0.5047380538630336 0.15578874269290305 4.0 0.08 0.10810810810810811 799982230332609.1 0.47368463541666556 0.14620402250180556 37.0 0.74 1.0 1.2936404706429728e+75
0.49 1688849860263936.0 1.0 0.30491451480691595 2.0 0.04 0.05405405405405406 1186163699356375.2 0.7023499999999999 0.21415670947463736 3.0 0.06 0.08108108108108109 977008914235744.9 0.5785054889858927 0.17639472048727112 4.0 0.08 0.10810810810810811 870099783885065.1 0.5152025673549717 0.15709274085231864 4.0 0.08 0.10810810810810811 816642800174810.5 0.4835496744791656 0.1474413143788569 37.0 0.74 1.0 1.3907062160073386e+75
0.5 1688849860263936.0 1.0 0.30126583318688643 2.0 0.04 0.05405405405405406 1200318444052553.5 0.7107312925170067 0.21411905501212877 3.0 0.06 0.08108108108108109 995601530900422.1 0.5895145295774415 0.17760058592892336 4.0 0.08 0.10810810810810811 887772776033655.0 0.5256670808469099 0.15836553109026272 4.0 0.08 0.10810810810810811 833303370017012.0 0.4934147135416656 0.1486489947817988 37.0 0.74 1.0 1.4930626751395313e+75
0.51 1688849860263936.0 1.0 0.29770344103830715 2.0 0.04 0.05405405405405406 1214473188748731.5 0.7191125850340135 0.21408229105857807 3.0 0.06 0.08108108108108109 1014194147565099.4 0.6005235701689904 0.17877793326391772 4.0 0.08 0.10810810810810811 905445768182244.9 0.5361315943388482 0.15960822048402887 4.0 0.08 0.10810810810810811 849963939859213.5 0.5032797526041657 0.14982811415516806 37.0 0.74 1.0 1.6008956265121558e+75
0.52 1688849860263936.0 1.0 0.2942243130809379 2.0 0.04 0.05405405405405406 1228627933444909.8 0.7274938775510204 0.2140463863930369 3.0 0.06 0.08108108108108109 1032786764229776.6 0.6115326107605392 0.1799277623276122 4.0 0.08 0.10810810810810811 923118760330834.8 0.5465961078307863 0.16082186435922735 4.0 0.08 0.10810810810810811 866624509701414.9 0.5131447916666657 0.15097967383918567 37.0 0.74 1.0 1.7143939894303161e+75
0.53 1688849860263936.0 1.0 0.29082556382134056 2.0 0.04 0.05405405405405406 1242782678141087.8 0.7358751700680272 0.21401131123715886 3.0 0.06 0.08108108108108109 1051379380894454.0 0.6225416513520882 0.18105102675673942 4.0 0.08 0.10810810810810811 940791752479424.8 0.5570606213227246 0.16200746927884765 4.0 0.08 0.10810810810810811 883285079543616.2 0.5230098307291656 0.15210462890591347 37.0 0.74 1.0 1.833749824031611e+75
0.54 1688849860263936.0 1.0 0.28750443957130245 2.0 0.04 0.05405405405405406 1256937422837265.8 0.7442564625850339 0.21397703717283018 3.0 0.06 0.08108108108108109 1069971997559131.2 0.633550691943637 0.1821486366272662 4.0 0.08 0.10810810810810811 958464744628014.8 0.5675251348146628 0.16316599582751748 4.0 0.08 0.10810810810810811 899945649385817.8 0.5328748697916658 0.1532038908010836 37.0 0.74 1.0 1.9591583312861393e+75
0.55 1688849860263936.0 1.0 0.28425831100696464 2.0 0.04 0.05405405405405406 1271092167533444.0 0.7526377551020408 0.2139435370653796 3.0 0.06 0.08108108108108109 1088564614223808.4 0.6445597325351857 0.18322146091355276 4.0 0.08 0.10810810810810811 976137736776604.6 0.577989648306601 0.16429836120714392 4.0 0.08 0.10810810810810811 916606219228019.1 0.5427399088541657 0.15427832980695907 37.0 0.74 1.0 2.0908178529964956e+75
0.56 1688849860263936.0 1.0 0.28108466622639916 2.0 0.04 0.05405405405405406 1285246912229622.0 0.7610190476190475 0.2139107849919321 3.0 0.06 0.08108108108108109 1107157230888485.6 0.6555687731267346 0.18427032978277816 4.0 0.08 0.10810810810810811 993810728925194.5 0.5884541617985392 0.16540544165867788 4.0 0.08 0.10810810810810811 933266789070220.6 0.5526049479166658 0.1553287773402127 37.0 0.74 1.0 2.2289298717977742e+75
0.57 1688849860263936.0 1.0 0.2779811042671095 2.0 0.04 0.05405405405405406 1299401656925800.0 0.7694003401360542 0.21387875617451 3.0 0.06 0.08108108108108109 1125749847553162.6 0.6665778137182833 0.185296036737364 4.0 0.08 0.10810810810810811 1011483721073784.1 0.5989186752904773 0.16648807472344127 4.0 0.08 0.10810810810810811 949927358912421.6 0.5624699869791655 0.15635602809757515 37.0 0.74 1.0 2.3736990111575615e+75
0.58 1688849860263936.0 1.0 0.27494532904829566 2.0 0.04 0.05405405405405406 1313556401621978.2 0.7777816326530611 0.21384742691751651 3.0 0.06 0.08108108108108109 1144342464217840.0 0.6775868543098321 0.1862993406170164 4.0 0.08 0.10810810810810811 1029156713222374.1 0.6093831887824155 0.1675470613562809 4.0 0.08 0.10810810810810811 966587928754623.1 0.5723350260416656 0.15736084206089063 37.0 0.74 1.0 2.525333035375953e+75
0.59 1688849860263936.0 1.0 0.2719751437057627 2.0 0.04 0.05405405405405406 1327711146318156.2 0.7861629251700678 0.21381677454927198 3.0 0.06 0.08108108108108109 1162935080882517.2 0.688595894901381 0.18728096747100137 4.0 0.08 0.10810810810810811 1046829705370964.1 0.6198477022743537 0.16858316790175418 4.0 0.08 0.10810810810810811 983248498596824.5 0.5822000651041656 0.15834394637220983 37.0 0.74 1.0 2.6840428495855296e+75
0.6 1688849860263936.0 1.0 0.2690684452900991 2.0 0.04 0.05405405405405406 1341865891014334.5 0.7945442176870747 0.21378677736729926 3.0 0.06 0.08108108108108109 1181527697547194.5 0.6996049354929298 0.18824161231036268 4.0 0.08 0.10810810810810811 1064502697519554.0 0.6303122157662919 0.16959712794359366 4.0 0.08 0.10810810810810811 999909068439025.9 0.5920651041666656 0.15930603708864527 37.0 0.74 1.0 2.8500424997513757e+75
0.61 1688849860263936.0 1.0 0.26622321980123503 2.0 0.04 0.05405405405405406 1356020635710512.5 0.8029255102040814 0.21375741458707997 3.0 0.06 0.08108108108108109 1200120314211871.8 0.7106139760844786 0.18918194074896774 4.0 0.08 0.10810810810810811 1082175689668143.9 0.6407767292582301 0.17058964403683027 4.0 0.08 0.10810810810810811 1016569638281227.4 0.6019301432291656 0.16024778082588706 37.0 0.74 1.0 3.023549172671071e+75
0.62 1688849860263936.0 1.0 0.26343753753474214 2.0 0.04 0.05405405405405406 1370175380406690.8 0.8113068027210883 0.2137286662940283 3.0 0.06 0.08108108108108109 1218712930876549.0 0.7216230166760275 0.19010259054152484 4.0 0.08 0.10810810810810811 1099848681816733.8 0.6512412427501683 0.17156138933116957 4.0 0.08 0.10810810810810811 1033230208123428.9 0.6117951822916657 0.16116981629853508 37.0 0.74 1.0 3.204783195974696e+75
0.63 1688849860263936.0 1.0 0.260709548717278 2.0 0.04 0.05405405405405406 1384330125102868.8 0.819688095238095 0.21370051339844892 3.0 0.06 0.08108108108108109 1237305547541226.2 0.7326320572675763 0.19100417302604075 4.0 0.08 0.10810810810810811 1117521673965323.8 0.6617057562421066 0.17251300909350473 4.0 0.08 0.10810810810810811 1049890777965630.1 0.6216602213541657 0.16207275576472763 37.0 0.74 1.0 3.3939680381248243e+75
0.64 1688849860263936.0 1.0 0.2580374794104296 2.0 0.04 0.05405405405405406 1398484869799047.0 0.828069387755102 0.21367293759326414 3.0 0.06 0.08108108108108109 1255898164205903.5 0.7436410978591251 0.19188727447757326 4.0 0.08 0.10810810810810811 1135194666113913.5 0.6721702697340447 0.17344512213680144 4.0 0.08 0.10810810810810811 1066551347807831.6 0.6315252604166657 0.16295718638193155 37.0 0.74 1.0 3.5913303084165313e+75
0.65 1688849860263936.0 1.0 0.25541962766389664 2.0 0.04 0.05405405405405406 1412639614495225.0 0.8364506802721087 0.21364592131431506 3.0 0.06 0.08108108108108109 1274490780870580.8 0.754650138450674 0.1927524573795792 4.0 0.08 0.10810810810810811 1152867658262503.5 0.6826347832259829 0.17435832216200534 4.0 0.08 0.10810810810810811 1083211917650033.1 0.6413902994791657 0.16382367148020366 37.0 0.74 1.0 3.797099756977387e+75
0.66 1688849860263936.0 1.0 0.2528543599004836 2.0 0.04 0.05405405405405406 1426794359191403.0 0.8448319727891155 0.21361944770305458 3.0 0.06 0.08108108108108109 1293083397535258.2 0.765659179042223 0.19360026161865107 4.0 0.08 0.10810810810810811 1170540650411093.5 0.6930992967179211 0.17525317901908533 4.0 0.08 0.10810810810810811 1099872487492234.5 0.6512553385416657 0.16467275175872564 37.0 0.74 1.0 4.011509274767463e+75
0.67 1970324836974592.0 1.0 0.2884086104211336 3.0 0.06 0.08333333333333333 1338464244379334.0 0.6793114613702623 0.19591927461694694 3.0 0.06 0.08333333333333333 1275313515338976.5 0.6472605386719906 0.18667551253882322 4.0 0.08 0.1111111111111111 1161296762328888.5 0.5893935560960823 0.16998617650484157 4.0 0.08 0.1111111111111111 1086313584976407.9 0.5513373046874992 0.1590104259182548 36.0 0.72 1.0 4.24287262447965e+75
0.68 1970324836974592.0 1.0 0.2855514332437741 3.0 0.06 0.08333333333333333 1354765343480192.5 0.6875847667638484 0.19634081562600303 3.0 0.06 0.08333333333333333 1293855726779359.8 0.6566712769890565 0.18751342431424442 4.0 0.08 0.1111111111111111 1178598779911378.0 0.5981748581726762 0.17080968808159896 4.0 0.08 0.1111111111111111 1102525169245406.9 0.5595651785714277 0.15978463873437956 36.0 0.72 1.0 4.487890607737016e+75
0.69 1970324836974592.0 1.0 0.2827503111320653 3.0 0.06 0.08333333333333333 1371066442581050.8 0.6958580721574343 0.19675408640627368 3.0 0.06 0.08333333333333333 1312397938219743.2 0.6660820153061223 0.18833489706727916 4.0 0.08 0.1111111111111111 1195900797493867.5 0.6069561602492701 0.17161704315400478 4.0 0.08 0.1111111111111111 1118736753514405.8 0.5677930524553563 0.16054366224037703 36.0 0.72 1.0 4.743347411139478e+75
0.7 1970324836974592.0 1.0 0.28000361049114963 3.0 0.06 0.08333333333333333 1387367541681909.0 0.7041313775510203 0.1971593279743925 3.0 0.06 0.08333333333333333 1330940149660126.8 0.6754927536231883 0.18914040987510133 4.0 0.08 0.1111111111111111 1213202815076357.2 0.6157374623258641 0.17240871256590018 4.0 0.08 0.1111111111111111 1134948337783404.8 0.5760209263392848 0.1612879390934563 36.0 0.72 1.0 5.009534714031005e+75
0.71 1970324836974592.0 1.0 0.2773097605919209 3.0 0.06 0.08333333333333333 1403668640782767.2 0.7124046829446062 0.19755677207193212 3.0 0.06 0.08333333333333333 1349482361100510.5 0.6849034919402543 0.1899304233785226 4.0 0.08 0.1111111111111111 1230504832658847.0 0.6245187644024581 0.17318514904160795 4.0 0.08 0.1111111111111111 1151159922052403.8 0.5842488002232133 0.16201789491601634 36.0 0.72 1.0 5.286748204881488e+75
0.72 1970324836974592.0 1.0 0.274667250575757 3.0 0.06 0.08333333333333333 1419969739883625.8 0.7206779883381923 0.19794664160731876 3.0 0.06 0.08333333333333333 1368024572540894.0 0.6943142302573203 0.19070538066040124 4.0 0.08 0.1111111111111111 1247806850241336.8 0.6333000664790521 0.1739467880492454 4.0 0.08 0.1111111111111111 1167371506321403.0 0.592476674107142 0.1627339391072775 36.0 0.72 1.0 5.575287581286742e+75
0.73 1970324836974592.0 1.0 0.27207462662888887 3.0 0.06 0.08333333333333333 1436270838984484.0 0.7289512937317782 0.1983291510727191 3.0 0.06 0.08333333333333333 1386566783981277.2 0.7037249685743862 0.1914657080743027 4.0 0.08 0.1111111111111111 1265108867823826.2 0.642081368555646 0.1746940486151434 4.0 0.08 0.1111111111111111 1183583090590402.2 0.6007045479910706 0.163436465608946 36.0 0.72 1.0 5.8754565499685064e+75
0.74 1970324836974592.0 1.0 0.2695304893153025 3.0 0.06 0.08333333333333333 1452571938085342.5 0.7372245991253644 0.1987045069375372 3.0 0.06 0.08333333333333333 1405108995421661.0 0.7131357068914522 0.19221181602666726 4.0 0.08 0.1111111111111111 1282410885406316.0 0.6508626706322401 0.17542733409257225 4.0 0.08 0.1111111111111111 1199794674859401.2 0.6089324218749992 0.16412585362792076 36.0 0.72 1.0 6.187562826774455e+75
0.75 1970324836974592.0 1.0 0.26703349105789326 3.0 0.06 0.08333333333333333 1468873037186200.8 0.7454979045189504 0.19907290802003927 3.0 0.06 0.08333333333333333 1423651206862044.5 0.7225464452085182 0.1929440997155014 4.0 0.08 0.1111111111111111 1299712902988805.5 0.659643972708834 0.1761470328877376 4.0 0.08 0.1111111111111111 1216006259128400.2 0.6171602957589277 0.1648024683188284 36.0 0.72 1.0 6.511918136678176e+75
0.76 1970324836974592.0 1.0 0.2645823337583456 3.0 0.06 0.08333333333333333 1485174136287059.2 0.7537712099125364 0.1994345458385107 3.0 0.06 0.08333333333333333 1442193418302428.2 0.7319571835255843 0.19366293982838476 4.0 0.08 0.1111111111111111 1317014920571295.2 0.668425274785428 0.17685351914579198 4.0 0.08 0.1111111111111111 1232217843397399.2 0.6253881696428563 0.16546666142896707 36.0 0.72 1.0 6.848838213779193e+75
0.77 1970324836974592.0 1.0 0.26217576654690683 3.0 0.06 0.08333333333333333 1501475235387917.5 0.7620445153061224 0.19978960494324868 3.0 0.06 0.08333333333333333 1460735629742811.8 0.7413679218426502 0.1943687032023841 4.0 0.08 0.1111111111111111 1334316938153785.0 0.677206576862022 0.17754715339940738 4.0 0.08 0.1111111111111111 1248429427666398.5 0.6336160435267849 0.1661187719080531 36.0 0.72 1.0 7.19864280130295e+75
0.78 1970324836974592.0 1.0 0.25981258365385823 3.0 0.06 0.08333333333333333 1517776334488776.0 0.7703178206997084 0.20013826323060077 3.0 0.06 0.08333333333333333 1479277841183195.0 0.750778660159716 0.1950617434482778 4.0 0.08 0.1111111111111111 1351618955736274.5 0.6859878789386159 0.17822828318227193 4.0 0.08 0.1111111111111111 1264641011935397.8 0.6418439174107136 0.1667591264849911 36.0 0.72 1.0 7.561655651600812e+75
0.79 1970324836974592.0 1.0 0.25749162239507434 3.0 0.06 0.08333333333333333 1534077433589634.2 0.7785911260932944 0.2004806922401703 3.0 0.06 0.08333333333333333 1497820052623578.8 0.760189398476782 0.19574240154132228 4.0 0.08 0.1111111111111111 1368920973318764.2 0.6947691810152099 0.1788972436097035 4.0 0.08 0.1111111111111111 1280852596204396.8 0.6500717912946421 0.16738804021372958 36.0 0.72 1.0 7.938204526150081e+75
0.8 1970324836974592.0 1.0 0.2552117612645977 3.0 0.06 0.08333333333333333 1550378532690492.8 0.7868644314868805 0.20081705743623313 3.0 0.06 0.08333333333333333 1516362264063962.2 0.769600136793848 0.19641100638063327 4.0 0.08 0.1111111111111111 1386222990901254.0 0.7035504830918039 0.17955435792841784 4.0 0.08 0.1111111111111111 1297064180473395.8 0.6582996651785706 0.168005816990118 36.0 0.72 1.0 8.328621195553974e+75
0.81 1970324836974592.0 1.0 0.2529719181276569 3.0 0.06 0.08333333333333333 1566679631791351.0 0.7951377368804664 0.20114751847433573 3.0 0.06 0.08333333333333333 1534904475504346.0 0.779010875110914 0.1970678753191125 4.0 0.08 0.1111111111111111 1403525008483743.8 0.7123317851683979 0.18019993803734763 4.0 0.08 0.1111111111111111 1313275764742394.8 0.6665275390624992 0.1686127500415472 36.0 0.72 1.0 8.73324143954164e+75
0.82 1970324836974592.0 1.0 0.25077104850800896 3.0 0.06 0.08333333333333333 1582980730892209.2 0.8034110422740524 0.20147222945397641 3.0 0.06 0.08333333333333333 1553446686944729.2 0.7884216134279799 0.19771331466571063 4.0 0.08 0.1111111111111111 1420827026066233.2 0.7211130872449918 0.18083428498127394 4.0 0.08 0.1111111111111111 1329487349011393.5 0.6747554129464276 0.16920912239103023 36.0 0.72 1.0 9.152405046968146e+75
0.83 1970324836974592.0 1.0 0.24860814396391187 3.0 0.06 0.08333333333333333 1599281829993067.5 0.8116843476676383 0.20179133915821013 3.0 0.06 0.08333333333333333 1571988898385112.5 0.7978323517450457 0.19834762016169868 4.0 0.08 0.1111111111111111 1438129043648722.8 0.7298943893215857 0.18145768941891233 4.0 0.08 0.1111111111111111 1345698933280392.8 0.6829832868303563 0.16979520729726694 36.0 0.72 1.0 9.586455815814497e+75
0.84 1970324836974592.0 1.0 0.24648223054742288 3.0 0.06 0.08333333333333333 1615582929093926.0 0.8199576530612244 0.2021049912809605 3.0 0.06 0.08333333333333333 1590531109825496.2 0.8072430900621118 0.19897107743250347 4.0 0.08 0.1111111111111111 1455431061231212.5 0.7386756913981797 0.18207043206698312 4.0 0.08 0.1111111111111111 1361910517549392.0 0.6912111607142849 0.17037126867213015 36.0 0.72 1.0 1.003574155318762e+76
0.85 1970324836974592.0 1.0 0.2443923673420749 3.0 0.06 0.08333333333333333 1631884028194784.2 0.8282309584548103 0.20241332464276676 3.0 0.06 0.08333333333333333 1609073321265879.8 0.8166538283791777 0.19958396241655577 4.0 0.08 0.1111111111111111 1472733078813702.2 0.7474569934747738 0.18267278412168977 4.0 0.08 0.1111111111111111 1378122101818391.0 0.6994390345982134 0.17093756147691283 36.0 0.72 1.0 1.0500614075320353e+76
0.86 1970324836974592.0 1.0 0.24233764507432073 3.0 0.06 0.08333333333333333 1648185127295642.5 0.8365042638483963 0.2027164733956486 3.0 0.06 0.08333333333333333 1627615532706263.5 0.8260645666962437 0.2001865417725069 4.0 0.08 0.1111111111111111 1490035096396192.0 0.7562382955513678 0.18326500765893664 4.0 0.08 0.1111111111111111 1394333686087390.0 0.707666908482142 0.17149433209858714 36.0 0.72 1.0 1.0981429207571478e+76
0.87 1970324836974592.0 1.0 0.24031718479443823 3.0 0.06 0.08333333333333333 1664486226396501.0 0.8447775692419823 0.2030145672177218 3.0 0.06 0.08333333333333333 1646157744146647.0 0.8354753050133097 0.2007790732660732 4.0 0.08 0.1111111111111111 1507337113978681.8 0.7650195976279618 0.18384735601452565 4.0 0.08 0.1111111111111111 1410545270356389.0 0.7158947823660705 0.1720418187072411 36.0 0.72 1.0 1.1478546784425692e+76
0.88 1970324836974592.0 1.0 0.23833013662287655 3.0 0.06 0.08333333333333333 1680787325497359.5 0.8530508746355684 0.20330773149815937 3.0 0.06 0.08333333333333333 1664699955587030.2 0.8448860433303755 0.20136180613769 4.0 0.08 0.1111111111111111 1524639131561171.2 0.7738008997045557 0.18442007414549155 4.0 0.08 0.1111111111111111 1426756854625388.2 0.7241226562499993 0.17258025159578258 36.0 0.72 1.0 1.1992330649493619e+76
0.89 1970324836974592.0 1.0 0.2363756785582872 3.0 0.06 0.08333333333333333 1697088424598218.0 0.8613241800291546 0.20359608751305172 3.0 0.06 0.08333333333333333 1683242167027414.0 0.8542967816474416 0.20193498145207492 4.0 0.08 0.1111111111111111 1541941149143661.0 0.7825822017811497 0.18498339897365768 4.0 0.08 0.1111111111111111 1442968438894387.5 0.7323505301339279 0.17310985350292857 36.0 0.72 1.0 1.2523148655511818e+76
0.9 1970324836974592.0 1.0 0.23445301534372726 3.0 0.06 0.08333333333333333 1713389523699076.2 0.8695974854227405 0.20387975259268443 3.0 0.06 0.08333333333333333 1701784378467797.5 0.8637075199645076 0.2024988324307313 4.0 0.08 0.1111111111111111 1559243166726150.8 0.7913635038577437 0.18553755971242536 4.0 0.08 0.1111111111111111 1459180023163386.5 0.7405784040178565 0.17363083992043155 36.0 0.72 1.0 1.3071372664342758e+76
0.91 1970324836974592.0 1.0 0.23256137738774973 3.0 0.06 0.08333333333333333 1729690622799934.8 0.8778707908163266 0.204158840280718 3.0 0.06 0.08333333333333333 1720326589908181.0 0.8731182582815735 0.20305358476835575 4.0 0.08 0.1111111111111111 1576545184308640.5 0.8001448059343377 0.18608277817774327 4.0 0.08 0.1111111111111111 1475391607432385.5 0.748806277901785 0.1741434193854332 36.0 0.72 1.0 1.363737854697484e+76
0.92 1970324836974592.0 1.0 0.2307000197373051 3.0 0.06 0.08333333333333333 1745991721900793.0 0.8861440962099125 0.20443346048572322 3.0 0.06 0.08333333333333333 1738868801348564.8 0.8825289965986396 0.20359945693405024 4.0 0.08 0.1111111111111111 1593847201891130.2 0.8089261080109317 0.18661926908414336 4.0 0.08 0.1111111111111111 1491603191701384.5 0.7570341517857135 0.17464779375877815 36.0 0.72 1.0 1.42215461835224e+76
0.93 1970324836974592.0 1.0 0.2288682210995757 3.0 0.06 0.08333333333333333 1762292821001651.5 0.8944174016034986 0.2047037196254975 3.0 0.06 0.08333333333333333 1757411012788948.0 0.8919397349157053 0.2041366604581846 4.0 0.08 0.1111111111111111 1611149219473619.8 0.8177074100875256 0.18714724032667324 4.0 0.08 0.1111111111111111 1507814775970383.8 0.7652620256696422 0.17514415849006884 36.0 0.72 1.0 1.4824259463225684e+76
0.94 1970324836974592.0 1.0 0.22706528291004344 3.0 0.06 0.08333333333333333 1778593920102509.5 0.9026907069970844 0.20496972076456008 3.0 0.06 0.08333333333333333 1775953224229331.5 0.9013504732327713 0.20466540020570076 4.0 0.08 0.1111111111111111 1628451237056109.2 0.8264887121641195 0.18766689324950325 4.0 0.08 0.1111111111111111 1524026360239382.5 0.7734898995535706 0.1756327028701926 36.0 0.72 1.0 1.5445906284450863e+76
0.95 1970324836974592.0 1.0 0.22529052844426128 3.0 0.06 0.08333333333333333 1794895019203368.0 0.9109640123906705 0.20523156374519871 3.0 0.06 0.08333333333333333 1794495435669715.0 0.9107612115498372 0.20518587463659846 4.0 0.08 0.1111111111111111 1645753254638599.0 0.8352700142407136 0.18817842290193598 4.0 0.08 0.1111111111111111 1540237944508381.5 0.7817177734374992 0.17611361027200548 36.0 0.72 1.0 1.6086878554690066e+76
0.96 1970324836974592.0 1.0 0.2235433019709575 3.0 0.06 0.08333333333333333 1811196118304226.2 0.9192373177842564 0.20548934531241908 3.0 0.06 0.08333333333333333 1813037647110098.5 0.9201719498669032 0.20569827605430194 4.0 0.08 0.1111111111111111 1663055272221088.8 0.8440513163173076 0.18868201828250405 4.0 0.08 0.1111111111111111 1556449528777380.5 0.7899456473214277 0.17658705837981742 36.0 0.72 1.0 1.6747572190561304e+76
0.97 1970324836974592.0 1.0 0.2218229679442437 3.0 0.06 0.08333333333333333 1827497217405084.8 0.9275106231778425 0.20574315923312403 3.0 0.06 0.08333333333333333 1831579858550482.2 0.9295826881839693 0.2062027908425565 4.0 0.08 0.1111111111111111 1680357289803578.5 0.8528326183939016 0.18917786257179584 4.0 0.08 0.1111111111111111 1572661113046379.8 0.7981735212053563 0.17705321940827987 36.0 0.72 1.0 1.7428387117808547e+76
0.98 1970324836974592.0 1.0 0.2201289102328381 3.0 0.06 0.08333333333333333 1843798316505943.0 0.9357839285714284 0.20599309640983254 3.0 0.06 0.08333333333333333 1850122069990865.5 0.9389934265010351 0.20669959969147142 4.0 0.08 0.1111111111111111 1697659307386068.0 0.8616139204704955 0.18966613335461338 4.0 0.08 0.1111111111111111 1588872697315379.0 0.806401395089285 0.17751226031124462 36.0 0.72 1.0 1.8129727271301657e+76
0.99 1970324836974592.0 1.0 0.21846053138433918 3.0 0.06 0.08333333333333333 1860099415606801.5 0.9440572339650145 0.2062392449892265 3.0 0.06 0.08333333333333333 1868664281431249.2 0.9484041648181012 0.2071888778132828 4.0 0.08 0.1111111111111111 1714961324968557.8 0.8703952225470895 0.19014700283202735 4.0 0.08 0.1111111111111111 1605084281584378.0 0.8146292689732135 0.177964342981124 36.0 0.72 1.0 1.8852000595036456e+76
1.0 1970324836974592.0 1.0 0.21681725192270532 3.0 0.06 0.08333333333333333 1876400514707659.8 0.9523305393586005 0.2064816904657995 3.0 0.06 0.08333333333333333 1887206492871632.8 0.9578149031351672 0.2076707951483791 4.0 0.08 0.1111111111111111 1732263342551047.5 0.8791765246236835 0.1906206380238617 4.0 0.08 0.1111111111111111 1621295865853377.0 0.8228571428571421 0.17840962443925448 36.0 0.72 1.0 1.9595619042134666e+76


==> Data/5_50_Lexicographic_utilitarian_alpha.txt <==
alpha U0 U/Umax0 U/Su0 Nb0 Nb/m0 Nb/Nm0 U1 U/Umax1 U/Su1 Nb1 Nb/m1 Nb/Nm1 U2 U/Umax2 U/Su2 Nb2 Nb/m2 Nb/Nm2 U3 U/Umax3 U/Su3 Nb3 Nb/m3 Nb/Nm3 U4 U/Umax4 U/Su4 Nb4 Nb/m4 Nb/Nm4 SW
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 2251799813685246.0 1.0 1.0 50.0 1.0 1.0 2251799813685246.0
0.01 1970324836974592.0 1.0 0.8492160413199522 3.0 0.06 0.08571428571428572 281248217022785.53 0.142742055393586 0.12121884321121444 4.0 0.08 0.11428571428571428 34816702065091.17 0.017670539096767295 0.015006105259746164 4.0 0.08 0.11428571428571428 17948734956191.383 0.009109530885146547 0.007735959756565992 4.0 0.08 0.11428571428571428 15830630977763.38 0.008034528459820415 0.006823050452521186 35.0 0.7 1.0 2320169121996423.5
0.02 1970324836974591.8 1.0 0.824908158049125 3.0 0.06 0.08571428571428572 298613643379331.06 0.1515555393586006 0.12501940081444488 4.0 0.08 0.11428571428571428 53140729713542.34 0.026970542479248877 0.02224822051814287 4.0 0.08 0.11428571428571428 34866677761342.76 0.01769590328815024 0.014597494986443468 4.0 0.08 0.11428571428571428 31592542478792.76 0.01603417968749899 0.013226725631843487 35.0 0.7 1.0 2388538430307600.5
0.03 1970324836974592.0 1.0 0.801953124248071 3.0 0.06 0.08571428571428572 315979069735876.56 0.16036902332361516 0.12860843928698493 4.0 0.08 0.11428571428571428 71464757361993.52 0.03627054586173045 0.02908727757199768 4.0 0.08 0.11428571428571428 51784620566494.13 0.026282275691153923 0.021077153102870016 4.0 0.08 0.11428571428571428 47354453979822.13 0.024033830915177558 0.01927400579007652 35.0 0.7 1.0 2456907738618778.5
0.04 1970324836974592.0 1.0 0.7802410588453915 3.0 0.06 0.08571428571428572 333344496092422.06 0.1691825072886297 0.13200313862499863 4.0 0.08 0.11428571428571428 89788785010444.69 0.045570549244212034 0.035556013594470054 4.0 0.08 0.11428571428571428 68702563371645.52 0.034868648094157614 0.027205950909492883 4.0 0.08 0.11428571428571428 63116365480851.52 0.03203348214285614 0.024993838025647017 35.0 0.7 1.0 2525277046929956.0
0.05 1970324836974591.8 1.0 0.7596736667637979 3.0 0.06 0.08571428571428572 350709922448967.6 0.17799599125364432 0.1352188673449129 4.0 0.08 0.11428571428571428 108112812658895.86 0.05487055262669362 0.04168371391127628 4.0 0.08 0.11428571428571428 85620506176796.9 0.043455020497161316 0.03301163476037453 4.0 0.08 0.11428571428571428 78878276981880.9 0.04003313337053472 0.03041211721963827 35.0 0.7 1.0 2593646355241133.0
0.06 1970324836974592.0 1.0 0.7401627510881373 3.0 0.06 0.08571428571428572 368075348805513.1 0.18680947521865887 0.13826941510717378 4.0 0.08 0.11428571428571428 126436840307347.02 0.06417055600917518 0.04749665527460651 4.0 0.08 0.11428571428571428 102538448981948.27 0.05204139290016498 0.038519100539444774 4.0 0.08 0.11428571428571428 94640188482910.27 0.04803278459821327 0.03555207799063745 35.0 0.7 1.0 2662015663552311.0
0.07 1970324836974592.0 1.0 0.7216289487668274 3.0 0.06 0.08571428571428572 385440775162058.7 0.19562295918367348 0.14116719039037026 4.0 0.08 0.11428571428571428 144760867955798.2 0.07347055939165677 0.053018482539112025 4.0 0.08 0.11428571428571428 119456391787099.67 0.06062776530316869 0.04375075054180755 4.0 0.08 0.11428571428571428 110402099983939.69 0.05603243582589187 0.040434627761883064 35.0 0.7 1.0 2730384971863488.0
0.08 1970324836974592.0 1.0 0.7040006516226309 3.0 0.06 0.08571428571428572 402806201518604.25 0.20443644314868806 0.14392338919208936 4.0 0.08 0.11428571428571428 163084895604249.38 0.08277056277413834 0.05827053012816528 4.0 0.08 0.11428571428571428 136374334592251.05 0.06921413770617238 0.048726798046643864 4.0 0.08 0.11428571428571428 126164011484969.05 0.06403208705357043 0.04507863101047062 35.0 0.7 1.0 2798754280174666.0
0.09 1970324836974592.0 1.0 0.6872130817406236 3.0 0.06 0.08571428571428572 420171627875149.75 0.21324992711370264 0.14654813959277094 4.0 0.08 0.11428571428571428 181408923252700.53 0.09207056615661992 0.06327209750609473 4.0 0.08 0.11428571428571428 153292277397402.4 0.07780051010917606 0.05346552831311942 4.0 0.08 0.11428571428571428 141925922985998.4 0.072031738281249 0.04950115284739117 35.0 0.7 1.0 2867123588485843.0
0.1 1970324836974592.0 1.0 0.6712074960646152 3.0 0.06 0.08571428571428572 437537054231695.25 0.2220634110787172 0.14905062611771308 4.0 0.08 0.11428571428571428 199732950901151.72 0.10137056953910151 0.06804068615498428 4.0 0.08 0.11428571428571428 170210220202553.8 0.08638688251217976 0.05798352310382827 4.0 0.08 0.11428571428571428 157687834487027.8 0.08003138950892759 0.0537176685588592 35.0 0.7 1.0 2935492896797020.5
0.11 1970324836974592.0 1.0 0.6559304996161173 3.0 0.06 0.08571428571428572 454902480588240.75 0.23087689504373174 0.15143919711585282 4.0 0.08 0.11428571428571428 218056978549602.88 0.11067057292158308 0.07259220418925592 4.0 0.08 0.11428571428571428 187128163007705.2 0.09497325491518345 0.06229585454668514 4.0 0.08 0.11428571428571428 173449745988057.2 0.08803104073660616 0.05774224453208884 35.0 0.7 1.0 3003862205108198.0
0.12 1970324836974592.0 1.0 0.6413334504148851 3.0 0.06 0.08571428571428572 472267906944786.25 0.23969037900874632 0.1537214578009308 4.0 0.08 0.11428571428571428 236381006198054.03 0.11997057630406464 0.07694114364934802 4.0 0.08 0.11428571428571428 204046105812856.53 0.10355962731818712 0.06641625311165253 4.0 0.08 0.11428571428571428 189211657489086.53 0.09603069196428471 0.06158769502318369 35.0 0.7 1.0 3072231513419375.5
0.13 1970324836974592.0 1.0 0.6273719421269499 3.0 0.06 0.08571428571428572 489633333301331.9 0.24850386297376095 0.15590435113989784 4.0 0.08 0.11428571428571428 254705033846505.22 0.12927057968654623 0.08110073463782516 4.0 0.08 0.11428571428571428 220964048618007.97 0.11214599972119084 0.07035725364685189 4.0 0.08 0.11428571428571428 204973568990115.97 0.10403034319196332 0.06526571844847515 35.0 0.7 1.0 3140600821730553.0
0.14 1970324836974592.0 1.0 0.6140053528478836 3.0 0.06 0.08571428571428572 506998759657877.4 0.2573173469387755 0.15799422840102414 4.0 0.08 0.11428571428571428 273029061494956.4 0.13857058306902784 0.0850830797516354 4.0 0.08 0.11428571428571428 237881991423159.34 0.12073237212419452 0.07413032274627804 4.0 0.08 0.11428571428571428 220735480491145.38 0.1120299944196419 0.06878701625317865 35.0 0.7 1.0 3208970130041730.5
0.15 1970324836974592.0 1.0 0.6011964503636579 3.0 0.06 0.08571428571428572 524364186014422.9 0.2661308309037901 0.15999691087168944 4.0 0.08 0.11428571428571428 291353089143407.5 0.14787058645150936 0.08889927168783983 4.0 0.08 0.11428571428571428 254799934228310.7 0.1293187445271982 0.07774597017523625 4.0 0.08 0.11428571428571428 236497391992174.72 0.12002964564732045 0.07216139690157673 35.0 0.7 1.0 3277339438352908.0
0.16 1970324836974592.0 1.0 0.5889110458102933 3.0 0.06 0.08571428571428572 541729612370968.4 0.2749443148688046 0.16191774400898232 4.0 0.08 0.11428571428571428 309677116791858.75 0.157170589833991 0.09255949642975629 4.0 0.08 0.11428571428571428 271717877033462.1 0.13790511693020188 0.08121384663395598 4.0 0.08 0.11428571428571428 252259303493204.1 0.12802929687499903 0.0753978671170122 35.0 0.7 1.0 3345708746664085.5
0.17 1970324836974592.0 1.0 0.5771176889477614 3.0 0.06 0.08571428571428572 559095038727513.94 0.28375779883381924 0.16376164508387753 4.0 0.08 0.11428571428571428 328001144440309.9 0.16647059321647253 0.09607312403485352 4.0 0.08 0.11428571428571428 288635819838613.44 0.14649148933320558 0.08454282977449523 4.0 0.08 0.11428571428571428 268021214994233.5 0.1360289481026776 0.07850471215901227 35.0 0.7 1.0 3414078054975263.0
0.18 1970324836974592.0 1.0 0.5657873993291791 3.0 0.06 0.08571428571428572 576460465084059.5 0.2925712827988338 0.16553314521315396 4.0 0.08 0.11428571428571428 346325172088761.06 0.17577059659895414 0.0994487887282605 4.0 0.08 0.11428571428571428 305553762643764.8 0.15507786173620924 0.08774110008525984 4.0 0.08 0.11428571428571428 283783126495262.8 0.14402859933035614 0.08148956664414654 35.0 0.7 1.0 3482447363286440.0
0.19 1970324836974592.0 1.0 0.5548934285272703 3.0 0.06 0.08571428571428572 593825891440605.0 0.3013847667638484 0.1672364265354835 4.0 0.08 0.11428571428571428 364649199737212.2 0.18507059998143569 0.1026944597432978 4.0 0.08 0.11428571428571428 322471705448916.2 0.16366423413921294 0.09081620800879778 4.0 0.08 0.11428571428571428 299545037996292.25 0.15202825055803476 0.0843594771851508 35.0 0.7 1.0 3550816671597618.0
0.2 1970324836974592.2 1.0 0.544411049311217 3.0 0.06 0.08571428571428572 611191317797150.5 0.3101982507288629 0.16887535517380423 4.0 0.08 0.11428571428571428 382973227385663.44 0.1943706033639173 0.10581750413260456 4.0 0.08 0.11428571428571428 339389648254067.6 0.17225060654221663 0.09377513345214172 4.0 0.08 0.11428571428571428 315306949497321.6 0.1600279017857133 0.08712095793023254 35.0 0.7 1.0 3619185979908795.5
0.21 1970324836974592.0 1.0 0.5343173682761762 3.0 0.06 0.08571428571428572 628556744153696.0 0.3190117346938775 0.17045351053085037 4.0 0.08 0.11428571428571428 401297255034114.56 0.20367060674639886 0.10882474259194785 4.0 0.08 0.11428571428571428 356307591059219.0 0.18083697894522036 0.09662433867702441 4.0 0.08 0.11428571428571428 331068860998351.0 0.1680275530133919 0.08978003992400123 35.0 0.7 1.0 3687555288219972.5
0.22 1970324836974592.0 1.0 0.5245911589370884 3.0 0.06 0.08571428571428572 645922170510241.6 0.32782521865889214 0.17197421138507263 4.0 0.08 0.11428571428571428 419621282682565.75 0.21297061012888044 0.1117224991870482 4.0 0.08 0.11428571428571428 373225533864370.4 0.18942335134822402 0.09936981541351213 4.0 0.08 0.11428571428571428 346830772499380.4 0.17602720424107046 0.0923423150772787 35.0 0.7 1.0 3755924596531150.0
0.23 1970324836974592.2 1.0 0.5152127127258089 3.0 0.06 0.08571428571428572 663287596866787.1 0.33663870262390666 0.17344053918735983 4.0 0.08 0.11428571428571428 437945310331016.94 0.22227061351136201 0.11451664574641865 4.0 0.08 0.11428571428571428 390143476669521.75 0.1980097237512277 0.10201712691995805 4.0 0.08 0.11428571428571428 362592684000409.8 0.18402685546874906 0.09481297542045455 35.0 0.7 1.0 3824293904842328.0
0.24 1970324836974592.0 1.0 0.5061637056904295 3.0 0.06 0.08571428571428572 680653023223332.6 0.34545218658892124 0.17485535890271006 4.0 0.08 0.11428571428571428 456269337979468.06 0.2315706168938436 0.11721264157600664 4.0 0.08 0.11428571428571428 407061419474673.06 0.20659609615423138 0.10457144561060204 4.0 0.08 0.11428571428571428 378354595501439.06 0.19202650669642757 0.09719684822025185 35.0 0.7 1.0 3892663213153505.0
0.25 1970324836974592.0 1.0 0.4974270789995987 3.0 0.06 0.08571428571428572 698018449579878.1 0.3542656705539358 0.17622133769347845 4.0 0.08 0.11428571428571428 474593365627919.25 0.24087062027632516 0.11981556906087394 4.0 0.08 0.11428571428571428 423979362279824.5 0.21518246855723508 0.10703758678634845 4.0 0.08 0.11428571428571428 394116507002468.5 0.2000261579241062 0.09949842745970057 35.0 0.7 1.0 3961032521464682.5
0.26 1970324836974592.0 1.0 0.48898693161217766 3.0 0.06 0.08571428571428572 715383875936423.6 0.3630791545189504 0.17754096170056527 4.0 0.08 0.11428571428571428 492917393276370.44 0.25017062365880677 0.12233016564242477 4.0 0.08 0.11428571428571428 440897305084975.94 0.2237688409602388 0.10942003893156055 4.0 0.08 0.11428571428571428 409878418503497.94 0.20802580915178479 0.1017219021132717 35.0 0.7 1.0 4029401829775860.0
0.27 1970324836974592.0 1.0 0.48082842369142137 3.0 0.06 0.08571428571428572 732749302292969.2 0.37189263848396503 0.17881655114468853 4.0 0.08 0.11428571428571428 511241420924821.6 0.25947062704128837 0.12476085259448737 4.0 0.08 0.11428571428571428 457815247890127.25 0.23235521336324247 0.11172299097793176 4.0 0.08 0.11428571428571428 425640330004527.3 0.21602546037946335 0.10387118159147096 35.0 0.7 1.0 4097771138087037.0
0.28 1970324836974592.0 1.0 0.4729376895294089 3.0 0.06 0.08571428571428572 750114728649514.8 0.38070612244897956 0.18005027394072062 4.0 0.08 0.11428571428571428 529565448573272.8 0.2687706304237699 0.1271117609659804 4.0 0.08 0.11428571428571428 474733190695278.7 0.2409415857662462 0.11395035688384038 4.0 0.08 0.11428571428571428 441402241505556.75 0.22402511160714195 0.10594991868004967 35.0 0.7 1.0 4166140446398215.0
0.29 1970324836974592.0 1.0 0.46530175890687314 3.0 0.06 0.08571428571428572 767480155006060.1 0.3895196064139941 0.1812441579931444 4.0 0.08 0.11428571428571428 547889476221723.9 0.27807063380625147 0.1293867550103978 4.0 0.08 0.11428571428571428 491651133500429.94 0.2495279581692498 0.1161057978325926 4.0 0.08 0.11428571428571428 457164153006586.0 0.23202476283482046 0.10796153025699205 35.0 0.7 1.0 4234509754709392.0
0.3 1970324836974592.0 1.0 0.4579084859502064 3.0 0.06 0.08571428571428572 784845581362605.8 0.3983330903790087 0.1824001023193186 4.0 0.08 0.11428571428571428 566213503870175.0 0.287370637188733 0.13158945338163883 4.0 0.08 0.11428571428571428 508569076305581.4 0.2581143305722535 0.11819274231439168 4.0 0.08 0.11428571428571428 472926064507615.44 0.24002441406249905 0.10990921603444438 35.0 0.7 1.0 4302879063020569.5
0.31 1970324836974592.0 1.0 0.4507464846648171 3.0 0.06 0.08571428571428572 802211007719151.2 0.4071465743440233 0.18351988712889108 4.0 0.08 0.11428571428571428 584537531518626.2 0.2966706405712146 0.13372324834073446 4.0 0.08 0.11428571428571428 525487019110732.8 0.2667007029752572 0.12021440432373273 4.0 0.08 0.11428571428571428 488687976008644.8 0.24802406529017765 0.11179597554182465 35.0 0.7 1.0 4371248371331747.0
0.32 1970324836974592.0 1.0 0.4438050704251326 3.0 0.06 0.08571428571428572 819576434075696.8 0.4159600583090378 0.1846051829718848 4.0 0.08 0.11428571428571428 602861559167077.5 0.3059706439536963 0.13579132318789333 4.0 0.08 0.11428571428571428 542404961915884.2 0.2752870753782609 0.12217379987537788 4.0 0.08 0.11428571428571428 504449887509674.2 0.2560237165178562 0.11362462353971137 35.0 0.7 1.0 4439617679642925.0
0.33 1970324836974592.0 1.0 0.43707420678887127 3.0 0.06 0.08571428571428572 836941860432242.2 0.4247735422740524 0.1856575590543305 4.0 0.08 0.11428571428571428 621185586815528.6 0.3152706473361778 0.13779666810827387 4.0 0.08 0.11428571428571428 559322904721035.56 0.2838734477812646 0.1240737620174183 4.0 0.08 0.11428571428571428 520211799010703.56 0.26402336774553475 0.11539780403110607 35.0 0.7 1.0 4507986987954102.0
0.34 1970324836974592.0 1.0 0.43054445707878014 3.0 0.06 0.08571428571428572 854307286788787.9 0.43358702623906703 0.1866784908085019 4.0 0.08 0.11428571428571428 639509614463979.8 0.32457065071865937 0.13974209459737158 4.0 0.08 0.11428571428571428 576240847526186.9 0.29245982018426825 0.12591695449859344 4.0 0.08 0.11428571428571428 535973710511733.0 0.2720230189732134 0.11711800301675286 35.0 0.7 1.0 4576356296265280.0
0.35 1970324836974592.0 1.0 0.42420694024060907 3.0 0.06 0.08571428571428572 871672713145333.4 0.4424005102040816 0.1876693667945578 4.0 0.08 0.11428571428571428 657833642112430.9 0.3338706541011409 0.14163024861237575 4.0 0.08 0.11428571428571428 593158790331338.2 0.30104619258727194 0.12770588422853177 4.0 0.08 0.11428571428571428 551735622012762.3 0.28002267020089194 0.11878756012392555 35.0 0.7 1.0 4644725604576457.0
0.36 1970324836974592.0 1.0 0.4180532905430939 3.0 0.06 0.08571428571428572 889038139501878.9 0.45121399416909613 0.18863149500148305 4.0 0.08 0.11428571428571428 676157669760882.1 0.3431706574836225 0.1434636225788654 4.0 0.08 0.11428571428571428 610076733136489.6 0.30963256499027564 0.12944291265348312 4.0 0.08 0.11428571428571428 567497533513791.6 0.2880223214285705 0.12040867922307455 35.0 0.7 1.0 4713094912887634.0
0.37 1970324836974592.0 1.0 0.412075620735397 3.0 0.06 0.08571428571428572 906403565858424.5 0.46002747813411077 0.18956610860745296 4.0 0.08 0.11428571428571428 694481697409333.4 0.3524706608661042 0.14524456636741548 4.0 0.08 0.11428571428571428 626994675941641.1 0.3182189373932794 0.13113026615609405 4.0 0.08 0.11428571428571428 583259445014821.0 0.296021972656249 0.12198343813364053 35.0 0.7 1.0 4781464221198812.0
0.38 1970324836974592.0 1.0 0.4062664883208201 3.0 0.06 0.08571428571428572 923768992214970.0 0.46884096209912535 0.19047437125296635 4.0 0.08 0.11428571428571428 712805725057784.4 0.36177066424858567 0.14697529734176334 4.0 0.08 0.11428571428571428 643912618746792.4 0.32680530979628303 0.1327700455755336 4.0 0.08 0.11428571428571428 599021356515850.5 0.30402162388392767 0.12351379750891646 35.0 0.7 1.0 4849833529509990.0
0.39 1970324836974592.0 1.0 0.40061886464354807 3.0 0.06 0.08571428571428572 941134418571515.5 0.4776544460641399 0.19135738187415857 4.0 0.08 0.11428571428571428 731129752706235.6 0.3710706676310673 0.14865790956888153 4.0 0.08 0.11428571428571428 660830561551943.9 0.3353916821992868 0.13436423493356794 4.0 0.08 0.11428571428571428 614783268016879.9 0.3120212751116062 0.12500160897984386 35.0 0.7 1.0 4918202837821167.0
0.4 1970324836974592.0 1.0 0.3951261065184435 3.0 0.06 0.08571428571428572 958499844928061.0 0.48646793002915445 0.19221617913850642 4.0 0.08 0.11428571428571428 749453780354686.9 0.3803706710135489 0.15029438227139136 4.0 0.08 0.11428571428571428 677748504357095.2 0.3439780546022905 0.1359147094427916 4.0 0.08 0.11428571428571428 630545179517909.2 0.3200209263392848 0.12644862262886722 35.0 0.7 1.0 4986572146132344.0
0.41 1970324836974592.0 1.0 0.3897819301631253 3.0 0.06 0.08571428571428572 975865271284606.5 0.49528141399416903 0.19305174552056914 4.0 0.08 0.11428571428571428 767777808003138.0 0.3896706743960304 0.1518865875940515 4.0 0.08 0.11428571428571428 694666447162246.6 0.35256442700529417 0.13742324286497987 4.0 0.08 0.11428571428571428 646307091018938.5 0.3280205775669633 0.12785649385727413 35.0 0.7 1.0 5054941454443522.0
0.42 1970324836974592.0 1.0 0.3845803872172667 3.0 0.06 0.08571428571428572 993230697641152.1 0.5040948979591836 0.19386501105139137 4.0 0.08 0.11428571428571428 786101835651589.1 0.398970677778512 0.15343629774839548 4.0 0.08 0.11428571428571428 711584389967398.0 0.3611507994082978 0.13889151428026858 4.0 0.08 0.11428571428571428 662069002519968.0 0.33602022879464194 0.12922678970267795 35.0 0.7 1.0 5123310762754699.0
0.43 1970324836974592.0 1.0 0.37951584265670574 3.0 0.06 0.08571428571428572 1010596123997697.5 0.5129083819241982 0.19465685677164954 4.0 0.08 0.11428571428571428 804425863300040.2 0.4082706811609936 0.1549451915928417 4.0 0.08 0.11428571428571428 728502332772549.2 0.36973717181130145 0.14032111432147326 4.0 0.08 0.11428571428571428 677830914020997.4 0.34401988002232053 0.1305609946573298 35.0 0.7 1.0 5191680071065876.0
0.44 1970324836974592.0 1.0 0.37458295442997097 3.0 0.06 0.08571428571428572 1027961550354243.1 0.5217218658892128 0.1954281179154984 4.0 0.08 0.11428571428571428 822749890948491.5 0.4175706845434752 0.15641486069964033 4.0 0.08 0.11428571428571428 745420275577700.8 0.3783235442143052 0.1417135509222122 4.0 0.08 0.11428571428571428 693592825522026.8 0.3520195312499991 0.13186051603267815 35.0 0.7 1.0 5260049379377054.0
0.45 1970324836974592.0 1.0 0.3697766546625168 3.0 0.06 0.08571428571428572 1045326976710788.6 0.5305353498542273 0.19617958684930417 4.0 0.08 0.11428571428571428 841073918596942.6 0.4268706879259567 0.15784681495474748 4.0 0.08 0.11428571428571428 762338218382852.1 0.3869099166173089 0.1430702546225018 4.0 0.08 0.11428571428571428 709354737023056.2 0.3600191824776777 0.13312668891092985 35.0 0.7 1.0 5328418687688232.0
0.46 1970324836974592.0 1.0 0.3650921322896463 3.0 0.06 0.08571428571428572 1062692403067334.2 0.5393488338192419 0.19691201578700118 4.0 0.08 0.11428571428571428 859397946245393.9 0.43617069130843833 0.15924248773204688 4.0 0.08 0.11428571428571428 779256161188003.5 0.3954962890203126 0.14439258347106818 4.0 0.08 0.11428571428571428 725116648524085.6 0.3680188337053563 0.1343607807202373 35.0 0.7 1.0 5396787995999409.0
0.47 1970324836974592.0 1.0 0.36052481699301114 3.0 0.06 0.08571428571428572 1080057829423879.6 0.5481623177842565 0.19762611930163387 4.0 0.08 0.11428571428571428 877721973893845.0 0.4454706946909199 0.16060324067919343 4.0 0.08 0.11428571428571428 796174103993154.9 0.4040826614233163 0.14568182755968997 4.0 0.08 0.11428571428571428 740878560025114.8 0.37601848493303475 0.13556399546647166 35.0 0.7 1.0 5465157304310586.0
0.48 1970324836974592.0 1.0 0.35607036432794165 3.0 0.06 0.08571428571428572 1097423255780425.2 0.5569758017492711 0.19832257665071035 4.0 0.08 0.11428571428571428 896046001542296.1 0.4547706980734015 0.1619303681486684 4.0 0.08 0.11428571428571428 813092046798306.1 0.41266903382631986 0.1469392132213974 4.0 0.08 0.11428571428571428 756640471526144.1 0.3840181361607133 0.1367374776512823 35.0 0.7 1.0 5533526612621764.0
0.49 1970324836974592.0 1.0 0.3517246419398762 3.0 0.06 0.08571428571428572 1114788682136970.6 0.5657892857142856 0.1990020339312754 4.0 0.08 0.11428571428571428 914370029190747.2 0.46407070145588303 0.16322510130435763 4.0 0.08 0.11428571428571428 830009989603457.6 0.4212554062293236 0.14816590692124595 4.0 0.08 0.11428571428571428 772402383027173.6 0.39201778738839194 0.13788231590324468 35.0 0.7 1.0 5601895920932941.0
0.5 1970324836974592.0 1.0 0.34748371677796247 3.0 0.06 0.08571428571428572 1132154108493516.2 0.5746027696793002 0.19966510607907478 4.0 0.08 0.11428571428571428 932694056839198.5 0.47337070483836463 0.16448861193103878 4.0 0.08 0.11428571428571428 846927932408609.0 0.4298417786323273 0.14936301886561126 4.0 0.08 0.11428571428571428 788164294528203.0 0.40001743861607053 0.13899954634631265 35.0 0.7 1.0 5670265229244119.0
0.51 1970324836974592.0 1.0 0.34334384322267125 3.0 0.06 0.08571428571428572 1149519534850061.8 0.5834162536443148 0.2003123787248118 4.0 0.08 0.11428571428571428 951018084487649.8 0.48267070822084623 0.16572201597155392 4.0 0.08 0.11428571428571428 863845875213760.4 0.438428151035331 0.1505316063534803 4.0 0.08 0.11428571428571428 803926206029232.4 0.40801708984374907 0.14009015572748276 35.0 0.7 1.0 5738634537555296.0
0.52 1970324836974592.0 1.0 0.33930145205209455 3.0 0.06 0.08571428571428572 1166884961206607.2 0.5922297376093294 0.2009444099192764 4.0 0.08 0.11428571428571428 969342112136100.9 0.4919707116033278 0.16692637681411135 4.0 0.08 0.11428571428571428 880763818018911.9 0.44701452343833475 0.15167267689100203 4.0 0.08 0.11428571428571428 819688117530261.9 0.4160167410714277 0.14115508432351567 35.0 0.7 1.0 5807003845866474.0
0.53 1970324836974592.0 1.0 0.33535314017861206 3.0 0.06 0.08571428571428572 1184250387563153.0 0.6010432215743441 0.2015617317380256 4.0 0.08 0.11428571428571428 987666139784552.0 0.5012707149858093 0.16810270835006924 4.0 0.08 0.11428571428571428 897681760824063.1 0.4556008958413384 0.1527871910885816 4.0 0.08 0.11428571428571428 835450029031291.2 0.4240163922991063 0.14219522864471157 35.0 0.7 1.0 5875373154177652.0
0.54 1970324836974592.0 1.0 0.3314956610938954 3.0 0.06 0.08571428571428572 1201615813919698.5 0.6098567055393586 0.20216485177531476 4.0 0.08 0.11428571428571428 1005990167433003.2 0.5105707183682909 0.1692519778206817 4.0 0.08 0.11428571428571428 914599703629214.5 0.4641872682443421 0.15387606535802753 4.0 0.08 0.11428571428571428 851211940532320.6 0.43201604352678485 0.14321144395208063 35.0 0.7 1.0 5943742462488828.0
0.55 1970324836974592.0 1.0 0.32772591596586526 3.0 0.06 0.08571428571428572 1218981240276244.0 0.6186701895043731 0.20275425453609613 4.0 0.08 0.11428571428571428 1024314195081454.4 0.5198707217507725 0.17037510846960738 4.0 0.08 0.11428571428571428 931517646434366.0 0.47277364064734584 0.15494017442566824 4.0 0.08 0.11428571428571428 866973852033350.0 0.44001569475446345 0.14420454660276308 35.0 0.7 1.0 6012111770800006.0
0.56 1970324836974592.0 1.0 0.3240409453362866 3.0 0.06 0.08571428571428572 1236346666632789.5 0.6274836734693877 0.20333040273410616 4.0 0.08 0.11428571428571428 1042638222729905.6 0.5291707251332541 0.17147298201646793 4.0 0.08 0.11428571428571428 948435589239517.4 0.48136001305034953 0.1559803536759225 4.0 0.08 0.11428571428571428 882735763534379.5 0.44801534598214204 0.14517531623721683 35.0 0.7 1.0 6080481079111184.0
0.57 1970324836974592.0 1.0 0.3204379213722527 3.0 0.06 0.08571428571428572 1253712092989335.0 0.6362971574344023 0.2038937385033529 4.0 0.08 0.11428571428571428 1060962250378356.6 0.5384707285157356 0.17254644096538493 4.0 0.08 0.11428571428571428 965353532044668.6 0.4899463854533531 0.15699740133852097 4.0 0.08 0.11428571428571428 898497675035408.6 0.4560149972098205 0.1461244978204885 35.0 0.7 1.0 6148850387422361.0
0.58 1970324836974592.0 1.0 0.31691414062892037 3.0 0.06 0.08571428571428572 1271077519345880.2 0.6451106413994168 0.20444468452966777 4.0 0.08 0.11428571428571428 1079286278026807.8 0.5477707318982172 0.17359629076119826 4.0 0.08 0.11428571428571428 982271474849819.9 0.49853275785635676 0.15799208053141295 4.0 0.08 0.11428571428571428 914259586536438.0 0.46401464843749907 0.14705280354880063 35.0 0.7 1.0 6217219695733538.0
0.59 1970324836974592.0 1.0 0.3134670172845706 3.0 0.06 0.08571428571428572 1288442945702426.0 0.6539241253644315 0.20498364510840994 4.0 0.08 0.11428571428571428 1097610305675259.0 0.5570707352806988 0.17462330180496327 4.0 0.08 0.11428571428571428 999189417654971.4 0.5071191302593605 0.1589651211703474 4.0 0.08 0.11428571428571428 930021498037467.5 0.4720142996651777 0.14796091463170877 35.0 0.7 1.0 6285589004044716.0
0.6 1970324836974592.0 1.0 0.3100940768124183 3.0 0.06 0.08571428571428572 1305808372058971.5 0.662737609329446 0.20551100713388368 4.0 0.08 0.11428571428571428 1115934333323710.1 0.5663707386631803 0.17562821133932635 4.0 0.08 0.11428571428571428 1016107360460122.8 0.5157055026623641 0.15991722175516995 4.0 0.08 0.11428571428571428 945783409538496.9 0.4800139508928563 0.14884948295920175 35.0 0.7 1.0 6353958312355893.0
0.61 1970324836974592.0 1.0 0.30679295005662444 3.0 0.06 0.08571428571428572 1323173798415517.0 0.6715510932944605 0.20602714102555897 4.0 0.08 0.11428571428571428 1134258360972161.2 0.5756707420456619 0.17661172521347468 4.0 0.08 0.11428571428571428 1033025303265274.1 0.5242918750653679 0.16084905104202338 4.0 0.08 0.11428571428571428 961545321039526.2 0.48801360212053485 0.14971913266231865 35.0 0.7 1.0 6422327620667071.0
0.62 1970324836974592.0 1.0 0.3035613676827083 3.0 0.06 0.08571428571428572 1340539224772062.5 0.6803645772594751 0.20653240159575395 4.0 0.08 0.11428571428571428 1152582388620612.5 0.5849707454281435 0.17757451953654066 4.0 0.08 0.11428571428571428 1049943246070425.6 0.5328782474683716 0.1617612496098636 4.0 0.08 0.11428571428571428 977307232540555.6 0.49601325334821345 0.15057046157513337 35.0 0.7 1.0 6490696928978248.0
0.63 1970324836974592.0 1.0 0.3003971549750412 3.0 0.06 0.08571428571428572 1357904651128608.0 0.6891780612244897 0.20702712886305144 4.0 0.08 0.11428571428571428 1170906416269063.8 0.5942707488106251 0.17851724222759915 4.0 0.08 0.11428571428571428 1066861188875576.9 0.5414646198713753 0.16265443132900329 4.0 0.08 0.11428571428571428 993069144041585.0 0.504012904575892 0.15140404260530488 35.0 0.7 1.0 6559066237289426.0
0.64 1970324836974592.0 1.0 0.29729822695635644 3.0 0.06 0.08571428571428572 1375270077485153.8 0.6979915451895043 0.20751164881536718 4.0 0.08 0.11428571428571428 1189230443917515.0 0.6035707521931067 0.17944051446972503 4.0 0.08 0.11428571428571428 1083779131680728.4 0.550050992274379 0.16352918473875738 4.0 0.08 0.11428571428571428 1008831055542614.4 0.5120125558035705 0.15222042501979405 35.0 0.7 1.0 6627435545600604.0
0.65 1970324836974592.0 1.0 0.2942625838062621 3.0 0.06 0.08571428571428572 1392635503841699.2 0.7068050291545189 0.20798627412626916 4.0 0.08 0.11428571428571428 1207554471565966.0 0.6128707555755882 0.1803449320749687 4.0 0.08 0.11428571428571428 1100697074485879.8 0.5586373646773827 0.16438607434068772 4.0 0.08 0.11428571428571428 1024592967043643.8 0.5200122070312492 0.15302013565181227 35.0 0.7 1.0 6695804853911781.0
0.66 1970324836974592.0 1.0 0.2912883065575991 3.0 0.06 0.08571428571428572 1410000930198244.5 0.7156185131195334 0.20845130482785587 4.0 0.08 0.11428571428571428 1225878499214417.2 0.62217075895807 0.18123106676655235 4.0 0.08 0.11428571428571428 1117615017291031.1 0.5672237370803864 0.16522564181341856 4.0 0.08 0.11428571428571428 1040354878544673.1 0.5280118582589277 0.1538036800345741 35.0 0.7 1.0 6764174162222958.0
0.67 1970324836974592.0 1.0 0.2883735530511834 3.0 0.06 0.08571428571428572 1427366356554790.2 0.7244319970845481 0.20890702894323565 4.0 0.08 0.11428571428571428 1244202526862868.5 0.6314707623405516 0.18209946738408425 4.0 0.08 0.11428571428571428 1134532960096182.5 0.5758101094833901 0.1660484071545161 4.0 0.08 0.11428571428571428 1056116790045702.6 0.5360115094866064 0.15457154346698077 35.0 0.7 1.0 6832543470534136.0
0.68 1970324836974592.0 1.0 0.2855165541310137 3.0 0.06 0.08571428571428572 1444731782911335.8 0.7332454810495627 0.2093537230814086 4.0 0.08 0.11428571428571428 1262526554511319.5 0.640770765723033 0.18295066101713142 4.0 0.08 0.11428571428571428 1151450902901333.8 0.5843964818863937 0.16685486975449046 4.0 0.08 0.11428571428571428 1071878701546732.0 0.5440111607142849 0.1553241920159557 35.0 0.7 1.0 6900912778845313.0
0.69 1970324836974592.0 1.0 0.2827156100634315 3.0 0.06 0.08571428571428572 1462097209267881.2 0.7420589650145771 0.20979165299713473 4.0 0.08 0.11428571428571428 1280850582159770.8 0.6500707691055146 0.18378515407206966 4.0 0.08 0.11428571428571428 1168368845706485.2 0.5929828542893975 0.16764550940758188 4.0 0.08 0.11428571428571428 1087640613047761.1 0.5520108119419633 0.15606207345978232 35.0 0.7 1.0 6969282087156490.0
0.7 1970324836974592.0 1.0 0.2799690871650029 3.0 0.06 0.08571428571428572 1479462635624426.8 0.7508724489795917 0.2102210741181665 4.0 0.08 0.11428571428571428 1299174609808221.8 0.6593707724879961 0.18460343327674708 4.0 0.08 0.11428571428571428 1185286788511636.5 0.6015692266924011 0.16842078726362822 4.0 0.08 0.11428571428571428 1103402524548790.6 0.560010463169642 0.15678561817645514 35.0 0.7 1.0 7037651395467668.0
0.71 1970324836974592.0 1.0 0.27727541462506733 3.0 0.06 0.08571428571428572 1496828061980972.0 0.7596859329446062 0.21064223204204677 4.0 0.08 0.11428571428571428 1317498637456673.0 0.6686707758704777 0.18540596662715217 4.0 0.08 0.11428571428571428 1202204731316787.8 0.6101555990954047 0.1691811467249847 4.0 0.08 0.11428571428571428 1119164436049820.0 0.5680101143973205 0.157495239980749 35.0 0.7 1.0 7106020703778845.0
0.72 1970324836974592.0 1.0 0.2746330815099642 3.0 0.06 0.08571428571428572 1514193488337517.8 0.7684994169096209 0.21105536300449987 4.0 0.08 0.11428571428571428 1335822665105124.2 0.6779707792529593 0.18619320427995192 4.0 0.08 0.11428571428571428 1219122674121939.2 0.6187419714984085 0.16992701429215834 4.0 0.08 0.11428571428571428 1134926347550849.2 0.5760097656249991 0.15819133691342574 35.0 0.7 1.0 7174390012090023.0
0.73 1970324836974592.0 1.0 0.27204063393693567 3.0 0.06 0.08571428571428572 1531558914694063.2 0.7773129008746354 0.21146069432129427 4.0 0.08 0.11428571428571428 1354146692753575.2 0.6872707826354408 0.18696557939447928 4.0 0.08 0.11428571428571428 1236040616927090.8 0.6273283439014122 0.17065880036154818 4.0 0.08 0.11428571428571428 1150688259051878.8 0.5840094168526777 0.15887429198574257 35.0 0.7 1.0 7242759320401200.0
0.74 1970324836974592.0 1.0 0.2694966724065969 3.0 0.06 0.08571428571428572 1548924341050609.0 0.7861263848396501 0.21185844480531354 4.0 0.08 0.11428571428571428 1372470720402026.8 0.6965707860179225 0.18772350892747783 4.0 0.08 0.11428571428571428 1252958559732242.2 0.635914716304416 0.1713768999784252 4.0 0.08 0.11428571428571428 1166450170552908.0 0.5920090680803562 0.1595444738821865 35.0 0.7 1.0 7311128628712378.0
0.75 1970324836974592.0 1.0 0.2669998492836902 3.0 0.06 0.08571428571428572 1566289767407154.5 0.7949398688046647 0.2122488251604419 4.0 0.08 0.11428571428571428 1390794748050477.8 0.705870789400404 0.1884673943836673 4.0 0.08 0.11428571428571428 1269876502537393.5 0.6445010887074195 0.17208169354805525 4.0 0.08 0.11428571428571428 1182212082053937.5 0.6000087193080349 0.16020223762414526 35.0 0.7 1.0 7379497937023556.0
0.76 1970324836974592.0 1.0 0.26454886641659503 3.0 0.06 0.08571428571428572 1583655193763699.8 0.8037533527696791 0.21263203835375624 4.0 0.08 0.11428571428571428 1409118775698928.8 0.7151707927828855 0.18919762252496997 4.0 0.08 0.11428571428571428 1286794445342544.8 0.6530874611104232 0.17277354750765456 4.0 0.08 0.11428571428571428 1197973993554967.0 0.6080083705357134 0.1608479251970241 35.0 0.7 1.0 7447867245334733.0
0.77 1970324836974592.0 1.0 0.2621424728867593 3.0 0.06 0.08571428571428572 1601020620120245.5 0.8125668367346938 0.21300827996740423 4.0 0.08 0.11428571428571428 1427442803347380.2 0.7244707961653674 0.18991456604102872 4.0 0.08 0.11428571428571428 1303712388147696.2 0.6616738335134269 0.1734528149616716 4.0 0.08 0.11428571428571428 1213735905055996.2 0.616008021763392 0.1614818661431362 35.0 0.7 1.0 7516236553645910.0
0.78 1970324836974592.0 1.0 0.2597794628798524 3.0 0.06 0.08571428571428572 1618386046476791.0 0.8213803206997083 0.21337773853145112 4.0 0.08 0.11428571428571428 1445766830995831.2 0.7337707995478489 0.19061858418345998 4.0 0.08 0.11428571428571428 1320630330952847.8 0.6702602059164307 0.1741198362827096 4.0 0.08 0.11428571428571428 1229497816557025.8 0.6240076729910706 0.1621043781225269 35.0 0.7 1.0 7584605861957088.0
0.79 1970324836974592.0 1.0 0.2574586736710299 3.0 0.06 0.08571428571428572 1635751472833336.8 0.830193804664723 0.2137405958388857 4.0 0.08 0.11428571428571428 1464090858644282.5 0.7430708029303305 0.1913100233661101 4.0 0.08 0.11428571428571428 1337548273757999.2 0.6788465783194344 0.17477493968023852 4.0 0.08 0.11428571428571428 1245259728058055.2 0.6320073242187493 0.16271576744373575 35.0 0.7 1.0 7652975170268266.0
0.8 1970324836974592.0 1.0 0.2551789837172358 3.0 0.06 0.08571428571428572 1653116899189882.0 0.8390072886297375 0.21409702724388996 4.0 0.08 0.11428571428571428 1482414886292733.8 0.7523708063128121 0.19198921773342065 4.0 0.08 0.11428571428571428 1354466216563150.5 0.687432950722438 0.17541844173909238 4.0 0.08 0.11428571428571428 1261021639559084.5 0.6400069754464278 0.16331632956636133 35.0 0.7 1.0 7721344478579443.0
0.81 1970324836974592.0 1.0 0.25293931084996596 3.0 0.06 0.08571428571428572 1670482325546427.5 0.8478207725947521 0.21444720194440228 4.0 0.08 0.11428571428571428 1500738913941184.8 0.7616708096952935 0.19265648969886312 4.0 0.08 0.11428571428571428 1371384159368301.8 0.6960193231254417 0.176050647929609 4.0 0.08 0.11428571428571428 1276783551060114.0 0.6480066266741064 0.16390634957715963 35.0 0.7 1.0 7789713786890620.0
0.82 1970324836974592.0 1.0 0.2507386105623758 3.0 0.06 0.08571428571428572 1687847751902973.0 0.8566342565597667 0.21479128324992963 4.0 0.08 0.11428571428571428 1519062941589636.0 0.7709708130777752 0.1933121504552665 4.0 0.08 0.11428571428571428 1388302102173453.2 0.7046056955284454 0.1766718530911388 4.0 0.08 0.11428571428571428 1292545462561143.0 0.6560062779017848 0.1644861026412893 35.0 0.7 1.0 7858083095201797.0
0.83 1970324836974592.0 1.0 0.248575874385034 3.0 0.06 0.08571428571428572 1705213178259518.5 0.8654477405247812 0.21512942883549951 4.0 0.08 0.11428571428571428 1537386969238087.0 0.7802708164602566 0.1939565004587327 4.0 0.08 0.11428571428571428 1405220044978604.5 0.7131920679314491 0.17728234189053052 4.0 0.08 0.11428571428571428 1308307374062172.5 0.6640059291294634 0.1650558544302033 35.0 0.7 1.0 7926452403512974.0
0.84 1970324836974592.0 1.0 0.24645012834501714 3.0 0.06 0.08571428571428572 1722578604616064.2 0.8742612244897959 0.21546179098258206 4.0 0.08 0.11428571428571428 1555710996886538.2 0.7895708198427382 0.19458982988772328 4.0 0.08 0.11428571428571428 1422137987783756.0 0.7217784403344528 0.1778823892570922 4.0 0.08 0.11428571428571428 1324069285563202.0 0.6720055803571421 0.1656158615275854 35.0 0.7 1.0 7994821711824152.0
0.85 1970324836974592.0 1.0 0.2443604315033979 3.0 0.06 0.08571428571428572 1739944030972609.5 0.8830747084548103 0.21578851680775474 4.0 0.08 0.11428571428571428 1574035024534989.5 0.7988708232252199 0.19521241907878942 4.0 0.08 0.11428571428571428 1439055930588907.2 0.7303648127374565 0.17847226079542325 4.0 0.08 0.11428571428571428 1339831197064231.2 0.6800052315848205 0.16616637181463476 35.0 0.7 1.0 8063191020135330.0
0.86 1970324836974592.0 1.0 0.24230587456651292 3.0 0.06 0.08571428571428572 1757309457329155.0 0.8918881924198249 0.21610974847983203 4.0 0.08 0.11428571428571428 1592359052183440.5 0.8081708266077013 0.19582453894032076 4.0 0.08 0.11428571428571428 1455973873394058.5 0.7389511851404601 0.17905221317742037 4.0 0.08 0.11428571428571428 1355593108565260.8 0.6880048828124992 0.16670762483591386 35.0 0.7 1.0 8131560328446506.0
0.87 1970324836974592.0 1.0 0.24028557856670507 3.0 0.06 0.08571428571428572 1774674883685700.8 0.9007016763848396 0.21642562342613234 4.0 0.08 0.11428571428571428 1610683079831891.8 0.8174708299901831 0.19642645134559572 4.0 0.08 0.11428571428571428 1472891816199210.0 0.7475375575434638 0.17962249451467277 4.0 0.08 0.11428571428571428 1371355020066290.2 0.6960045340401778 0.1672398521468941 35.0 0.7 1.0 8199929636757685.0
0.88 1970324836974592.0 1.0 0.23829869360851735 3.0 0.06 0.08571428571428572 1792040310042246.2 0.9095151603498541 0.2167362745285114 4.0 0.08 0.11428571428571428 1629007107480343.0 0.8267708333726647 0.19701840950633115 4.0 0.08 0.11428571428571428 1489809759004361.5 0.7561239299464676 0.18018334471238132 4.0 0.08 0.11428571428571428 1387116931567319.5 0.7040041852678564 0.16776327764425877 35.0 0.7 1.0 8268298945068862.0
0.89 1970324836974592.0 1.0 0.2363443976765824 3.0 0.06 0.08571428571428572 1809405736398791.8 0.9183286443148687 0.21704183030975013 4.0 0.08 0.11428571428571428 1647331135128794.2 0.8360708367551463 0.19760065832785131 4.0 0.08 0.11428571428571428 1506727701809513.0 0.7647103023494713 0.18073499580586302 4.0 0.08 0.11428571428571428 1402878843068349.0 0.712003836495535 0.1682781178799531 35.0 0.7 1.0 8336668253380040.0
0.9 1970324836974592.0 1.0 0.2344218955016941 3.0 0.06 0.08571428571428572 1826771162755337.2 0.9271421282798833 0.21734241511084507 4.0 0.08 0.11428571428571428 1665655162777245.2 0.8453708401376278 0.1981734347469223 4.0 0.08 0.11428571428571428 1523645644614664.2 0.7732966747524749 0.1812776722806322 4.0 0.08 0.11428571428571428 1418640754569378.5 0.7200034877232137 0.16878458235990648 35.0 0.7 1.0 8405037561691217.0
0.91 1970324836974592.0 1.0 0.23253041748177436 3.0 0.06 0.08571428571428572 1844136589111882.8 0.9359556122448979 0.2176381492597158 4.0 0.08 0.11428571428571428 1683979190425696.5 0.8546708435201094 0.19873696805323127 4.0 0.08 0.11428571428571428 1540563587419815.5 0.7818830471554785 0.1818115913769853 4.0 0.08 0.11428571428571428 1434402666070407.8 0.7280031389508921 0.16928287382829313 35.0 0.7 1.0 8473406870002395.0
0.92 1970324836974592.0 1.0 0.23066921865466147 3.0 0.06 0.08571428571428572 1861502015468428.5 0.9447690962099126 0.21792914923181123 4.0 0.08 0.11428571428571428 1702303218074147.8 0.863970846902591 0.1992914801954268 4.0 0.08 0.11428571428571428 1557481530224967.0 0.7904694195584823 0.1823369633799589 4.0 0.08 0.11428571428571428 1450164577571437.2 0.7360027901785707 0.16977318853814166 35.0 0.7 1.0 8541776178313572.0
0.93 1970324836974592.0 1.0 0.22883757771983665 3.0 0.06 0.08571428571428572 1878867441824973.8 0.9535825801749269 0.21821552780306222 4.0 0.08 0.11428571428571428 1720627245722598.8 0.8732708502850725 0.1998371860725781 4.0 0.08 0.11428571428571428 1574399473030118.2 0.7990557919614859 0.18285399189547216 4.0 0.08 0.11428571428571428 1465926489072466.8 0.7440024414062494 0.1702557165090508 35.0 0.7 1.0 8610145486624750.0
0.94 1970324836974592.0 1.0 0.22703479610639288 3.0 0.06 0.08571428571428572 1896232868181519.2 0.9623960641399415 0.21849739419560663 4.0 0.08 0.11428571428571428 1738951273371050.0 0.8825708536675541 0.20037429381185826 4.0 0.08 0.11428571428571428 1591317415835269.8 0.8076421643644897 0.18336287411341776 4.0 0.08 0.11428571428571428 1481688400573495.5 0.7520020926339276 0.17073064177272454 35.0 0.7 1.0 8678514794935926.0
0.95 1970324836974592.0 1.0 0.2252601970847137 3.0 0.06 0.08571428571428572 1913598294538064.8 0.9712095481049561 0.21877485421667814 4.0 0.08 0.11428571428571428 1757275301019501.0 0.8918708570500355 0.20090300503320355 4.0 0.08 0.11428571428571428 1608235358640421.0 0.8162285367674933 0.18386380105841302 4.0 0.08 0.11428571428571428 1497450312074525.0 0.7600017438616062 0.17119814260699154 35.0 0.7 1.0 8746884103247104.0
0.96 1970324836974592.0 1.0 0.22351312491949066 3.0 0.06 0.08571428571428572 1930963720894610.2 0.9800230320699707 0.21904801039103333 4.0 0.08 0.11428571428571428 1775599328667952.2 0.9011708604325172 0.2014235151016581 4.0 0.08 0.11428571428571428 1625153301445572.2 0.8248149091704969 0.18435695782888362 4.0 0.08 0.11428571428571428 1513212223575554.2 0.7680013950892848 0.1716583917589344 35.0 0.7 1.0 8815253411558281.0
0.97 1970324836974592.0 1.0 0.22179294406185057 3.0 0.06 0.08571428571428572 1948329147251156.0 0.9888365160349853 0.2193169620872627 4.0 0.08 0.11428571428571428 1793923356316403.5 0.9104708638149989 0.2019360133680648 4.0 0.08 0.11428571428571428 1642071244250723.8 0.8334012815735007 0.18484252382510602 4.0 0.08 0.11428571428571428 1528974135076583.8 0.7760010463169634 0.17211155665771577 35.0 0.7 1.0 8883622719869459.0
0.98 1970324836974592.0 1.0 0.22009903837850403 3.0 0.06 0.08571428571428572 1965694573607701.2 0.9976499999999998 0.2195818056383145 4.0 0.08 0.11428571428571428 1812247383964854.5 0.9197708671974804 0.20244068339872817 4.0 0.08 0.11428571428571428 1658989187055875.2 0.8419876539765044 0.18532067296680121 4.0 0.08 0.11428571428571428 1544736046577613.2 0.7840006975446421 0.1725577996176521 35.0 0.7 1.0 8951992028180636.0
0.99 1970324836974592.0 0.9935780243714841 0.21843081041594814 3.0 0.06 0.08571428571428572 1983059999964247.0 1.0 0.21984263445653673 4.0 0.08 0.11428571428571428 1830571411613306.0 0.9231044000919335 0.20293770319463159 4.0 0.08 0.11428571428571428 1675907129861026.8 0.8451116607118504 0.185791573900832 4.0 0.08 0.11428571428571428 1560497958078642.5 0.7869141418347286 0.17299727803205156 35.0 0.7 1.0 9020361336491814.0
1.0 1970324836974592.0 0.9849529060418104 0.21678768069788043 3.0 0.06 0.08571428571428572 2000425426320792.5 1.0 0.22009953914352734 4.0 0.08 0.11428571428571428 1848895439261757.0 0.9242511192543021 0.2034272454007612 4.0 0.08 0.11428571428571428 1692825072666178.0 0.8462325315368757 0.18625539019952678 4.0 0.08 0.11428571428571428 1576259869579672.0 0.7879623248334475 0.17343014455830416 35.0 0.7 1.0 9088730644802992.0


==> Data/Exp_Borda.txt <==
S Borda Exp
1 100 91.4
2 91.7 76.6
3 83.3 68.2
4 75 59.9
5 66.7 48.6
6 58.3 41
7 50 34.3
8 41.7 26.1
9 33.3 21.1
10 25 16.5
11 16.7 10.2
12 8.3 5.3

==> Data/Exps.txt <==
S Lottery Simpler
1 99 85.8
2 79.6 75
3 73.4 64
4 60.9 54.2
5 51.2 46.4
6 43.6 38.5
7 36.2 31.7
8 29 22.5
9 24.1 17.5
10 19.9 13
11 13.6 6.7
12 6.8 4

==> Data/luce_x_allocation.txt <==
x Nb0 Nb1 Nb2 Nb3 Nb4
1.5000000000000004 8 8 10 13 31
1.4900000000000004 8 8 10 13 31
1.4800000000000004 8 8 10 13 31
1.4700000000000004 8 8 10 13 31
1.4600000000000004 8 8 10 13 31
1.4500000000000004 8 8 10 13 31
1.4400000000000004 8 8 10 13 31
1.4300000000000004 8 8 10 13 31
1.4200000000000004 8 8 10 13 31
1.4100000000000004 8 8 10 13 31
1.4000000000000004 8 8 10 13 31
1.3900000000000003 8 8 10 13 31
1.3800000000000003 8 8 10 13 31
1.3700000000000003 8 8 10 13 31
1.3600000000000003 8 8 10 13 31
1.3500000000000003 8 8 10 13 31
1.3400000000000003 8 9 10 13 30
1.3300000000000003 8 9 10 13 30
1.3200000000000003 8 9 10 13 30
1.3100000000000003 8 9 10 13 30
1.3000000000000003 8 9 10 13 30
1.2900000000000003 8 9 10 13 30
1.2800000000000002 8 9 10 13 30
1.2700000000000002 8 9 10 13 30
1.2600000000000002 8 9 10 13 30
1.2500000000000002 8 9 10 13 30
1.2400000000000002 8 9 10 13 30
1.2300000000000002 8 9 10 13 30
1.2200000000000002 8 9 10 13 30
1.2100000000000002 8 9 10 13 30
1.2000000000000002 8 9 10 13 30
1.1900000000000002 8 9 10 13 30
1.1800000000000002 8 9 10 13 30
1.1700000000000002 8 9 10 13 30
1.1600000000000001 8 9 10 13 30
1.1500000000000001 8 9 10 13 30
1.1400000000000001 8 9 10 13 30
1.1300000000000001 9 9 10 13 29
1.12 9 9 10 13 29
1.11 9 9 10 13 29
1.1 9 9 10 13 29
1.09 9 10 10 13 28
1.08 9 10 10 12 29
1.07 9 10 10 12 29
1.06 10 10 11 12 27
1.05 10 10 11 12 27
1.04 11 11 11 13 24
1.03 11 11 12 13 23
1.02 11 12 12 13 22
1.01 12 12 12 13 21
1.0 12 12 12 13 21


==> Data/luce_x_utilities.txt <==
x U0 U1 U2 U3 U4
1.5000000000000004 532.0 477.1996 504.8908 503.8473 505.8976
1.4900000000000004 532.0 477.58 505.117 504.2019 506.2851
1.4800000000000004 532.0 477.7411 505.54 504.5756 506.6863
1.4700000000000004 532.0 478.0512 505.8447 504.9149 506.9047
1.4600000000000004 532.0 478.4587 506.1931 505.4613 507.3583
1.4500000000000004 532.0 478.6212 506.6212 505.7466 507.6814
1.4400000000000004 532.0 479.146 507.0274 506.1109 508.2971
1.4300000000000004 532.0 479.5172 507.3689 506.7315 508.6842
1.4200000000000004 532.0 479.9542 507.863 507.1507 509.2494
1.4100000000000004 532.0 480.2951 508.3255 507.7647 509.7614
1.4000000000000004 532.0 480.7296 508.931 508.2313 510.5568
1.3900000000000003 532.0 481.2371 509.6243 509.0148 511.0798
1.3800000000000003 532.0 481.7688 510.2527 509.5966 511.7465
1.3700000000000003 532.0 482.3226 510.8618 510.361 512.4084
1.3600000000000003 532.0 482.7729 511.5689 511.1286 513.3224
1.3500000000000003 532.0 483.3223 512.3419 511.8328 514.1457
1.3400000000000003 532.0 538.37 503.1757 499.953 484.2942
1.3300000000000003 532.0 539.02 504.2417 500.9459 484.9616
1.3200000000000003 532.0 539.6892 505.1959 501.6913 486.3144
1.3100000000000003 532.0 540.3358 506.203 502.9542 487.318
1.3000000000000003 532.0 541.1595 507.2917 504.3028 489.1713
1.2900000000000003 532.0 542.1639 508.5194 505.6306 490.2664
1.2800000000000002 532.0 543.0423 509.7281 506.9733 491.7845
1.2700000000000002 532.0 544.0452 511.3986 508.7259 493.5091
1.2600000000000002 532.0 545.1377 512.9693 510.5345 495.5438
1.2500000000000002 532.0 546.0701 514.5901 512.8531 497.8466
1.2400000000000002 532.0 547.4764 516.7677 514.6921 500.0858
1.2300000000000002 532.0 548.4119 518.8183 517.52 502.7085
1.2200000000000002 532.0 550.0521 521.0835 520.165 506.3086
1.2100000000000002 532.0 551.2245 523.5551 523.282 509.5149
1.2000000000000002 532.0 552.8582 526.7446 526.7693 513.3227
1.1900000000000002 532.0 554.6134 529.624 530.6592 518.4119
1.1800000000000002 532.0 556.3629 533.1052 535.3278 523.2119
1.1700000000000002 532.0 558.3284 537.2669 541.1899 529.4118
1.1600000000000001 532.0 559.8249 541.6519 546.9341 536.3246
1.1500000000000001 532.0 562.0751 546.7797 553.8887 544.2301
1.1400000000000001 532.0 564.1843 552.6025 561.7051 554.3935
1.1300000000000001 594.0 561.3522 549.8633 558.9607 534.7902
1.12 594.0 564.0151 557.5123 569.8273 547.6723
1.11 594.0 566.5608 565.3069 582.2389 563.9759
1.1 594.0 569.4153 573.7508 597.7311 584.014
1.09 594.0 628.4223 576.3124 603.6556 576.7652
1.08 594.0 631.5874 586.4363 590.5845 636.3053
1.07 594.0 634.6961 596.2373 611.9262 672.4193
1.06 655.0 634.8367 651.0722 618.182 650.1541
1.05 655.0 638.0819 662.3485 643.918 702.5354
1.04 715.0 695.7234 665.0659 694.5779 661.8818
1.03 715.0 698.8256 725.19 712.804 690.2143
1.02 715.0 757.6666 730.3777 726.356 717.7108
1.01 774.0 757.4797 732.4959 734.2799 728.3423
1.0 774.0 758.1478 733.9561 738.331 744.8285


==> Data/luce_x_utilities_norm.txt <==
x U0 U1 U2 U3 U4
1.5000000000000004 0.210790299985106 0.18907715570821917 0.20004902855586498 0.19963557051444683 0.2004479452363631
1.4900000000000004 0.2106777169505272 0.18912681214517438 0.20003176006184106 0.19966937062804138 0.2004943402144161
1.4800000000000004 0.21056439569799526 0.18908884590525477 0.20009158759617393 0.19970988025931088 0.20054529054126533
1.4700000000000004 0.210466723806536 0.18912381555598326 0.20011931722537604 0.1997514751956856 0.20053866821641914
1.4600000000000004 0.21032062271982993 0.1891536310709028 0.20011813535428788 0.1998288258961932 0.20057878495878625
1.4500000000000004 0.21022097543797091 0.1891282246791206 0.20019248654427696 0.19984688642187462 0.20061142691675693
1.4400000000000004 0.21006234982220118 0.18919273433817368 0.20020181779744572 0.19983993406885164 0.20070316397332777
1.4300000000000004 0.20991974988929887 0.1892107719767235 0.20020066276242235 0.19994915364855123 0.20071966172300393
1.4200000000000004 0.20976120618686736 0.18924017275649058 0.20024427717609214 0.19996342584683102 0.20079091803371896
1.4100000000000004 0.20960175390965385 0.18923063036506127 0.20027427886654464 0.2000533302507692 0.2008400066079711
1.4000000000000004 0.2094118255566428 0.18923019386299753 0.20033114622625522 0.2000557224398981 0.20097111191420636
1.3900000000000003 0.20920534999425863 0.18924318784910157 0.20040625948699073 0.20016657779371722 0.20097862487593177
1.3800000000000003 0.20900738542525496 0.18927300238244846 0.20046350137815225 0.20020573869849528 0.20105037211564897
1.3700000000000003 0.2087949946345181 0.18929801631411056 0.20049884734958695 0.2003022974749385 0.20110584422684585
1.3600000000000003 0.20856260845647673 0.18926386337612366 0.20055290261129793 0.20038028961035173 0.2012403359457499
1.3500000000000003 0.2083298497475782 0.18926778597491337 0.20063178768118184 0.2004324254133125 0.20133815118301396
1.3400000000000003 0.20799181982247272 0.2104822481913997 0.1967226119049748 0.19546265845057276 0.18934066163058003
1.3300000000000003 0.20771763146300523 0.21045856712629527 0.19687949550541212 0.19559266135169825 0.18935164455358902
1.3200000000000003 0.20741623775951787 0.210414104179406 0.19696585133370978 0.19559947737346167 0.18960432935390464
1.3100000000000003 0.20709970488292057 0.2103447081159338 0.19705731562189668 0.1957926059955365 0.18970566538371256
1.3000000000000003 0.2066882049762672 0.21024677755799673 0.1970887422412764 0.19592751973027345 0.19004875549418626
1.2900000000000003 0.2063150796583686 0.21025674476765374 0.19720906112561243 0.19608875473065546 0.19013035971770975
1.2800000000000002 0.20591995086409354 0.21019406716752695 0.19729922050008977 0.1962329267394875 0.19035383472880227
1.2700000000000002 0.20543088200745208 0.2100821152028584 0.19747568694619583 0.19644362845307306 0.1905676873904208
1.2600000000000002 0.20491603584690202 0.20997642194492053 0.1975857809533087 0.19664794342684247 0.1908738178280264
1.2500000000000002 0.20435130770816595 0.20975590044234765 0.19766383433961632 0.19699661963756918 0.19123233787230115
1.2400000000000002 0.20375163441748098 0.2096789686184184 0.1979177885134633 0.1971228507457999 0.19152875770483743
1.2300000000000002 0.20309539524329967 0.20936077365907693 0.19806317236458051 0.19756753561336926 0.19191312311967354
1.2200000000000002 0.20231143091528586 0.20917636734766523 0.19816005359275443 0.1978107621467099 0.19254138599758477
1.2100000000000002 0.20154748309056394 0.20883065900912515 0.1983481441056927 0.19824468053871522 0.19302903325590298
1.2000000000000002 0.20062640693039033 0.20849239512782541 0.19864450463907082 0.19865381943653546 0.19358287386617798
1.1900000000000002 0.19960165962026533 0.20808600580383094 0.19871020559158536 0.19909860340744798 0.19450352557687034
1.1800000000000002 0.1985068849426483 0.20759749281326714 0.19891927180211935 0.1997485977466185 0.19522775269534662
1.1700000000000002 0.19716870191464894 0.2069264771994039 0.19912070912539004 0.2005746429930802 0.19620946876747697
1.1600000000000001 0.19582325920208282 0.20606529417383473 0.19937601581015155 0.2013203346442817 0.19741509616964922
1.1500000000000001 0.1942333434685168 0.2052137705890995 0.19962941592427177 0.20222491374141024 0.19869855627670158
1.1400000000000001 0.19241303816787486 0.2040534121233379 0.19986452241384034 0.20315673843118415 0.20051228886376268
1.1300000000000001 0.21222119708189424 0.20055696274167495 0.19645226895185308 0.19970254019483763 0.19106703102974015
1.12 0.2096697278211609 0.19908567761620344 0.19679032356557138 0.20113726413479294 0.19331700686227132
1.11 0.20681857154172975 0.19726480698238993 0.19682822481596543 0.20272359864314482 0.19636479801677006
1.1 0.20350053814586752 0.19507797976176866 0.19656329387478452 0.20477878874835242 0.2000793994692267
1.09 0.19938536273114982 0.21093974450141995 0.19344824397383756 0.2026264154388719 0.19360023335472085
1.08 0.1954645961459581 0.2078332930502958 0.19297564738186856 0.19434067471811886 0.2093857887037588
1.07 0.1910410802967852 0.2041296777847751 0.19176063620410505 0.19680646853519637 0.21626213717913823
1.06 0.2040978485593964 0.19781496894129302 0.20287394698753133 0.19262536827197677 0.20258786723980252
1.05 0.1983716083527833 0.19324783628061046 0.20059715608405113 0.19501534245390462 0.21276805682865033
1.04 0.2083182193366507 0.202701901872504 0.19376971192940842 0.202368155690336 0.19284201117110095
1.03 0.2018614220490662 0.1972950061262824 0.20473830021784942 0.20124143927589172 0.1948638323309102
1.02 0.1960455770047696 0.2077443157681706 0.20026198269638673 0.19915927430891808 0.19678885022175494
1.01 0.20769614579818624 0.20326306745525372 0.19655888274286 0.19703760357503566 0.19544430042866448
1.0 0.20644055042918563 0.20221246658743686 0.19576007916648372 0.19692694837071195 0.19865995544618176


==> Data/mallows_phi_allocation.txt <==
phi Nb0 Nb1 Nb2 Nb3 Nb4
0.0 7 8 10 12 33
0.02 7 8 10 12 33
0.04 7 8 10 12 33
0.06 7 8 10 12 33
0.08 7 8 10 12 33
0.1 7 8 10 12 33
0.12 7 8 10 12 33
0.14 7 8 10 12 33
0.16 7 8 10 12 33
0.18 7 8 10 12 33
0.2 7 8 10 12 33
0.22 7 8 10 12 33
0.24 8 8 10 13 31
0.26 8 8 10 13 31
0.28 8 8 10 13 31
0.3 8 8 10 13 31
0.32 8 8 10 13 31
0.34 8 8 10 13 31
0.36 8 8 10 13 31
0.38 8 8 10 13 31
0.4 8 8 10 13 31
0.42 8 8 10 13 31
0.44 8 8 10 13 31
0.46 8 8 10 13 31
0.48 8 8 10 13 31
0.5 8 8 10 13 31
0.52 8 8 10 13 31
0.54 8 8 10 13 31
0.56 8 8 10 13 31
0.58 8 8 10 13 31
0.6 8 8 10 13 31
0.62 8 8 10 13 31
0.64 8 8 10 13 31
0.66 8 8 10 13 31
0.68 8 9 10 13 30
0.7000000000000001 8 9 10 13 30
0.72 8 9 10 13 30
0.74 8 9 10 13 30
0.76 8 9 10 13 30
0.78 8 9 10 13 30
0.8 8 9 10 13 30
0.8200000000000001 8 9 10 13 30
0.84 8 9 10 13 30
0.86 9 9 10 13 29
0.88 9 9 10 13 29
0.9 9 10 10 13 28
0.92 10 10 11 13 26
0.9400000000000001 10 11 11 13 25
0.96 11 11 12 13 23
0.98 11 12 12 13 22
1.0 12 12 12 13 21


==> Data/mallows_phi_utilities.txt <==
phi U0 U1 U2 U3 U4
0.0 469.0 476.0 505.0 474.0 561.0
0.02 469.0 476.0443 505.0453 474.0409 561.0423
0.04 469.0 476.0951 505.0958 474.0894 561.0909
0.06 469.0 476.1442 505.1362 474.138 561.1413
0.08 469.0 476.2001 505.1914 474.2082 561.2012
0.1 469.0 476.2756 505.2708 474.2698 561.2639
0.12 469.0 476.3375 505.3291 474.3345 561.3538
0.14 469.0 476.413 505.4241 474.4204 561.4184
0.16 469.0 476.528 505.5135 474.5224 561.5275
0.18 469.0 476.6256 505.6202 474.6328 561.6173
0.2 469.0 476.7194 505.7381 474.7239 561.7413
0.22 469.0 476.8341 505.8709 474.8742 561.8775
0.24 532.0 469.0122 495.9869 494.9804 497.0312
0.26 532.0 469.1452 496.1777 495.1267 497.1527
0.28 532.0 469.3461 496.3241 495.3203 497.3598
0.3 532.0 469.5433 496.5052 495.5177 497.5166
0.32 532.0 469.7146 496.7304 495.7574 497.7567
0.34 532.0 469.9715 496.9801 496.0215 497.97
0.36 532.0 470.2452 497.23 496.2575 498.2925
0.38 532.0 470.5982 497.4962 496.5556 498.5199
0.4 532.0 470.8389 497.944 496.9169 498.9267
0.42 532.0 471.2583 498.2891 497.3042 499.3143
0.44 532.0 471.6916 498.7413 497.7406 499.7321
0.46 532.0 472.1544 499.2292 498.1968 500.2295
0.48 532.0 472.7032 499.711 498.7964 500.8226
0.5 532.0 473.373 500.3836 499.4239 501.4476
0.52 532.0 473.8729 501.0727 500.1208 502.2046
0.54 532.0 474.7283 502.0037 500.9832 503.1012
0.56 532.0 475.5627 502.8428 501.9333 504.0491
0.58 532.0 476.5738 504.0208 503.1079 505.4058
0.6 532.0 477.6995 505.0935 504.4905 506.5102
0.62 532.0 478.7696 506.5926 506.0359 508.273
0.64 532.0 480.2357 508.0963 507.6699 510.0481
0.66 532.0 481.7612 510.2286 509.9159 512.1707
0.68 532.0 537.5406 502.729 499.3684 484.1329
0.7000000000000001 532.0 539.7642 505.3465 502.4869 487.5003
0.72 532.0 541.8499 508.7212 506.1426 491.3886
0.74 532.0 544.2337 512.4434 510.7535 496.4508
0.76 532.0 547.1283 516.8434 516.3128 503.0711
0.78 532.0 549.9871 522.3448 522.7624 510.4827
0.8 532.0 553.4449 528.8511 530.8341 521.0059
0.8200000000000001 532.0 556.8684 537.1426 542.132 534.9173
0.84 532.0 560.7161 546.6934 556.0929 552.8491
0.86 594.0 560.3172 549.5906 561.2304 546.5648
0.88 594.0 565.1819 563.7427 585.9065 580.4291
0.9 594.0 626.2404 573.5327 605.7179 595.5249
0.92 655.0 629.242 634.6368 625.5518 596.7625
0.9400000000000001 655.0 691.816 651.3666 664.3937 647.8125
0.96 715.0 696.4848 718.5301 698.4753 682.1398
0.98 715.0 757.668 731.0723 730.6477 741.3387
1.0 774.0 758.0479 733.8177 738.2108 744.8807


==> Data/mallows_phi_utilities_norm.txt <==
phi U0 U1 U2 U3 U4
0.0 0.18873239436619718 0.19154929577464788 0.20321931589537223 0.19074446680080484 0.22575452716297786
0.02 0.1887192713520766 0.19155380261686433 0.20322341367972482 0.19074766149058128 0.22575585086075303
0.04 0.1887042064380564 0.1915589510331495 0.2032275098383694 0.19075194884369787 0.2257573838467268
0.06 0.1886898954790746 0.1915641776779693 0.20322835134476955 0.19075703552805431 0.2257605399701323
0.08 0.18867158669063155 0.19156807771692413 0.20323083799671968 0.19076676655801353 0.225762731037711
0.1 0.18865039786932045 0.19157693269818618 0.20323995192270755 0.19077012039958002 0.22576259711020574
0.12 0.18862954761607043 0.19158065487754786 0.20324093716468233 0.19077505789700416 0.22577380244469525
0.14 0.18860519780643709 0.19158628593295973 0.20325290481160008 0.19078497523541366 0.2257706362135894
0.16 0.18857368892836024 0.1916005177775131 0.20325489445221032 0.1907941139597845 0.2257767848821318
0.18 0.188543024332221 0.19160859722422058 0.2032647370393656 0.1908074702756294 0.2257761711285635
0.2 0.18851068001429466 0.19161342914713547 0.20327725616233974 0.19081135438814076 0.22578728028808934
0.22 0.1884702273501484 0.19161840348678763 0.2032870011360857 0.19083080690132162 0.22579356112565677
0.24 0.21373953916710767 0.18843317949577318 0.199270698193463 0.19886632066306506 0.1996902624805912
0.26 0.2136887486005295 0.188441824623957 0.19929998457986645 0.19887782880020638 0.1996916133954407
0.28 0.21362456518667272 0.1884658957416553 0.19929890987625315 0.1988958340519404 0.1997147951434784
0.3 0.21356174913174303 0.18848963992686232 0.19931300557331935 0.19891659161229003 0.1997190137557852
0.32 0.213486649921341 0.188492098445757 0.19933328761294677 0.1989428317663801 0.19974513225357513
0.34 0.21340238371264872 0.18852074882896444 0.1993547706724634 0.19897024524948043 0.19975185153644304
0.36 0.21330979334130223 0.18854869630026191 0.19936847470506713 0.1989785427990062 0.19979449285436252
0.38 0.21321193398493626 0.1886036698342666 0.19938369727848995 0.1990067289606211 0.19979396994168616
0.4 0.21308754032691715 0.18859004340457014 0.19944673342207977 0.19903533828548245 0.19984034456095054
0.42 0.21295623321093288 0.18864171510787175 0.19946197328207868 0.19906772404506842 0.19987235435404832
0.44 0.21280803563142545 0.18868376469895504 0.1995040532730516 0.19910375815790804 0.19990038823865988
0.46 0.2126460527636412 0.18872513055448376 0.1995472157976511 0.1991345545478895 0.1999470463363343
0.48 0.21245724697260404 0.1887767302765794 0.19956244989084013 0.19919719914256728 0.2000063737174092
0.5 0.21223730795964504 0.18884851725710725 0.1996241883668343 0.19924132343365972 0.2000486629827536
0.52 0.21201376814222142 0.18884883298774827 0.19968855496277607 0.19930920175620728 0.2001396421510471
0.54 0.21171463223496947 0.18892279595118847 0.19977730963551493 0.19937119162386874 0.20021407055445833
0.56 0.2114141464437975 0.18898624492670626 0.1998272205966338 0.19946578983311755 0.20030659819974497
0.58 0.21101830492565513 0.18903345009018455 0.1999203286903621 0.19955822603892107 0.2004696902548772
0.6 0.2106268615683062 0.18912847078524267 0.19997417049539715 0.19973543365794283 0.2005350634931111
0.62 0.2101378808645404 0.18911208489917986 0.2001020590707853 0.1998821647883092 0.20076581037718527
0.64 0.20960973976084005 0.18921443627982115 0.20019160379031148 0.20002360079588663 0.2009606193731408
0.66 0.20894895377059386 0.18921710283320642 0.20039799277036618 0.2002751763458473 0.20116077427998627
0.68 0.20815637270148118 0.21032425089431922 0.19670346821774987 0.19538856162733523 0.18942734655911453
0.7000000000000001 0.2072379086126789 0.210262413443601 0.1968551725277014 0.19574122981441414 0.18990327560160442
0.72 0.206193374580535 0.21001101390437113 0.19717094163281818 0.19617152389655246 0.19045314598572308
0.74 0.20494002538020423 0.2096527599450422 0.19740632218405665 0.1967553294229852 0.19124556306771182
0.76 0.2034140214049669 0.20919843557793824 0.19761878652371404 0.1974159078023654 0.1923528486910155
0.78 0.2017002726365903 0.20851982709888658 0.19803964016974668 0.19819796730104938 0.19354229279372695
0.8 0.199539708401972 0.20758314654616267 0.19835863586853783 0.199102408879367 0.19541610030396048
0.8200000000000001 0.19681395934822468 0.2060140500750205 0.1987164696251874 0.20056230340107467 0.19789321755049266
0.84 0.19357058221992346 0.20401906379151283 0.19891684160486747 0.20233689176948433 0.20115662061421183
0.86 0.2112598663514603 0.1992803649603105 0.19546538165659744 0.19960515033060036 0.19438923670103136
0.88 0.20558896010819655 0.19561474594776893 0.1951166253562071 0.20278772399938227 0.20089194458844514
0.9 0.1983294980170222 0.2090941821043421 0.1914957112581606 0.20224196472546274 0.19883864389501238
0.92 0.20851949534716605 0.2003194263988419 0.20203686299960358 0.1991446498465822 0.1899795654078064
0.9400000000000001 0.1978619550670302 0.20898330733840084 0.19676438006315147 0.20069959758201208 0.19569075994940532
0.96 0.2036671480617439 0.19839310892916653 0.20467269407485264 0.19896010117842095 0.19430694775581592
0.98 0.19451935858016864 0.20612740332408283 0.19889190891150857 0.19877639433856711 0.20168493484567282
1.0 0.20645741718410168 0.2022023404855713 0.1957391563643126 0.19691097558838427 0.1986901103776301

